Software Distribution Transparency and Auditability

A large user base relies on software updates provided through package managers. This provides a unique lever for improving the security of the software update process. We propose a transparency system for software updates and implement it for a widely deployed Linux package manager, namely APT. Our system is capable of detecting targeted backdoors without producing overhead for maintainers. In addition, in our system, the availability of source code is ensured, the binding between source and binary code is verified using reproducible builds, and the maintainer responsible for distributing a specific package can be identified. We describe a novel "hidden version" attack against current software transparency systems and propose as well as integrate a suitable defense. To address equivocation attacks by the transparency log server, we introduce tree root cross logging, where the log's Merkle tree root is submitted into a separately operated log server. This significantly relaxes the inter-operator cooperation requirements compared to other systems. Our implementation is evaluated by replaying over 3000 updates of the Debian operating system over the course of two years, demonstrating its viability and identifying numerous irregularities.

==> audit.dat <==
tree_size,incl_t,incl_rx,incl_tx,cons_t,cons_rx,cons_tx
62888,0.093609,3015,1259,0.026255,2754,1216
62889,0.091447,2911,1259,0.025959,2519,1216
62890,0.096154,2963,1259,0.028293,2566,1216
67141,0.094389,2703,1259,0.043743,2848,1216
67142,0.092164,2755,1259,0.022884,2378,1216
67185,0.093131,2755,1259,0.0244,2519,1216
67186,0.089705,2807,1259,0.022381,2425,1216
67247,0.091689,2859,1259,0.025864,2566,1216
67248,0.09308,2911,1259,0.027289,2519,1216
67262,0.094718,2911,1259,0.026267,2378,1216
67263,0.094635,2911,1259,0.025772,2519,1216
67320,0.096274,2963,1259,0.025313,2613,1216
67321,0.097248,2859,1259,0.024999,2472,1216
67337,0.114868,2703,1259,0.028526,2660,1216
67338,0.091841,2755,1259,0.022965,2378,1216
67370,0.093907,2807,1259,0.023586,2519,1216
67371,0.090408,2807,1259,0.021835,2425,1216
67386,0.091083,2859,1259,0.023329,2566,1216
67387,0.089835,2859,1259,0.023683,2472,1216
67424,0.095315,2963,1259,0.024565,2613,1216
67425,0.092365,2755,1259,0.025014,2378,1216
67426,0.090474,2807,1259,0.026891,2425,1216
67427,0.092613,2807,1259,0.022328,2425,1216
68292,0.098611,2807,1259,0.026137,2707,1216
68293,0.089509,2755,1259,0.02676,2378,1216
68294,0.094534,2807,1259,0.02325,2425,1216
68295,0.095559,2807,1259,0.029202,2425,1216
68772,0.095598,2807,1259,0.030778,2707,1216
68773,0.095771,2755,1259,0.025661,2378,1216
68774,0.093099,2807,1259,0.027686,2425,1216
68775,0.093159,2807,1259,0.022171,2425,1216
69070,0.097871,2911,1259,0.028616,2660,1216
69071,0.092248,2907,1259,0.02627,2519,1216
69095,0.098395,2911,1259,0.029058,2660,1216
69096,0.092881,2963,1259,0.026462,2566,1216
69455,0.092758,2911,1259,0.025952,2566,1216
69456,0.09289,2963,1259,0.021434,2566,1216
69483,0.09456,2911,1259,0.025115,2472,1216
69484,0.095031,2963,1259,0.026478,2566,1216
69795,0.099336,2703,1259,0.028689,2660,1216
69796,0.097386,2755,1259,0.024314,2378,1216
69799,0.096265,2755,1259,0.027068,2331,1216
69800,0.093438,2807,1259,0.024047,2425,1216
70317,0.099492,2807,1259,0.02844,2519,1216
70318,0.099354,2859,1259,0.024375,2472,1216
70319,0.092442,2859,1259,0.023944,2472,1216
70320,0.091635,2911,1259,0.025031,2519,1216
70759,0.0965,2807,1259,0.032547,2519,1216
70760,0.095284,2859,1259,0.023856,2472,1216
70774,0.093792,2859,1259,0.025517,2425,1216
70775,0.096583,2859,1259,0.023184,2472,1216
71089,0.09471,2807,1259,0.027923,2660,1216
71090,0.09358,2859,1259,0.027503,2472,1216
71092,0.097622,2911,1259,0.029636,2472,1216
71093,0.091687,2859,1259,0.025731,2472,1216
71542,0.099352,2963,1259,0.032629,2707,1216
71543,0.095082,2963,1259,0.023731,2566,1216
71544,0.097377,3015,1259,0.022857,2613,1216
71545,0.095514,2911,1259,0.02525,2519,1216
71907,0.100848,2807,1259,0.030017,2754,1216
71908,0.100528,2859,1259,0.022839,2472,1216
71949,0.093523,2755,1259,0.027435,2566,1216
71950,0.094493,2807,1259,0.024068,2425,1216
72311,0.08759,2911,1259,0.032004,2660,1216
72312,0.099109,2963,1259,0.023834,2566,1216
72356,0.096437,2859,1259,0.023883,2519,1216
72357,0.100759,2807,1259,0.024326,2425,1216
72549,0.096283,2859,1259,0.028348,2707,1216
72550,0.099559,2911,1259,0.022898,2519,1216
72568,0.097781,3015,1259,0.021597,2613,1216
72569,0.098016,2911,1259,0.023774,2519,1216
72759,6.146886,2859,1259,0.395185,2754,1216
72760,0.444013,2911,1259,0.340757,2519,1216
72795,0.438622,2859,1259,0.022562,2472,1216
72796,0.401595,2911,1259,0.319949,2519,1216
73190,0.516876,2963,1259,0.321468,2613,1216
73191,0.418457,2963,1259,0.31191,2566,1216
73263,0.413374,2911,1259,0.293792,2754,1216
73264,0.422173,2963,1259,0.022346,2566,1216
73551,0.406281,2963,1259,0.307826,2566,1216
73552,0.399463,3015,1259,0.345615,2613,1216
73553,0.419732,2859,1259,0.301235,2472,1216
73838,0.402134,2807,1259,0.28743,2801,1216
73839,0.405911,2807,1259,0.333572,2425,1216
73866,0.396299,2703,1259,0.024632,2566,1216
73867,0.384641,2703,1259,0.024449,2331,1216
74220,0.548694,2911,1259,0.398929,2613,1216
74221,0.577476,2859,1259,0.024697,2472,1216
74222,0.357235,2911,1259,0.020262,2519,1216
74223,0.366919,2911,1259,0.311868,2519,1216
74437,0.39717,2755,1259,0.325503,2660,1216
74438,0.364267,2807,1259,0.268437,2425,1216
74451,0.358232,2807,1259,0.025924,2519,1216
74452,0.361981,2859,1259,0.025457,2472,1216
74584,0.355607,2911,1259,0.237944,2566,1216
74585,0.370705,2807,1259,0.01891,2425,1216
74601,0.410914,2807,1259,0.280311,2613,1216
74602,0.392092,2859,1259,0.020877,2472,1216
74870,0.631256,2859,1259,0.421967,2660,1216
74871,0.378933,2859,1259,0.022179,2472,1216
74872,0.379606,2911,1259,0.318022,2519,1216
74873,0.370567,2807,1259,0.023971,2425,1216
75085,0.380722,2807,1259,0.285372,2660,1216
75086,0.391143,2859,1259,0.260893,2472,1216
75102,0.380986,2911,1259,0.022673,2519,1216
75103,0.371407,2911,1259,0.267244,2519,1216
75328,0.648117,2963,1259,0.421843,2707,1216
75329,0.371981,2703,1259,0.021771,2331,1216
75341,0.388782,2807,1259,0.023212,2519,1216
75342,0.380273,2859,1259,0.022657,2472,1216
75652,0.383784,2859,1259,0.318727,2660,1216
75653,0.370187,2807,1259,0.023803,2425,1216
75654,0.375988,2859,1259,0.256092,2472,1216
75655,0.370533,2859,1259,0.262255,2472,1216
75930,0.385812,2807,1259,0.49403,2754,1216
75931,0.392939,2807,1259,0.271749,2425,1216
75932,0.38231,2859,1259,0.020471,2472,1216
75933,0.392361,2807,1259,0.270653,2425,1216
76164,1.352417,2807,1259,0.294826,2660,1216
76165,0.376769,2755,1259,0.297899,2378,1216
76178,0.395438,2807,1259,0.255914,2566,1216
76179,0.418535,2807,1259,0.021449,2425,1216
76406,0.570357,2911,1259,0.292149,2707,1216
76407,0.621032,2911,1259,0.024253,2519,1216
76420,0.367605,2807,1259,0.021561,2660,1216
76421,0.385231,2755,1259,0.02659,2378,1216
76611,0.431722,2807,1259,0.264713,2707,1216
76612,0.374234,2859,1259,0.023958,2472,1216
76625,0.36383,2807,1259,0.02238,2519,1216
76626,0.371631,2859,1259,0.024563,2472,1216
76797,0.488127,3015,1259,0.026227,2660,1216
76798,0.395021,3068,1259,0.276854,2660,1216
76828,8.892152,2859,1259,0.345542,2707,1216
77084,0.437549,2911,1259,0.340935,2613,1216
77085,0.415278,2859,1259,0.0219,2472,1216
77104,0.376756,2963,1259,0.286151,2613,1216
77105,0.38121,2807,1259,0.295419,2425,1216
77354,0.38379,2859,1259,0.281509,2754,1216
77355,0.38936,2859,1259,0.024324,2472,1216
77371,0.419103,2911,1259,0.021488,2613,1216
77372,0.391267,2963,1259,0.020599,2566,1216
77625,0.386838,2911,1259,0.30311,2660,1216
77626,0.380221,2963,1259,0.022834,2566,1216
77892,0.394487,2755,1259,0.311249,2754,1216
77893,0.401221,2703,1259,0.02257,2331,1216
77912,0.398378,2859,1259,0.024569,2519,1216
77913,0.385027,2755,1259,0.023193,2378,1216
78059,0.63605,2859,1259,0.02421,2613,1216
78060,0.414867,2911,1259,0.023057,2519,1216
78075,0.399494,2911,1259,0.279284,2519,1216
78076,0.393677,2963,1259,0.024312,2566,1216
78368,0.462025,2911,1259,0.332453,2613,1216
78369,0.397401,2703,1259,0.311527,2331,1216
78382,0.394254,2859,1259,0.02195,2519,1216
78383,0.397744,2859,1259,0.018824,2472,1216
78638,0.390767,2911,1259,0.265994,2707,1216
78639,0.400518,2911,1259,0.024064,2519,1216
78652,0.487458,2963,1259,0.023881,2613,1216
78653,0.402528,2911,1259,0.02008,2519,1216
78921,0.402372,2755,1259,0.324259,2754,1216
78947,0.393037,2807,1259,0.275959,2613,1216
78977,0.396102,2703,1259,0.274024,2660,1216
79236,0.487697,2859,1259,0.322555,2707,1216
79237,0.391199,2807,1259,0.025267,2425,1216
79240,0.443038,2911,1259,0.320694,2519,1216
79241,0.395709,2807,1259,0.024593,2425,1216
79431,2.008102,2859,1259,0.511868,2754,1216
79432,0.627019,2911,1259,0.020268,2519,1216
79433,0.436426,2807,1259,0.29921,2425,1216
79434,0.403785,2859,1259,0.019668,2472,1216
79635,0.476558,2859,1259,0.321583,2707,1216
79636,0.402487,2911,1259,0.31738,2519,1216
79652,0.409835,2911,1259,0.019686,2566,1216
79653,0.404355,2859,1259,0.020329,2472,1216
79914,0.502593,2807,1259,0.304561,2801,1216
79915,0.404987,2807,1259,0.023836,2425,1216
79946,0.451292,2807,1259,0.023571,2613,1216
79947,0.389809,2807,1259,0.02331,2425,1216
80131,0.561376,2755,1259,0.349362,2707,1216
80132,0.400759,2807,1259,0.021924,2425,1216
80147,0.418811,2807,1259,0.024209,2472,1216
80148,0.418775,2859,1259,0.291815,2472,1216
80383,0.423869,3068,1259,0.02342,2613,1216
80384,0.449807,3213,1331,0.024433,2707,1216
80385,0.117114,2703,1259,0.030836,2331,1216
80386,0.396127,2755,1259,0.022635,2378,1216
80387,0.411862,2755,1259,0.29953,2378,1216
80388,0.413999,2807,1259,0.307767,2425,1216
80389,0.407215,2755,1259,0.022254,2378,1216
80390,0.415154,2807,1259,0.307414,2425,1216
80840,0.491589,3015,1259,0.296402,2707,1216
80841,0.406024,2911,1259,0.024399,2519,1216
80878,0.38364,3068,1259,0.020207,2754,1216
80879,0.369001,3068,1259,0.021131,2660,1216
81149,0.617401,3015,1259,0.334011,2801,1216
81150,0.418704,3068,1259,0.025092,2660,1216
81163,0.412139,2859,1259,0.305397,2707,1216
81164,0.419521,2911,1259,0.298984,2519,1216
81394,0.420596,3015,1259,0.022589,2660,1216
81395,0.423523,3015,1259,0.301433,2613,1216
81411,0.411518,2807,1259,0.313405,2801,1216
81412,0.41994,2859,1259,0.019639,2472,1216
81580,0.40989,3015,1259,0.020204,2660,1216
81581,0.427239,2963,1259,0.022159,2566,1216
81594,0.463879,3015,1259,0.329066,2707,1216
81595,0.424469,3015,1259,0.024323,2613,1216
81676,0.429333,2963,1259,0.318952,2801,1216
81677,0.414704,2911,1259,0.022253,2519,1216
81678,0.457682,2963,1259,0.303807,2566,1216
81679,0.424175,2963,1259,0.312941,2566,1216
81680,0.424987,3015,1259,0.019912,2613,1216
81681,0.42181,2859,1259,0.024083,2472,1216
81682,0.416828,2911,1259,0.026271,2519,1216
81683,0.430326,2911,1259,0.022165,2519,1216
81684,0.426593,2963,1259,0.023102,2566,1216
81685,0.434407,2911,1259,0.29727,2519,1216
81696,0.435184,3068,1259,0.022725,2660,1216
81697,0.418553,2859,1259,0.341481,2472,1216
82654,0.559249,2911,1259,0.468518,2848,1216
82655,0.445596,2911,1259,0.026047,2519,1216
82680,0.444979,2963,1259,0.337867,2613,1216
82681,0.44596,2859,1259,0.025376,2472,1216
82882,0.446005,2807,1259,0.351091,2660,1216
82883,0.438579,2807,1259,0.021487,2425,1216
82896,0.460436,2963,1259,0.338187,2566,1216
82897,0.456029,2807,1259,0.026395,2425,1216
83069,0.44871,2859,1259,0.322894,2707,1216
83070,0.437715,2911,1259,0.024665,2519,1216
83085,0.455658,2755,1259,0.023405,2566,1216
83086,0.450242,2807,1259,0.025123,2425,1216
83203,0.443118,2703,1259,0.322827,2613,1216
83204,0.443525,2755,1259,0.33289,2378,1216
83205,0.441934,2703,1259,0.020805,2331,1216
83206,0.45614,2755,1259,0.018955,2378,1216
83247,0.452757,2859,1259,0.024026,2519,1216
83248,0.443117,2911,1259,0.024024,2519,1216
83277,0.452073,2807,1259,0.023855,2425,1216
83278,0.484106,2859,1259,0.351092,2472,1216
85736,0.607481,3015,1259,0.389472,2707,1216
85737,0.515007,2911,1259,0.393781,2519,1216
85819,0.514051,2963,1259,0.40082,2754,1216
85820,0.519358,3015,1259,0.020294,2613,1216
86030,0.528671,2755,1259,0.367962,2707,1216
86031,0.516923,2755,1259,0.39019,2378,1216
86055,0.509303,2755,1259,0.02679,2519,1216
86056,0.515011,2807,1259,0.431312,2425,1216
86270,0.528681,2963,1259,0.02366,2472,1216
86271,0.508867,2963,1259,0.40555,2566,1216
86284,0.510332,2807,1259,0.442589,2660,1216
86285,0.513199,2755,1259,0.024683,2378,1216
86386,0.499463,2859,1259,0.021462,2613,1216
86387,0.499664,2859,1259,0.026078,2472,1216
86420,0.551775,2859,1259,0.023784,2660,1216
86421,0.53548,2807,1259,0.381118,2425,1216
86662,1.239649,2807,1259,0.387253,2707,1216
86663,0.510617,2807,1259,0.389895,2425,1216
86676,0.508621,2859,1259,0.021134,2566,1216
86677,0.514157,2807,1259,0.025941,2425,1216
87110,0.503347,2807,1259,0.361546,2754,1216
87111,0.513295,2807,1259,0.376442,2425,1216
87147,0.498763,2859,1259,0.401614,2613,1216
87148,0.505728,2911,1259,0.023548,2519,1216
87365,0.548237,2807,1259,0.399448,2613,1216
87366,0.498944,2859,1259,0.020952,2472,1216
87381,0.53632,2859,1259,0.390764,2566,1216
87382,0.513925,2911,1259,0.023902,2519,1216
87668,0.755485,2963,1259,0.422561,2707,1216
87669,0.516737,2911,1259,0.023061,2519,1216
87691,0.516443,2859,1259,0.026247,2707,1216
87692,0.509949,2911,1259,0.026238,2519,1216
87984,0.562677,3068,1259,0.459202,2660,1216
87985,0.514171,2911,1259,0.020047,2519,1216
87998,0.508951,3068,1259,0.021864,2707,1216
87999,0.512526,3068,1259,0.020348,2660,1216
88308,3.245968,2963,1259,0.436746,2801,1216
88309,0.504662,2911,1259,0.026851,2519,1216
88331,0.515224,2807,1259,0.385695,2707,1216
88332,0.543638,2859,1259,0.022218,2472,1216
88561,0.638274,2911,1259,0.515446,2613,1216
88562,0.503905,2963,1259,0.020268,2566,1216
88575,0.539968,3068,1259,0.408902,2660,1216
88576,0.528008,3213,1331,0.02318,2707,1216
88797,0.511742,2963,1259,0.029039,2331,1216
88798,0.508922,3015,1259,0.025106,2613,1216
88816,0.508634,3068,1259,0.023408,2660,1216
88817,0.509046,2911,1259,0.024219,2519,1216
89165,7.277192,2859,1259,0.429313,2801,1216
89166,0.523904,2911,1259,0.423008,2519,1216
89187,1.668847,2859,1259,0.024158,2613,1216
89188,0.548354,2911,1259,0.420866,2519,1216
89375,0.688716,2963,1259,0.388557,2660,1216
89376,0.509203,3015,1259,0.024744,2613,1216
89397,0.521343,2911,1259,0.023492,2425,1216
89398,0.502474,2963,1259,0.433106,2566,1216
89653,0.512107,2911,1259,0.424477,2754,1216
89654,0.51255,2963,1259,0.395451,2566,1216
89667,0.505947,2859,1259,0.021599,2660,1216
89668,0.513327,2911,1259,0.023177,2519,1216
89860,0.539823,2911,1259,0.393055,2707,1216
89861,0.518624,2859,1259,0.023105,2472,1216
89877,0.526478,2911,1259,0.388846,2660,1216
89878,0.521506,2963,1259,0.023848,2566,1216
90586,0.650581,2911,1259,0.430152,2801,1216
90587,0.500824,2911,1259,0.41468,2519,1216
90615,1.021901,2963,1259,0.02506,2660,1216
90616,0.562455,3015,1259,0.022957,2613,1216
90907,0.523948,2859,1259,0.453336,2566,1216
90908,0.565983,2911,1259,0.418444,2519,1216
90964,0.542174,2911,1259,0.023119,2566,1216
90965,0.556207,2859,1259,0.024033,2472,1216
91333,0.961879,2807,1259,0.418615,2754,1216
91334,0.515965,2859,1259,0.023492,2472,1216
91362,0.513197,2859,1259,0.390355,2613,1216
91363,0.510911,2859,1259,0.020532,2472,1216
91677,0.536771,2859,1259,0.399207,2754,1216
91678,0.511926,2911,1259,0.433618,2519,1216
91720,0.520012,2911,1259,0.02508,2613,1216
91721,0.545289,2807,1259,0.020703,2425,1216
92008,0.522043,3015,1259,0.406072,2754,1216
92009,0.528179,2911,1259,0.440381,2519,1216
92025,0.558773,2963,1259,0.02478,2707,1216
92026,0.529739,3015,1259,0.404582,2613,1216
92212,0.531615,2859,1259,0.41234,2754,1216
92213,0.529019,2807,1259,0.43105,2425,1216
92256,0.536392,2963,1259,0.021759,2613,1216
92257,0.52272,2755,1259,0.399152,2378,1216
92663,0.646943,3015,1259,0.413509,2707,1216
92664,0.535221,3068,1259,0.409695,2660,1216
92721,0.536717,2807,1259,0.458414,2613,1216
92722,0.53332,2859,1259,0.409135,2472,1216
92957,0.566531,2911,1259,0.422129,2707,1216
92958,0.549943,2963,1259,0.413038,2566,1216
92977,0.508026,2859,1259,0.420427,2613,1216
92978,0.537117,2911,1259,0.479959,2519,1216
93113,0.544925,2963,1259,0.48323,2707,1216
93114,0.542343,3015,1259,0.425812,2613,1216
93130,0.561048,2963,1259,0.02344,2707,1216
93131,0.545751,2963,1259,0.022652,2566,1216
93425,0.541146,2911,1259,0.428398,2801,1216
93426,0.545452,2963,1259,0.443399,2566,1216
93445,0.546649,2807,1259,0.430994,2707,1216
93446,0.580183,2859,1259,0.02385,2472,1216
93688,0.712009,3213,1331,0.026123,2707,1216
93689,0.55326,3015,1259,0.026646,2613,1216
93707,0.555621,2859,1259,0.438726,2801,1216
93708,0.547986,2911,1259,0.435355,2519,1216
93898,0.619993,2963,1259,0.490154,2660,1216
93899,0.543153,2963,1259,0.024453,2566,1216
93912,0.547223,3068,1259,0.025528,2707,1216
93913,0.568061,2963,1259,0.476384,2566,1216
94177,0.573775,2963,1259,0.481406,2801,1216
94178,0.548891,3015,1259,0.022327,2613,1216
94194,0.565094,3068,1259,0.463398,2754,1216
94195,0.547856,3068,1259,0.02648,2660,1216
94411,1.951301,2859,1259,0.542892,2848,1216
94412,0.556046,2911,1259,0.021842,2519,1216
94425,0.556824,2859,1259,0.028154,2519,1216
94597,0.604559,2807,1259,0.442468,2707,1216
94598,0.55137,2859,1259,0.444485,2472,1216
94636,0.556112,2963,1259,0.021299,2613,1216
94637,0.562822,2911,1259,0.445101,2519,1216
94874,0.890852,2911,1259,0.46557,2754,1216
94875,0.560299,2911,1259,0.022371,2519,1216
94893,0.565852,2911,1259,0.476284,2660,1216
94894,0.557491,2963,1259,0.022185,2566,1216
95144,0.580522,3015,1259,0.485939,2707,1216
95145,0.573384,2911,1259,0.024792,2519,1216
95180,0.573115,3015,1259,0.475819,2754,1216
95181,0.569377,2963,1259,0.025551,2566,1216
95395,0.565062,2859,1259,0.488541,2801,1216
95396,0.588468,2911,1259,0.025681,2519,1216
95421,0.584253,2963,1259,0.02565,2566,1216
95422,0.581925,3015,1259,0.023131,2613,1216
95777,0.967571,2807,1259,0.487057,2754,1216
95778,0.5883,2859,1259,0.458768,2472,1216
95799,0.617985,2963,1259,0.020608,2613,1216
95800,0.621698,3015,1259,0.471742,2613,1216
96104,1.436729,3068,1259,0.460601,2660,1216
96105,0.587344,2963,1259,0.020148,2566,1216
96136,0.817495,3015,1259,0.526353,2801,1216
96137,0.628352,2911,1259,0.460756,2519,1216
96378,0.704723,2963,1259,0.531053,2848,1216
96379,0.59818,2963,1259,0.021914,2566,1216
96392,0.622664,2911,1259,0.025056,2707,1216
96393,0.602971,2807,1259,0.022201,2425,1216
96658,0.641998,2911,1259,0.500627,2754,1216
96659,0.586235,2911,1259,0.492798,2519,1216
96674,0.588187,2911,1259,0.022508,2707,1216
96675,0.630143,2911,1259,0.471407,2519,1216
96983,0.620243,3015,1259,0.512574,2801,1216
96984,0.606146,3068,1259,0.027428,2660,1216
96997,0.656891,2963,1259,0.023399,2613,1216
96998,0.613327,3015,1259,0.024349,2613,1216
97259,0.619627,3068,1259,0.509507,2754,1216
97260,0.609071,3213,1331,0.023744,2707,1216
97273,0.619235,3068,1259,0.027222,2707,1216
97274,0.604097,3213,1331,0.514483,2707,1216
97460,0.750194,3015,1259,0.493014,2801,1216
97461,0.612724,2963,1259,0.02173,2566,1216
97493,0.622583,2963,1259,0.02013,2754,1216
97494,0.611711,3015,1259,0.484651,2613,1216
97636,0.712278,3015,1259,0.510893,2754,1216
97637,0.591947,2963,1259,0.025691,2566,1216
97659,0.890011,3068,1259,0.027514,2754,1216
97660,0.608553,3213,1331,0.022725,2707,1216
97865,2.404974,2911,1259,0.536779,2754,1216
97866,0.602481,2963,1259,0.544784,2566,1216
97879,0.618565,3015,1259,0.021131,2660,1216
97880,0.636164,3068,1259,0.535716,2660,1216
98117,0.782288,2963,1259,0.529213,2707,1216
98118,0.605233,3015,1259,0.023512,2613,1216
98119,0.61335,3015,1259,0.021648,2613,1216
98120,0.628488,3068,1259,0.023218,2660,1216
98268,0.625782,3265,1331,0.025783,2707,1216
98269,0.613904,3213,1331,0.026724,2707,1216
98282,0.621037,3213,1331,0.515968,2848,1216
98283,0.62202,3213,1331,0.520304,2707,1216
98509,0.720383,2755,1259,0.512089,2895,1216
98510,0.624139,2807,1259,0.493998,2425,1216
98526,0.630272,2859,1259,0.025688,2472,1216
98527,0.637763,2859,1259,0.521873,2472,1216
98706,0.652623,2755,1259,0.528536,2613,1216
98707,0.629908,2755,1259,0.025284,2378,1216
98728,0.659551,2859,1259,0.023993,2566,1216
98729,0.637869,2755,1259,0.024694,2378,1216
98819,0.621812,2651,1259,0.544003,2660,1216
98820,0.625445,2703,1259,0.021913,2331,1216
98821,0.617866,2651,1259,0.020629,2284,1216
98822,0.627352,2703,1259,0.025652,2331,1216
98964,0.626288,2807,1259,0.524003,2566,1216
98965,0.610948,2755,1259,0.024883,2378,1216
98977,0.63709,2703,1259,0.024504,2566,1216
98978,0.633831,2755,1259,0.024989,2378,1216
99211,0.72327,2807,1259,0.544558,2613,1216
99212,0.63033,2859,1259,0.020842,2472,1216
99228,0.672461,2911,1259,0.536291,2472,1216
99229,0.632518,2859,1259,0.523542,2472,1216
99636,5.712668,2859,1259,0.527822,2707,1216
99637,0.634131,2807,1259,0.528594,2425,1216
99650,0.653339,2755,1259,0.580403,2613,1216
99651,0.663225,2755,1259,0.021722,2378,1216
99806,0.668895,2963,1259,0.022756,2660,1216
99807,0.674913,2963,1259,0.548131,2566,1216
99820,0.66583,2963,1259,0.025563,2660,1216
99821,0.668696,2911,1259,0.027491,2447,1216
100002,0.67733,2809,1259,0.533011,2707,1217
100003,0.653316,2809,1259,0.547242,2425,1218
100045,0.711816,2861,1259,0.609715,2660,1218
100057,0.66924,2861,1259,0.026453,2613,1218
100301,0.761495,2913,1259,0.559942,2707,1218
100302,0.6595,2965,1259,0.024868,2566,1218
100317,0.681295,2965,1259,0.025566,2613,1218
100318,0.671611,2994,1259,0.022222,2613,1218
100610,0.140947,2705,1259,0.787676,2707,1218
100611,0.711398,2705,1259,0.62134,2331,1218
100639,0.650769,2861,1259,0.53971,2519,1218
100640,0.723596,2913,1259,0.592578,2519,1218
100850,0.657885,2913,1259,0.608221,2425,1218
100851,0.676613,2913,1259,0.563229,2519,1218
100867,0.673614,2705,1259,0.537148,2707,1218
100868,0.667547,2757,1259,0.020646,2378,1218
101121,0.513241,2705,1259,1.277069,2613,1218
101122,0.692167,2757,1259,0.546765,2378,1218
101135,0.68708,2861,1259,0.537648,2472,1218
101136,0.682866,2913,1259,0.591809,2519,1218
101472,0.692356,2965,1259,0.586928,2566,1218
101473,0.714065,2757,1259,0.02143,2378,1218
101486,0.688814,2913,1259,0.545878,2566,1218
101487,0.685878,2913,1259,0.021883,2519,1218
101746,0.770531,2913,1259,0.64391,2707,1218
101747,0.674851,2913,1259,0.019641,2519,1218
101768,0.685555,2913,1259,0.023361,2707,1218
101769,0.693498,2809,1259,0.027288,2425,1218
102045,0.845496,2913,1259,0.574829,2754,1218
102046,0.687895,2965,1259,0.025161,2566,1218
102059,0.680027,2913,1259,0.023145,2613,1218
102060,0.70683,2965,1259,0.026818,2566,1218
102261,0.689651,2965,1259,0.560334,2660,1218
102262,0.687282,3017,1259,0.021381,2613,1218
102274,0.719345,2861,1259,0.02254,2707,1218
102275,0.695856,2861,1259,0.02658,2472,1218
102447,0.774179,2809,1259,0.564377,2801,1218
102448,0.72564,2861,1259,0.024216,2472,1218
102461,0.6911,2809,1259,0.607622,2331,1218
102462,0.685445,2861,1259,0.020841,2472,1218
102755,0.980618,2809,1259,0.56683,2613,1218
102756,0.733762,2861,1259,0.02447,2472,1218
102781,0.705215,2913,1259,0.026413,2519,1218
102782,0.699551,2965,1259,0.022648,2566,1218
103033,0.733674,2861,1259,0.590605,2660,1218
103034,0.7125,2913,1259,0.023607,2519,1218
103047,0.703656,2809,1259,0.59896,2613,1218
103048,0.708172,2861,1259,0.025733,2472,1218
103224,6.13118,2965,1259,0.589994,2566,1218
103565,1.220234,2809,1259,0.750185,2613,1218
103585,0.723763,2757,1259,0.571782,2613,1218
103586,0.69857,2809,1259,0.571532,2425,1218
103790,0.707246,2965,1259,0.606333,2660,1218
103791,0.699688,2965,1259,0.022723,2566,1218
103804,0.701995,3017,1259,0.577161,2660,1218
103805,0.749461,2965,1259,0.025687,2566,1218
104036,0.916853,2913,1259,0.616824,2754,1218
104037,0.71075,2861,1259,0.024969,2472,1218
104062,0.7163,3017,1259,0.597083,2660,1218
104063,0.720563,3017,1259,0.026095,2613,1218
104385,1.120636,2861,1259,0.586692,2754,1218
104386,0.724554,2913,1259,0.599751,2519,1218
104401,0.705697,2913,1259,0.615579,2660,1218
104402,0.729381,2965,1259,0.020696,2566,1218
104635,0.934562,2913,1259,0.655391,2754,1218
104636,0.736853,2965,1259,0.621369,2566,1218
104661,0.716407,2861,1259,0.60344,2566,1218
104662,0.714106,2913,1259,0.02596,2519,1218
104861,0.78095,2913,1259,0.607578,2660,1218
104897,0.72246,2809,1259,0.02439,2707,1218
106159,6.037114,3017,1259,0.644895,2801,1218
106160,0.773006,3070,1259,0.676014,2660,1218
106231,0.77332,3070,1259,0.660007,2566,1218
106232,0.768097,3215,1331,0.030315,2707,1218
106802,1.177348,2809,1259,0.641171,2707,1218
106803,0.84054,2809,1259,0.640291,2425,1218
106833,0.77853,2757,1259,0.025603,2613,1218
106834,0.779476,2809,1259,0.714706,2425,1218
107137,0.843027,2705,1259,0.666509,2660,1218
107138,0.774595,2757,1259,0.024075,2378,1218
107182,0.780539,2913,1259,0.631628,2566,1218
107183,0.76663,2913,1259,0.022936,2519,1218
107524,0.147585,2757,1259,0.664198,2754,1218
107554,0.778513,2757,1259,0.664567,2472,1218
107555,0.83076,2757,1259,0.025546,2378,1218
107758,0.788208,2965,1259,0.026251,2660,1218
107759,0.778981,2965,1259,0.02802,2566,1218
107799,0.779791,2861,1259,0.654287,2707,1218
107800,0.780378,2913,1259,0.638965,2519,1218
108217,0.938831,2913,1259,0.861444,2613,1218
108218,0.77048,2965,1259,0.028156,2566,1218
108244,0.782819,2965,1259,0.025629,2660,1218
108245,0.760442,2913,1259,0.690614,2519,1218
108456,1.060005,3017,1259,0.697214,2754,1218
108457,0.784587,2913,1259,0.025668,2519,1218
108491,0.787696,2965,1259,0.027228,2754,1218
108492,0.794677,3017,1259,0.023727,2613,1218
108676,0.778673,2809,1259,0.674912,2707,1218
108677,0.813426,2757,1259,0.643925,2378,1218
108722,0.783257,2861,1259,0.024629,2613,1218
108723,0.77025,2861,1259,0.673473,2472,1218
109055,0.888046,3070,1259,0.692785,2707,1218
109056,0.832643,3215,1331,0.025091,2707,1218
109082,0.827925,2861,1259,0.69513,2331,1218
109083,0.7846,2861,1259,0.021836,2472,1218
109330,0.784649,2861,1259,0.682432,2754,1218
109331,0.809591,2861,1259,0.023254,2472,1218
109344,0.786958,3017,1259,0.654242,2613,1218
109345,0.782494,2809,1259,0.024208,2425,1218
109612,0.844084,2913,1259,0.676405,2801,1218
109613,0.77471,2861,1259,0.68522,2472,1218
109640,0.789943,2913,1259,0.023964,2660,1218
109641,0.800376,2809,1259,0.021984,2425,1218
109995,0.973636,2965,1259,0.658437,2754,1218
109996,0.811253,3017,1259,0.687367,2613,1218
110012,0.827378,3070,1259,0.680821,2613,1218
110013,0.833083,3017,1259,0.674119,2613,1218
110223,0.869527,2965,1259,0.672267,2801,1218
110224,0.798419,3017,1259,0.655066,2613,1218
110237,0.799268,2965,1259,0.025211,2472,1218
110238,0.842371,3017,1259,0.024781,2613,1218
110501,1.04016,2965,1259,0.668848,2754,1218
110502,0.816288,3017,1259,0.68117,2613,1218
110514,0.810404,3017,1259,0.66988,2707,1218
110515,0.80676,3017,1259,0.024681,2613,1218
110779,1.025917,2913,1259,0.674639,2848,1218
110780,0.809703,2965,1259,0.697296,2566,1218
110793,0.817792,2809,1259,0.025059,2566,1218
110794,0.797082,2861,1259,0.023327,2472,1218
111240,1.122859,2913,1259,0.690113,2707,1218
111241,0.810696,2809,1259,0.022513,2425,1218
111254,0.834296,2913,1259,0.021287,2613,1218
111255,0.811184,2913,1259,0.693985,2519,1218
111534,6.675556,3017,1259,0.694192,2754,1218
111535,0.805361,3017,1259,0.689753,2613,1218
111564,0.86368,3017,1259,0.682465,2754,1218
111565,0.831811,2965,1259,0.02611,2566,1218
111983,1.882306,3017,1259,0.749696,2801,1218
111984,0.832051,3070,1259,0.024652,2660,1218
112341,0.846494,2965,1259,0.750782,2613,1218
112342,0.835998,3017,1259,0.020665,2613,1218
112358,0.823127,3017,1259,0.722971,2707,1218
112359,0.824985,3017,1259,0.026669,2613,1218
112531,0.832936,2965,1259,0.685999,2801,1218
112532,0.834853,3017,1259,0.022462,2613,1218
112545,0.849291,2913,1259,0.711386,2660,1218
112546,0.828603,2965,1259,0.02349,2566,1218
112820,1.069579,2965,1259,0.720978,2801,1218
112821,0.888427,2913,1259,0.754135,2519,1218
112844,0.868953,2965,1259,0.03049,2707,1218
112845,0.877304,2913,1259,0.024547,2519,1218
113209,1.046579,2913,1259,0.715893,2801,1218
113210,0.818753,2965,1259,0.737708,2566,1218
113223,0.825071,2913,1259,0.02001,2660,1218
113224,0.829669,2965,1259,0.02183,2566,1218
113478,1.970685,2965,1259,0.699412,2660,1218
113479,0.889175,2965,1259,0.024392,2566,1218
113494,0.852308,3017,1259,0.738865,2707,1218
113495,0.832255,3017,1259,0.705753,2613,1218
113761,0.957771,2861,1259,0.711166,2848,1218
113762,0.85304,2913,1259,0.712505,2519,1218
113784,0.846297,3070,1259,0.710983,2660,1218
113785,0.839206,2965,1259,0.776857,2566,1218
113949,0.853861,2965,1259,0.711939,2801,1218
113950,0.869444,3017,1259,0.021285,2613,1218
113964,0.887195,3017,1259,0.696605,2660,1218
113965,0.852817,2965,1259,0.73733,2566,1218
114159,1.39859,3215,1331,0.028032,2801,1218
114160,0.84036,3267,1331,0.717852,2754,1218
114173,0.849183,3215,1331,0.027092,2613,1218
114174,0.85906,3267,1331,0.030386,2754,1218
114341,0.898013,2965,1259,0.754798,2801,1218
114342,0.859474,3017,1259,0.025187,2613,1218
114364,0.868494,3215,1331,0.022079,2707,1218
114365,0.859028,3070,1259,0.026274,2660,1218
114598,1.016853,3070,1259,0.719633,2848,1218
114599,0.897434,3070,1259,0.748837,2660,1218
114615,0.863535,3215,1331,0.022597,2801,1218
114616,0.854881,3267,1331,0.022718,2754,1218
114770,0.992992,2757,1259,0.759308,2754,1218
114771,0.90853,2757,1259,0.743114,2378,1218
114784,0.970942,2913,1259,0.721912,2519,1218
114785,0.877921,2705,1259,0.027002,2331,1218
114924,0.870669,2913,1259,0.028483,2613,1218
114925,0.861329,2861,1259,0.720646,2472,1218
114938,0.910149,2913,1259,0.023733,2613,1218
114939,0.879858,2913,1259,0.740856,2519,1218
115181,0.914558,2913,1259,0.737054,2660,1218
115182,0.860716,2965,1259,0.024771,2566,1218
115195,0.877275,2965,1259,0.758605,2613,1218
115196,0.872652,3017,1259,0.727686,2613,1218
115427,0.876187,2861,1259,0.750311,2613,1218
115428,0.860811,2913,1259,0.03268,2519,1218
115440,0.880859,3017,1259,0.025758,2519,1218
115441,0.862605,2861,1259,0.027012,2472,1218
115590,0.869636,2861,1259,0.7633,2707,1218
115591,0.877225,2861,1259,0.732774,2472,1218
115592,0.868678,2913,1259,0.729841,2519,1218
115593,0.894654,2809,1259,0.737091,2425,1218
115748,0.879808,2809,1259,0.728459,2754,1218
115749,0.905389,2757,1259,0.024079,2378,1218
115768,0.859433,2913,1259,0.027518,2566,1218
115769,0.875447,2809,1259,0.025834,2425,1218
116055,0.849211,2913,1259,0.757663,2707,1218
116056,0.878436,2965,1259,0.02516,2566,1218
116080,0.882692,3017,1259,0.025764,2519,1218
116081,0.921827,2861,1259,0.745971,2472,1218
116306,1.004205,2861,1259,0.759262,2754,1218
116307,0.921944,2861,1259,0.77518,2472,1218
116342,0.888639,2965,1259,0.02417,2660,1218
116343,0.928972,2965,1259,0.768158,2566,1218
116606,5.800599,3070,1259,0.774405,2754,1218
116607,0.885988,3070,1259,0.024768,2660,1218
116623,0.893064,2965,1259,0.738183,2754,1218
116624,0.888391,3017,1259,0.751155,2613,1218
116809,1.026028,2757,1259,0.787756,2613,1218
116810,0.880287,2809,1259,0.022759,2425,1218
116826,0.899484,2861,1259,0.755507,2519,1218
116827,0.89102,2861,1259,0.787235,2472,1218
116957,0.958563,2913,1259,0.760452,2660,1218
116958,0.894365,2965,1259,0.023545,2566,1218
116971,0.902446,2913,1259,0.764009,2613,1218
116972,0.901432,2965,1259,0.024783,2566,1218
117080,0.902819,2965,1259,0.74968,2613,1218
117081,0.895445,2861,1259,0.021996,2472,1218
117096,0.921946,2965,1259,0.027441,2660,1218
117097,0.875462,2861,1259,0.023846,2472,1218
117307,0.910282,2913,1259,0.761427,2754,1218
117308,0.907587,2965,1259,0.776025,2566,1218
117323,0.899183,2861,1259,0.02205,2566,1218
117324,0.892243,2913,1259,0.769167,2519,1218
117634,1.084358,2861,1259,0.793055,2660,1218
117635,0.926154,2861,1259,0.026802,2472,1218
117654,0.923816,2965,1259,0.023325,2660,1218
117655,0.923271,2965,1259,0.020396,2566,1218
118015,1.275274,3070,1259,0.832862,2801,1218
118016,0.915711,3215,1331,0.771102,2707,1218
118029,0.885907,2861,1259,0.774435,2378,1218
118030,0.900826,2913,1259,0.769695,2519,1218
118232,1.393502,3070,1259,0.023588,2707,1218
118233,0.915556,2965,1259,0.823273,2566,1218
118263,0.929324,3070,1259,0.024544,2754,1218
118264,0.912634,3215,1331,0.780502,2707,1218
118499,9.243253,2965,1259,0.845312,2660,1218
118500,0.92811,3017,1259,0.027475,2613,1218
118565,0.957388,2913,1259,0.828396,2707,1218
118566,0.970957,2965,1259,0.786119,2566,1218
119010,1.330796,2861,1259,0.817589,2801,1218
119011,0.93618,2861,1259,0.025321,2472,1218
119067,0.939933,2861,1259,0.846125,2707,1218
119068,0.930473,2913,1259,0.023139,2519,1218
119275,0.946799,2965,1259,0.02986,2613,1218
119276,0.962079,3017,1259,0.79105,2613,1218
119289,0.987293,2965,1259,0.789873,2613,1218
119290,0.977605,3017,1259,0.79886,2613,1218
119575,1.177263,2913,1259,0.826489,2707,1218
119576,0.948876,2965,1259,0.812939,2566,1218
119591,0.984335,2913,1259,0.024522,2519,1218
119592,0.944387,2965,1259,0.022754,2566,1218
119805,0.944077,3070,1259,0.027813,2613,1218
119806,0.975699,3215,1331,0.802285,2707,1218
119819,0.931726,2809,1259,1.056567,2754,1218
119820,0.945143,2861,1259,0.02382,2472,1218
119961,0.953825,2861,1259,0.823167,2613,1218
119962,0.941468,2913,1259,0.025105,2519,1218
120000,0.939283,3070,1259,0.025688,2613,1218
120001,0.956633,2809,1259,0.841329,2425,1218
120273,1.046104,2913,1259,0.833915,2754,1218
120274,0.96576,2965,1259,0.85007,2566,1218
120287,1.011166,3070,1259,0.80521,2660,1218
120288,0.970008,3215,1331,0.030324,2707,1218
120609,2.830617,2861,1259,0.867401,2566,1218
120610,0.970781,2913,1259,0.837713,2519,1218
120651,0.980255,2965,1259,0.023907,2707,1218
120652,0.965907,3017,1259,0.024201,2613,1218
121066,1.602041,2965,1259,0.854441,2754,1218
121067,0.969852,2965,1259,0.023157,2566,1218
121080,0.980998,3070,1259,0.864547,2707,1218
121081,1.007249,2965,1259,0.028934,2566,1218
121399,1.070709,2965,1259,0.83594,2801,1218
121400,1.014449,3017,1259,0.889159,2613,1218
121521,1.018238,2913,1259,0.847204,2613,1218
121522,0.986878,2965,1259,0.02572,2566,1218
121800,1.113114,3070,1259,0.876093,2754,1218
121801,0.96927,2965,1259,0.022153,2566,1218
121814,0.988752,3070,1259,0.852239,2754,1218
121815,1.026635,3070,1259,0.881405,2660,1218
122106,1.012379,3070,1259,0.856108,2848,1218
122107,0.99766,3070,1259,0.027254,2660,1218
122258,1.002744,2965,1259,0.864945,2801,1218
122259,1.035303,2965,1259,0.869221,2566,1218
122604,1.156604,3215,1331,0.878022,2848,1218
122605,0.989391,3070,1259,0.88435,2660,1218
122620,1.011497,3267,1331,0.88547,2801,1218
122621,0.995837,3215,1331,0.031353,2707,1218
122890,1.250686,2757,1259,0.900403,2895,1218
122891,1.01299,2757,1259,0.885731,2378,1218
122916,1.003013,2809,1259,0.894506,2566,1218
122917,0.998109,2757,1259,0.850871,2378,1218
123186,1.09204,2861,1259,0.880918,2707,1218
123187,1.034797,2861,1259,0.022716,2472,1218
123200,1.009584,3017,1259,0.872285,2613,1218
123201,1.015221,2757,1259,0.876414,2378,1218
123475,1.041906,2861,1259,0.880063,2754,1218
123476,1.014878,2913,1259,0.026158,2519,1218
123503,1.052824,2965,1259,0.871114,2566,1218
123504,1.038761,3017,1259,0.890268,2613,1218
123747,1.071051,2913,1259,0.934351,2566,1218
123748,1.02084,2965,1259,0.022738,2566,1218
123761,1.013545,2913,1259,0.878655,2613,1218
123762,1.0198,2965,1259,0.027487,2566,1218
124043,1.732081,2861,1259,0.90032,2754,1218
124044,1.028591,2913,1259,0.022109,2519,1218
124071,1.03628,2913,1259,0.027892,2566,1218
124072,1.043629,2965,1259,0.024838,2566,1218
124306,1.883805,2913,1259,0.894405,2613,1218
124307,1.108138,2913,1259,0.895259,2519,1218
124342,1.694278,3017,1259,0.026798,2707,1218
124343,1.026375,3017,1259,0.027329,2613,1218
124658,1.167198,3017,1259,0.912775,2801,1218
124659,1.082248,3017,1259,0.024039,2613,1218
124661,1.027795,3017,1259,0.029304,2707,1218
124662,1.042744,3070,1259,0.946003,2660,1218
124859,1.051376,3070,1259,0.926036,2754,1218
124860,1.112748,3215,1331,0.938599,2707,1218
124876,1.049531,3070,1259,0.026202,2707,1218
124877,1.050078,3017,1259,0.02433,2613,1218
125104,1.11485,3017,1259,1.094308,2848,1218
125105,1.044735,2861,1259,0.944459,2472,1218
125141,1.052727,2913,1259,0.903363,2707,1218
125376,1.083515,3215,1331,0.95929,2754,1218
125377,1.040343,2861,1259,0.898848,2472,1218
125390,1.052064,3017,1259,0.924044,2660,1218
125391,1.102305,3017,1259,0.928497,2613,1218
125570,1.082714,2861,1259,0.913121,2801,1218
125571,1.058339,2861,1259,0.022993,2472,1218
125584,1.066801,3017,1259,0.952396,2613,1218
125585,1.098181,2861,1259,0.931801,2472,1218
125862,1.230973,3017,1259,0.933092,2801,1218
125863,1.065659,3017,1259,0.024332,2613,1218
125876,1.073881,3070,1259,0.023571,2754,1218
125877,1.066934,2994,1259,0.023693,2613,1218
126172,1.283721,3070,1259,0.977485,2848,1218
126173,1.0877,3017,1259,0.937852,2613,1218
126185,1.082006,2965,1259,0.026249,2754,1218
126186,1.061481,3017,1259,0.021585,2613,1218
126491,1.237626,2965,1259,0.937105,2801,1218
126492,1.083789,3017,1259,0.023315,2613,1218
126505,1.112577,2913,1259,0.029564,2613,1218
126506,1.082837,2965,1259,0.950285,2566,1218
126758,1.394301,3017,1259,0.977676,2801,1218
126759,1.079876,3017,1259,0.965538,2613,1218
126775,1.085102,3070,1259,0.94188,2754,1218
126776,1.089123,3215,1331,0.979865,2707,1218
126994,1.367085,2809,1259,0.946244,2754,1218
126995,1.079991,2809,1259,0.020172,2425,1218
127023,1.142912,2913,1259,0.02511,2613,1218
127024,1.079168,2965,1259,0.926552,2566,1218
127499,1.74147,2861,1259,0.981694,2613,1218
127500,1.142226,2913,1259,0.966212,2519,1218
127513,1.113746,2861,1259,0.97189,2519,1218
127514,1.099451,2913,1259,0.029605,2519,1218
127716,1.113711,3017,1259,0.02757,2707,1218
127717,1.088806,2965,1259,0.026468,2566,1218
127736,1.100755,3215,1331,0.031035,2754,1218
127737,1.096243,3017,1259,0.031314,2613,1218
127944,1.273145,3070,1259,0.961404,2801,1218
127945,1.099314,2965,1259,0.948073,2566,1218
127958,1.106901,3070,1259,0.024053,2754,1218
127959,1.099434,3070,1259,0.028789,2660,1218
128153,1.167082,2913,1259,1.006865,2848,1218
128154,1.102497,2965,1259,0.956515,2566,1218
128170,1.15366,2965,1259,0.954403,2660,1218
128171,1.115285,2965,1259,0.972648,2566,1218
128427,5.088892,3017,1259,1.034108,2801,1218
128428,1.129043,3070,1259,0.994535,2660,1218
128441,1.109673,3017,1259,0.027175,2660,1218
128442,1.129363,3070,1259,1.019685,2660,1218
128644,1.37207,2965,1259,1.010533,2801,1218
128645,1.131457,2913,1259,0.025356,2519,1218
128661,1.176112,2965,1259,0.033661,2707,1218
128662,1.137637,3017,1259,1.034032,2613,1218
128930,1.277696,3017,1259,0.979808,2801,1218
128931,1.129627,3017,1259,0.981812,2613,1218
128949,1.114285,3070,1259,0.027745,2801,1218
128950,1.12266,3215,1331,1.013,2707,1218
129156,1.156083,2913,1259,1.004727,2848,1218
129157,1.129488,2861,1259,0.980325,2472,1218
129172,1.139008,2965,1259,0.02551,2660,1218
129173,1.172178,2913,1259,0.977919,2519,1218
129373,1.693577,3017,1259,1.030349,2801,1218
129374,1.141494,3070,1259,1.025603,2660,1218
129399,1.141212,3070,1259,1.033207,2707,1218
129400,1.138374,3215,1331,0.026121,2707,1218
129639,1.323052,3017,1259,1.103301,2707,1218
129640,1.134561,3070,1259,1.016538,2660,1218
129654,1.133832,3070,1259,0.029408,2613,1218
129655,1.140224,3070,1259,1.011391,2660,1218
129836,6.253661,3070,1259,1.001972,2848,1218
129837,1.251107,3017,1259,0.026558,2613,1218
129838,1.133888,3070,1259,0.023638,2660,1218
129839,1.19342,3070,1259,1.027591,2660,1218
130082,1.253931,2913,1259,1.004815,2895,1218
130083,1.196008,2913,1259,1.042642,2519,1218
130100,1.165462,3017,1259,0.024903,2707,1218
130101,1.161516,2965,1259,1.015073,2566,1218
130370,1.266517,2965,1259,1.003995,2848,1218
130371,1.143923,2965,1259,0.026567,2566,1218
130384,1.167825,3215,1331,0.026447,2707,1218
130385,1.154238,2965,1259,1.017329,2566,1218
130566,1.165384,2965,1259,1.037001,2895,1218
130567,1.154748,2965,1259,0.02454,2566,1218
130590,1.24093,3070,1259,0.023396,2707,1218
130591,1.167053,3070,1259,0.030083,2660,1218
130829,1.730144,3017,1259,1.025845,2895,1218
130830,1.159646,3070,1259,0.026834,2660,1218
130851,1.15147,3017,1259,1.03365,2754,1218
130852,1.196417,3070,1259,1.082211,2660,1218
131057,1.176032,3215,1331,0.030326,2801,1218
131058,1.190791,3267,1331,0.030488,2754,1218
131059,1.162832,3267,1331,0.026965,2754,1218
131060,1.185684,3319,1331,0.031325,2801,1218
131291,0.165241,2757,1259,1.06211,2848,1218
131292,0.161396,2809,1259,0.02381,2425,1218
131309,0.147175,2757,1259,0.020979,2425,1218
131310,0.144684,2809,1259,0.024117,2425,1218
131715,0.148787,2653,1259,0.03063,2566,1218
131716,0.145295,2705,1259,0.021733,2331,1218
131730,0.14126,2705,1259,0.024129,2378,1218
131731,0.142168,2705,1259,0.021721,2331,1218
131964,0.146849,2913,1259,0.036428,2613,1218
131965,0.137804,2861,1259,0.02472,2472,1218
131978,0.143262,2757,1259,0.024285,2613,1218
131979,0.144028,2757,1259,0.022365,2378,1218
132252,0.147272,2809,1259,0.036938,2660,1218
132253,0.139469,2757,1259,0.026712,2378,1218
132266,0.146947,2757,1259,0.024152,2519,1218
132422,0.142615,2757,1259,0.03461,2566,1218
132452,0.140928,2809,1259,0.034834,2519,1218
132453,0.141278,2757,1259,0.034321,2378,1218
132666,0.143494,2809,1259,0.039655,2660,1218
132667,0.140775,2809,1259,0.032979,2425,1218
132681,0.141729,2705,1259,0.039383,2566,1218
132682,0.139595,2757,1259,0.037061,2378,1218
133204,0.148157,2757,1259,0.038304,2660,1218
133205,0.143731,2705,1259,0.032796,2331,1218
133218,0.144383,2705,1259,0.03097,2519,1218
133219,0.146901,2705,1259,0.029103,2331,1218
133456,0.141172,2861,1259,0.036676,2613,1218
133457,0.143717,2705,1259,0.022077,2331,1218
133472,0.142108,2913,1259,0.031222,2519,1218
133473,0.145922,2705,1259,0.021371,2331,1218
133655,0.142399,2757,1259,0.032137,2660,1218
133656,0.144113,2809,1259,0.022396,2425,1218
133657,0.144889,2705,1259,0.022008,2331,1218
133658,0.14458,2757,1259,0.021745,2378,1218
133846,0.139067,2861,1259,0.021375,2566,1218
133847,0.147128,2861,1259,0.024656,2472,1218
133870,0.14419,2913,1259,0.037169,2613,1218
133871,0.143668,2913,1259,0.032419,2519,1218
134156,0.140967,2757,1259,0.036753,2707,1218
134157,0.141324,2705,1259,0.02928,2331,1218
134170,0.152466,2757,1259,0.021219,2472,1218
134171,0.143663,2757,1259,0.024719,2378,1218
134444,0.146401,2861,1259,0.034577,2660,1218
134445,0.143124,2809,1259,0.021484,2425,1218
134473,0.145893,2757,1259,0.023621,2613,1218
134474,0.147646,2809,1259,0.033498,2425,1218
134647,0.149932,2965,1259,0.023676,2613,1218
134648,0.137093,3017,1259,0.031353,2613,1218
134649,0.144813,2913,1259,0.031827,2519,1218
134650,0.151235,2965,1259,0.038783,2566,1218
134913,0.14535,2705,1259,0.033535,2660,1218
134914,0.14058,2757,1259,0.019708,2378,1218
134933,0.140539,2809,1259,0.037714,2519,1218
134934,0.147235,2861,1259,0.035431,2472,1218
135238,0.152431,2705,1259,0.039743,2707,1218
135239,0.144837,2705,1259,0.031477,2331,1218
135259,0.14834,2757,1259,0.031515,2472,1218
135260,0.144617,2809,1259,0.034147,2425,1218
135625,0.147702,2757,1259,0.033453,2519,1218
135626,0.147932,2809,1259,0.02501,2425,1218
135639,0.143288,2861,1259,0.022441,2519,1218
135640,0.147849,2913,1259,0.040898,2519,1218
135891,0.143856,2809,1259,0.031767,2519,1218
135892,0.143916,2861,1259,0.021677,2472,1218
135931,0.146711,2913,1259,0.034251,2519,1218
135932,0.149384,2965,1259,0.034369,2566,1218
137807,0.150019,2861,1259,0.040966,2660,1218
137808,0.148225,2913,1259,0.030623,2519,1218
137823,0.149512,2913,1259,0.022023,2378,1218
137824,0.149397,2965,1259,0.022774,2566,1218
138106,0.148173,2965,1259,0.035544,2472,1218
138107,0.153288,2965,1259,0.023644,2566,1218
138123,0.151763,2861,1259,0.037573,2707,1218
138124,0.154028,2913,1259,0.02151,2519,1218
138281,0.152773,2757,1259,0.042016,2660,1218
138282,0.149748,2809,1259,0.02136,2425,1218
138295,0.152987,2857,1259,0.034314,2519,1218
138296,0.152572,2913,1259,0.033061,2519,1218
138297,0.145322,2809,1259,0.033571,2425,1218
138298,0.149994,2861,1259,0.022396,2472,1218
138509,0.151264,2809,1259,0.034832,2660,1218
138510,0.154317,2861,1259,0.036471,2472,1218
138793,0.14387,2809,1259,0.038618,2707,1218
138794,0.148242,2861,1259,0.030176,2472,1218
138805,0.155474,2861,1259,0.024041,2566,1218
138806,0.147609,2913,1259,0.022813,2519,1218
139041,0.146529,2809,1259,0.041661,2707,1218
139042,0.150098,2861,1259,0.021867,2472,1218
139055,0.14496,2965,1259,0.034838,2566,1218
139068,0.141156,3017,1259,0.022387,2660,1218
139270,0.151239,2653,1259,0.034539,2707,1218
139271,0.147417,2653,1259,0.01964,2284,1218
139293,0.146268,2705,1259,0.029826,2425,1218
139294,0.147342,2757,1259,0.022638,2378,1218
139580,0.146426,2861,1259,0.038619,2566,1218
139581,0.144024,2809,1259,0.037824,2425,1218
139598,0.146034,2809,1259,0.031179,2566,1218
139736,0.138811,2913,1259,0.028323,2566,1218
139737,0.149238,2809,1259,0.023144,2425,1218
139764,0.149207,2913,1259,0.03807,2613,1218
139765,0.159369,2861,1259,0.036922,2472,1218
139930,0.148267,2809,1259,0.034012,2660,1218
139931,0.147259,2809,1259,0.031929,2425,1218
139944,0.146044,2861,1259,0.032333,2566,1218
139945,0.143097,2757,1259,0.023406,2378,1218
140266,0.143957,2913,1259,0.037211,2660,1218
140282,0.153595,2965,1259,0.024914,2613,1218
140283,0.155861,2965,1259,0.025764,2566,1218
140510,0.155437,2913,1259,0.032881,2707,1218
140511,0.152643,2913,1259,0.023408,2519,1218
140524,0.154803,2913,1259,0.031836,2613,1218
140525,0.158233,2861,1259,0.026848,2472,1218
140775,0.153574,2913,1259,0.04199,2660,1218
140776,0.158195,2965,1259,0.025638,2566,1218
140799,0.158653,3017,1259,0.024817,2519,1218
140800,0.149719,3070,1259,0.039431,2660,1218
140962,0.154365,2809,1259,0.037714,2284,1218
140963,0.156719,2809,1259,0.037154,2425,1218
140975,0.106866,2913,1259,0.029956,2566,1218
140976,0.11765,2965,1259,0.027451,2566,1218
141192,0.153118,2913,1259,0.039537,2519,1218
141193,0.150665,2809,1259,0.023588,2425,1218
141211,0.153984,2913,1259,0.022928,2613,1218
141212,0.14447,2965,1259,0.023385,2566,1218
141334,0.14674,2757,1259,0.033274,2660,1218
141335,0.148848,2757,1259,0.021181,2378,1218
141357,0.146078,2757,1259,0.033404,2519,1218
141358,0.150312,2809,1259,0.029784,2425,1218
141588,0.1497,2809,1259,0.034387,2613,1218
141589,0.149787,2757,1259,0.020952,2378,1218
141602,0.152448,2757,1259,0.022987,2566,1218
141603,0.147336,2757,1259,0.033451,2378,1218
141902,0.145922,2861,1259,0.034793,2707,1218
141903,0.154808,2861,1259,0.021058,2472,1218
141918,0.155028,2913,1259,0.023092,2566,1218
141919,0.149521,2913,1259,0.023535,2519,1218
142283,0.149266,2913,1259,0.035713,2707,1218
142284,0.154299,2965,1259,0.034248,2566,1218
142297,0.154565,2913,1259,0.038296,2566,1218
142298,0.158476,2965,1259,0.022965,2566,1218
142590,0.152386,3017,1259,0.035441,2707,1218
142591,0.153695,3017,1259,0.028779,2613,1218
142604,0.157904,2861,1259,0.043028,2707,1218
142605,0.149445,2809,1259,0.022904,2425,1218
142833,0.159313,2913,1259,0.025036,2707,1218
142834,0.155252,2965,1259,0.023713,2566,1218
142847,0.151357,3070,1259,0.033255,2660,1218
142848,0.160033,3215,1331,0.02476,2707,1218
143061,0.167235,2913,1259,0.033765,2331,1218
143062,0.146236,2965,1259,0.025644,2566,1218
143073,0.152962,2861,1259,0.025743,2660,1218
143074,0.149437,2913,1259,0.026937,2519,1218
143348,0.148564,3070,1259,0.031072,2707,1218
143349,0.154836,3017,1259,0.024576,2613,1218
143377,0.150146,2653,1259,0.036145,2801,1218
143378,0.148109,2705,1259,0.022904,2331,1218
143614,0.153565,2965,1259,0.025541,2566,1218
143615,0.152803,2965,1259,0.041567,2566,1218
143630,0.155307,2809,1259,0.035064,2660,1218
143631,0.155042,2809,1259,0.032086,2425,1218
143891,0.150748,2757,1259,0.029583,2707,1218
143892,0.150212,2809,1259,0.031498,2425,1218
143919,0.145369,2861,1259,0.023431,2472,1218
143920,0.155282,2913,1259,0.03408,2519,1218
144148,0.159536,2861,1259,0.039079,2519,1218
144149,0.152772,2809,1259,0.021775,2425,1218
144203,0.153349,2861,1259,0.021853,2660,1218
144204,0.152205,2913,1259,0.023306,2519,1218
144498,0.154965,2861,1259,0.032541,2660,1218
144499,0.152276,2861,1259,0.024364,2472,1218
144500,0.154326,2913,1259,0.038934,2519,1218
144501,0.156154,2861,1259,0.03537,2472,1218
144756,0.157528,2965,1259,0.043728,2707,1218
144757,0.155117,2913,1259,0.021997,2519,1218
144770,0.154684,2809,1259,0.032734,2707,1218
144771,0.153071,2809,1259,0.022548,2425,1218
145068,0.157142,2965,1259,0.037678,2754,1218
145069,0.152678,2913,1259,0.02466,2519,1218
145089,0.137076,2809,1259,0.022024,2707,1218
145090,0.158699,2861,1259,0.039502,2472,1218
145335,0.15147,3017,1259,0.035031,2707,1218
145620,0.15586,2913,1259,0.043619,2801,1218
145621,0.156329,2861,1259,0.023296,2472,1218
145667,0.150451,2757,1259,0.041271,2707,1218
145668,0.154274,2809,1259,0.022068,2425,1218
145886,0.157608,3017,1259,0.039054,2613,1218
145887,0.156383,3017,1259,0.022294,2613,1218
145900,0.156683,3017,1259,0.034963,2707,1218
145901,0.157732,2965,1259,0.025511,2566,1218
146176,0.155441,3215,1331,0.031116,2754,1218
146177,0.154007,2757,1259,0.039292,2378,1218
146218,0.153818,2913,1259,0.024324,2660,1218
146219,0.151988,2913,1259,0.021177,2519,1218
146617,0.152165,2913,1259,0.034569,2801,1218
146618,0.155949,2965,1259,0.025162,2566,1218
146639,0.161439,2965,1259,0.021514,2660,1218
146640,0.155842,3017,1259,0.024063,2613,1218
146805,0.156466,2965,1259,0.03677,2566,1218
146806,0.158271,3017,1259,0.038534,2613,1218
146819,0.156511,2861,1259,0.042242,2707,1218
146820,0.158886,2913,1259,0.023129,2519,1218
147113,0.159443,2913,1259,0.042078,2707,1218
147114,0.154485,2965,1259,0.024026,2566,1218
147129,0.156441,2965,1259,0.035978,2660,1218
147130,0.153004,3017,1259,0.03597,2613,1218
147416,1.740944,3215,1331,1.232845,2754,1218
147417,1.380366,3017,1259,0.021858,2613,1218
147433,1.33963,3017,1259,0.021125,2801,1218
147434,1.318001,3070,1259,0.023,2660,1218
147585,1.384426,2601,1259,1.215377,2801,1218
147586,1.369397,2653,1259,1.238307,2284,1218
147587,1.351271,2653,1259,1.232427,2284,1218
147588,1.312743,2705,1259,0.025541,2331,1218
147837,1.651527,2861,1259,1.197374,2519,1218
147838,1.319523,2913,1259,1.226575,2519,1218
147851,1.343391,2757,1259,0.02397,2566,1218
147852,1.354827,2809,1259,1.183174,2425,1218
148068,1.322321,2809,1259,1.191269,2566,1218
148069,1.313919,2757,1259,1.17387,2378,1218
148082,1.314952,2809,1259,1.212128,2566,1218
148083,1.383076,2809,1259,1.180561,2425,1218
148345,1.469603,2861,1259,1.23706,2660,1218
148346,1.354612,2913,1259,1.187827,2519,1218
148361,1.426563,2757,1259,1.215217,2613,1218
148362,1.317454,2809,1259,0.023802,2425,1218
148590,1.600088,2861,1259,1.20693,2660,1218
148604,1.372649,2913,1259,0.025753,2519,1218
148901,1.328955,2809,1259,1.243178,2566,1218
148902,1.367538,2861,1259,1.17845,2472,1218
148921,1.355149,2861,1259,0.02772,2566,1218
148922,1.355795,2913,1259,0.02556,2519,1218
149119,1.33071,2965,1259,1.189761,2660,1218
149120,1.331437,3017,1259,0.023971,2613,1218
149193,1.355403,2809,1259,0.021857,2331,1218
149195,1.317608,2861,1259,1.178473,2519,1218
149379,1.361174,2809,1259,1.223822,2707,1218
149380,1.313527,2861,1259,0.025202,2472,1218
149461,1.358885,2913,1259,0.024068,2613,1218
149495,1.374578,3017,1259,0.025188,2707,1218
149692,1.484388,2913,1259,1.193913,2754,1218
149863,1.325671,2861,1259,1.230222,2566,1218
149864,1.321111,2913,1259,0.020407,2519,1218
150174,1.617905,2913,1259,1.191538,2566,1218
150175,1.33623,2913,1259,0.023269,2519,1218
150194,1.358023,2861,1259,0.022878,2613,1218
150195,1.333596,2861,1259,0.025964,2472,1218
150414,1.321274,2913,1259,1.21965,2707,1218
150415,1.384473,2913,1259,0.022123,2519,1218
150428,1.329604,2965,1259,0.02514,2613,1218
150429,1.384215,2913,1259,0.024469,2519,1218
150861,1.687062,2861,1259,1.200931,2754,1218
150862,1.318469,2913,1259,0.022727,2519,1218
150880,1.329643,3017,1259,0.021102,2566,1218
150883,1.315189,2861,1259,0.024768,2425,1218
151153,1.466206,2861,1259,1.201475,2754,1218
151154,1.393063,2913,1259,1.205584,2519,1218
151168,1.379784,3070,1259,1.179347,2613,1218
151169,1.446901,2757,1259,0.025056,2378,1218
151374,1.465902,2965,1259,1.232606,2754,1218
151375,1.394882,2965,1259,1.2055,2566,1218
151408,1.37567,3070,1259,0.023797,2707,1218
151409,1.332625,2913,1259,0.022524,2519,1218
151630,1.523247,2809,1259,1.208155,2801,1218
151631,1.375972,2809,1259,1.195152,2425,1218
151650,1.357995,2757,1259,0.023106,2566,1218
151651,1.329562,2757,1259,1.237061,2378,1218
151974,1.348892,2861,1259,1.212471,2660,1218
151975,1.340409,2861,1259,0.025834,2472,1218
152012,1.345192,2913,1259,1.195276,2660,1218
152013,1.346711,2861,1259,0.023072,2472,1218
152401,1.654027,2805,1259,1.250331,2707,1218
152402,1.335782,2861,1259,0.026052,2472,1218
152403,1.351632,2861,1259,0.023626,2472,1218
152404,1.362228,2913,1259,0.02009,2519,1218
152594,1.425976,2757,1259,1.223638,2660,1218
152595,1.340863,2757,1259,0.023441,2378,1218
152608,1.351041,2913,1259,0.020808,2519,1218
152609,1.35195,2705,1259,0.019952,2331,1218
152950,1.45732,2965,1259,1.211937,2707,1218
152951,1.384105,2965,1259,0.019973,2566,1218
152964,1.359484,2861,1259,0.022416,2707,1218
152965,1.348516,2809,1259,0.026184,2425,1218
153177,1.547204,2861,1259,1.259177,2754,1218
153178,1.434189,2913,1259,1.192591,2519,1218
153203,1.458541,2913,1259,0.021114,2613,1218
153204,1.363821,2965,1259,0.023367,2566,1218
153510,1.571437,2965,1259,1.272659,2660,1218
153511,1.349841,2965,1259,0.021354,2566,1218
153549,1.369103,2965,1259,0.020347,2754,1218
153550,1.322097,3017,1259,0.026391,2613,1218
153799,1.572513,2861,1259,1.21905,2754,1218
153800,1.360499,2913,1259,0.024406,2519,1218
153825,1.3438,2809,1259,1.239249,2519,1218
153826,1.386293,2861,1259,0.025036,2472,1218
154067,1.434158,2913,1259,1.213181,2660,1218
154068,1.35993,2965,1259,0.021235,2566,1218
154069,1.393098,2913,1259,0.025445,2519,1218
154070,1.370918,2965,1259,0.019969,2566,1218
154399,1.383928,2965,1259,1.292576,2707,1218
154400,1.366693,3017,1259,0.021191,2613,1218
154425,1.394468,2913,1259,1.220804,2425,1218
154426,1.453539,2965,1259,0.021329,2566,1218
154668,1.740999,2913,1259,1.243817,2754,1218
154669,1.366986,2861,1259,0.021061,2472,1218
154685,1.384434,2913,1259,0.025733,2613,1218
154686,1.360603,2965,1259,1.197678,2566,1218
155054,1.424539,3017,1259,1.233524,2707,1218
155055,1.379402,3017,1259,0.026547,2613,1218
155068,1.397371,3070,1259,1.212346,2707,1218
155069,1.378509,3017,1259,1.249183,2613,1218
155276,1.570222,2965,1259,1.236206,2801,1218
155277,1.383708,2913,1259,0.024376,2519,1218
155292,1.435904,3017,1259,0.022293,2660,1218
155293,1.359092,2965,1259,0.020565,2566,1218
155485,1.628898,3017,1259,1.264301,2801,1218
155486,1.386805,3070,1259,1.230925,2660,1218
155501,1.391338,3017,1259,0.025216,2707,1218
155502,1.392355,3070,1259,0.022706,2660,1218
155760,1.39482,2913,1259,1.271342,2801,1218
156070,1.511506,2861,1259,1.268095,2472,1218
156071,1.397208,2861,1259,0.019914,2472,1218
156101,1.456241,2809,1259,1.234938,2660,1218
156102,1.416481,2861,1259,0.028929,2472,1218
156354,1.420304,2809,1259,1.256417,2660,1218
156355,1.398516,2809,1259,1.255081,2425,1218
156430,1.494915,2861,1259,1.263955,2707,1218
156431,1.402562,2861,1259,0.02227,2472,1218
156644,1.484739,2965,1259,0.025723,2707,1218
156645,1.440945,2913,1259,0.025111,2519,1218
156661,1.389211,2965,1259,1.237138,2707,1218
156662,1.451058,3017,1259,0.022443,2613,1218
156880,1.464324,2965,1259,1.241856,2707,1218
156896,1.436325,3017,1259,1.253453,2425,1218
156897,1.419584,2809,1259,1.236413,2425,1218
156987,1.46881,2913,1259,1.262383,2707,1218
156988,1.403213,2965,1259,0.025301,2566,1218
157001,1.481048,2809,1259,1.252944,2566,1218
157002,1.454774,2861,1259,0.021795,2472,1218
157321,1.514934,2809,1259,1.444784,2707,1218
157322,1.442005,2861,1259,1.260616,2472,1218
157337,1.442819,2861,1259,1.277453,2566,1218
157510,1.495405,2913,1259,1.28227,2754,1218
157511,1.431197,2913,1259,0.021184,2519,1218
157532,1.44534,3017,1259,1.290984,2660,1218
157533,1.413968,2965,1259,0.025877,2566,1218
157748,1.491749,2861,1259,1.254068,2801,1218
157749,1.426907,2809,1259,0.021613,2425,1218
157791,1.464935,2913,1259,1.281402,2613,1218
157792,1.416272,2965,1259,0.01995,2566,1218
158060,1.742958,2965,1259,1.283901,2472,1218
158061,1.431602,2913,1259,1.236678,2519,1218
158074,1.517454,2965,1259,1.331779,2660,1218
158075,1.447702,2965,1259,1.246872,2566,1218
158362,1.465563,2913,1259,1.278777,2754,1218
158363,1.493271,2913,1259,0.024845,2519,1218
158389,1.483193,2913,1259,0.025592,2660,1218
158390,1.486847,2965,1259,0.024225,2566,1218
158700,1.580909,3070,1259,1.272269,2707,1218
158701,1.55433,3017,1259,1.287192,2613,1218
158720,1.438319,3267,1331,0.023983,2754,1218
158721,0.183595,2705,1259,1.312922,2331,1218
159051,1.562717,2913,1259,1.383943,2754,1218
159052,1.500851,2965,1259,0.023535,2566,1218
159070,1.490795,3017,1259,1.330989,2566,1218
159071,1.496624,3017,1259,1.313807,2613,1218
159317,1.691726,2913,1259,1.329992,2801,1218
159318,1.495523,2965,1259,0.020336,2566,1218
159339,1.446806,2965,1259,1.263048,2660,1218
159340,1.494786,3017,1259,1.253959,2613,1218
159618,1.56983,2913,1259,1.322286,2707,1218
159619,1.398592,2913,1259,0.020075,2519,1218
159640,1.401749,3070,1259,0.023082,2707,1218
159641,1.452737,2965,1259,0.021949,2566,1218
159805,1.677836,2861,1259,1.305346,2848,1218
159806,1.499757,2913,1259,0.023404,2519,1218
159819,1.458397,2809,1259,0.019162,2566,1218
159820,1.513251,2861,1259,0.020425,2472,1218
159994,1.567172,2965,1259,1.304078,2566,1218
159995,1.454021,2965,1259,0.021511,2566,1218
160032,1.442608,2965,1259,1.298828,2707,1218
160033,1.452894,2757,1259,0.02658,2378,1218
160481,1.715992,2861,1259,1.3001,2754,1218
160482,1.505025,2913,1259,1.306944,2519,1218
160495,1.458556,3017,1259,1.276809,2613,1218
160496,1.48533,3070,1259,0.022823,2660,1218
160658,1.735014,2913,1259,1.301199,2566,1218
160659,1.454046,2913,1259,0.021354,2519,1218
160691,1.493744,2965,1259,0.024453,2707,1218
160692,1.450927,3017,1259,0.025025,2613,1218
160900,1.5311,2861,1259,1.314314,2707,1218
160901,1.443336,2809,1259,1.312871,2425,1218
160916,1.459957,2913,1259,1.303417,2613,1218
160917,1.447975,2861,1259,0.021731,2472,1218
161123,1.470736,2913,1259,1.355823,2754,1218
161124,1.440105,2965,1259,1.325919,2566,1218
161141,1.486095,2965,1259,0.023665,2613,1218
161142,1.480939,3017,1259,1.292765,2613,1218
161392,1.55073,3070,1259,1.29584,2754,1218
161393,1.478825,2913,1259,0.025591,2519,1218
161407,1.500946,3070,1259,1.361481,2707,1218
161408,1.474114,3215,1331,1.311646,2707,1218
161740,1.706269,3070,1259,1.311467,2472,1218
161741,1.471797,3017,1259,0.027866,2613,1218
161762,1.576896,3017,1259,1.325978,2801,1218
161763,1.485912,3017,1259,0.02501,2613,1218
162053,1.526916,2809,1259,1.395415,2848,1218
162054,1.518732,2861,1259,1.337107,2472,1218
162073,1.520044,2861,1259,0.021158,2566,1218
162256,1.794254,3070,1259,1.316666,2754,1218
162257,1.484145,2913,1259,0.023166,2519,1218
162258,1.509091,2965,1259,1.304003,2566,1218
162686,1.916378,3215,1331,1.389093,2754,1218
162687,1.475695,3215,1331,1.316565,2707,1218
162926,1.545163,3017,1259,1.337512,2848,1218
162927,1.467911,3017,1259,1.314469,2613,1218
162940,1.47698,3070,1259,0.023946,2707,1218
162941,1.518938,3017,1259,1.370456,2613,1218
163257,1.568491,3017,1259,1.32262,2801,1218
163258,1.492008,3070,1259,1.302823,2660,1218
163271,1.507679,3017,1259,1.325532,2754,1218
163272,1.527169,3070,1259,0.024808,2660,1218
163416,1.51054,3070,1259,1.373299,2707,1218
163417,1.49261,2965,1259,0.019343,2566,1218
163459,1.511521,2913,1259,0.021082,2801,1218
163460,1.525895,2965,1259,1.32127,2566,1218
163519,1.526809,3215,1331,1.372208,2660,1218
163520,1.515796,3267,1331,0.023095,2754,1218
163533,1.561265,3017,1259,1.313596,2519,1218
163534,1.501947,3070,1259,0.020453,2660,1218
164208,1.686748,2913,1259,1.425658,2848,1218
164209,1.520424,2757,1259,0.020204,2378,1218
164222,1.506165,2913,1259,0.026246,2566,1218
164223,1.530829,2913,1259,1.402216,2519,1218
164437,1.595254,2757,1259,1.367278,2660,1218
164438,1.502416,2809,1259,1.338565,2425,1218
164451,1.505147,2757,1259,0.022771,2519,1218
164452,1.530098,2809,1259,0.020178,2425,1218
164688,1.56806,2913,1259,1.355396,2566,1218
164689,1.583403,2757,1259,1.350207,2378,1218
164708,1.524887,2861,1259,1.37582,2613,1218
164742,1.59186,2809,1259,0.022128,2566,1218
164985,1.747074,2809,1259,1.349503,2660,1218
164986,1.514766,2861,1259,1.408656,2472,1218
165011,1.535004,2757,1259,0.021483,2566,1218
165012,1.52111,2809,1259,0.023936,2425,1218
165308,1.543364,2965,1259,1.403533,2566,1218
165332,1.541229,2913,1259,1.388457,2566,1218
165333,1.52664,2861,1259,0.024898,2472,1218
165623,1.778425,2965,1259,1.36452,2707,1218
165666,1.552569,2809,1259,1.403987,2707,1218
165667,1.542136,2809,1259,0.020385,2425,1218
165890,0.198133,2653,1259,1.556271,2754,1218
165891,1.529141,2653,1259,0.026017,2284,1218
165933,1.55345,2757,1259,0.023484,2519,1218
165934,1.643261,2809,1259,0.027656,2425,1218
166192,1.807998,2913,1259,1.389476,2613,1218
166193,1.4928,2757,1259,0.022751,2378,1218
166212,1.541972,2809,1259,1.419495,2613,1218
166213,1.536608,2757,1259,0.023262,2378,1218
166421,1.641811,2757,1259,1.375041,2707,1218
166422,1.527734,2809,1259,1.373768,2425,1218
166435,1.601537,2757,1259,1.358167,2519,1218
166436,1.545318,2809,1259,1.405739,2425,1218
166643,1.539829,2913,1259,0.021216,2566,1218
166644,1.602221,2965,1259,0.027125,2566,1218
166672,1.565769,2913,1259,1.395702,2613,1218
166673,1.539563,2757,1259,0.021703,2378,1218
166864,1.62009,3017,1259,1.360262,2707,1218
166865,1.630132,2861,1259,0.022516,2472,1218
166887,1.607049,2965,1259,1.388476,2707,1218
166888,1.562599,3017,1259,1.397056,2613,1218
167107,1.713676,2809,1259,1.390464,2613,1218
167108,1.591186,2861,1259,1.355987,2472,1218
167121,1.547124,2809,1259,0.024972,2519,1218
167122,1.603323,2861,1259,0.024385,2472,1218
167328,1.567878,3017,1259,1.437701,2660,1218
167329,1.575532,2809,1259,1.397525,2425,1218
167349,1.653844,2913,1259,1.383751,2660,1218
167350,1.546974,2965,1259,1.404424,2566,1218
167717,1.985387,2861,1259,1.483487,2707,1218
167718,1.623457,2913,1259,1.403181,2519,1218
167734,1.598746,2965,1259,1.389401,2613,1218
167735,1.632703,2965,1259,1.395232,2566,1218
168026,1.693571,2809,1259,1.408053,2801,1218
168027,1.625805,2809,1259,0.026585,2425,1218
168043,1.625698,2809,1259,0.021496,2566,1218
168044,1.558808,2861,1259,0.022947,2472,1218
168045,1.60666,2809,1259,0.023786,2425,1218
168046,1.624927,2861,1259,1.409522,2472,1218
168047,1.576124,2861,1259,0.021172,2472,1218
168048,1.572137,2913,1259,0.026887,2519,1218
168728,1.687807,2913,1259,1.449939,2519,1218
168729,1.628931,2809,1259,1.42893,2425,1218
168743,1.542502,2861,1259,1.460261,2613,1218
168744,1.568795,2913,1259,1.430789,2519,1218
168927,1.748913,3017,1259,0.025516,2566,1218
169105,1.590057,2757,1259,1.457657,2754,1218
169135,1.598204,2913,1259,1.417008,2613,1218
169136,1.656388,2965,1259,1.43315,2566,1218
169326,1.643259,2965,1259,1.416484,2519,1218
169327,1.621788,2965,1259,0.027301,2566,1218
169354,1.656291,2861,1259,0.022172,2707,1218
169355,1.615698,2861,1259,0.026263,2472,1218
169387,1.638683,2913,1259,0.025063,2660,1218
169388,1.596332,2965,1259,1.447311,2566,1218
169401,1.607464,2913,1259,0.020151,2566,1218
169402,1.585095,2965,1259,0.02156,2566,1218
169784,1.670781,3017,1259,1.426968,2707,1218
169785,1.592118,2913,1259,0.022542,2519,1218
169801,1.592192,2861,1259,0.027502,2707,1218
169802,1.610385,2913,1259,1.419156,2519,1218
170012,1.802743,2861,1259,1.464109,2754,1218
170013,1.593904,2809,1259,1.434333,2425,1218
170026,1.602481,2809,1259,1.428855,2566,1218
170027,1.604392,2809,1259,0.023311,2425,1218
170289,2.042544,2809,1259,1.472013,2707,1218
170290,1.590354,2861,1259,1.441926,2472,1218
170310,1.575685,2861,1259,0.019284,2613,1218
170311,1.671676,2861,1259,1.446639,2472,1218
170539,1.621748,2861,1259,1.446504,2754,1218
170540,1.595757,2913,1259,1.418886,2519,1218
170556,1.617312,2965,1259,1.451317,2519,1218
170557,1.609444,2913,1259,0.024346,2519,1218
170741,1.699193,2965,1259,1.420145,2707,1218
170742,1.608507,3013,1259,0.022746,2613,1218
170755,1.619027,2809,1259,1.430294,2707,1218
170756,1.629157,2861,1259,1.457809,2472,1218
171062,1.65856,2913,1259,1.437363,2707,1218
171063,1.619617,2913,1259,0.024473,2519,1218
171076,1.619726,2861,1259,1.426424,2660,1218
171077,1.644909,2809,1259,0.020565,2425,1218
171288,1.753035,2965,1259,1.472316,2754,1218
171289,1.624319,2861,1259,0.020166,2472,1218
171300,1.666959,2913,1259,0.028389,2660,1218
171301,1.6105,2861,1259,1.448279,2472,1218
171565,1.651013,2913,1259,1.499821,2801,1218
171566,1.614088,2965,1259,0.023917,2566,1218
171578,1.673132,2965,1259,0.023184,2613,1218
171579,1.645508,2965,1259,0.023346,2566,1218
171758,1.812193,3070,1259,0.027371,2754,1218
171759,1.679421,3070,1259,1.454565,2660,1218
171775,1.622304,3215,1331,0.022763,2754,1218
171776,1.622176,3267,1331,0.021746,2754,1218
171777,0.196851,2809,1259,0.047414,2425,1218
171778,1.616873,2861,1259,0.019817,2472,1218
171779,1.619928,2861,1259,1.500135,2472,1218
171780,1.622358,2913,1259,0.021341,2519,1218
172148,1.885339,2861,1259,1.502977,2754,1218
172162,1.646358,2705,1259,0.022846,2519,1218
172359,1.647604,2809,1259,1.507474,2613,1218
172360,1.627564,2861,1259,0.02141,2472,1218
172376,1.637771,2913,1259,0.02236,2425,1218
172377,1.662867,2809,1259,0.0268,2425,1218
172582,1.806906,2809,1259,1.501036,2707,1218
172583,1.622489,2809,1259,0.02006,2425,1218
172598,1.66071,2861,1259,0.021106,2566,1218
172599,1.644456,2861,1259,0.023038,2472,1218
172871,1.896749,2861,1259,1.488582,2707,1218
172872,1.684291,2913,1259,0.020245,2519,1218
172887,1.645443,2913,1259,1.469675,2472,1218
172888,1.717265,2965,1259,1.509227,2566,1218
172950,1.638334,2913,1259,1.495904,2566,1218
172951,1.687715,2913,1259,1.492407,2519,1218
172964,1.638494,2913,1259,0.023145,2660,1218
172965,1.666889,2861,1259,1.478831,2472,1218
173394,1.812067,2861,1259,1.526742,2754,1218
173395,1.715371,2861,1259,0.025905,2472,1218
173408,1.667352,3017,1259,0.022144,2613,1218
173409,1.690217,2809,1259,1.499636,2425,1218
173641,1.73349,2809,1259,1.47505,2754,1218
173642,1.674942,2861,1259,0.019933,2472,1218
173658,1.641873,2913,1259,1.519906,2566,1218
173935,1.831944,3017,1259,1.50531,2707,1218
173936,1.722187,3070,1259,0.020182,2660,1218
173949,1.711976,3017,1259,0.020847,2519,1218
173950,1.63076,3070,1259,0.028113,2660,1218
173951,1.700138,3070,1259,1.492336,2660,1218
173952,1.631512,3215,1331,0.027028,2707,1218
173953,1.647505,2809,1259,1.493497,2425,1218
173954,1.677083,2861,1259,1.489166,2472,1218
173955,1.652785,2861,1259,0.024931,2472,1218
173956,1.648718,2913,1259,0.026876,2519,1218
174601,1.68726,2757,1259,1.54567,2707,1218
174602,1.665579,2809,1259,0.021622,2425,1218
174893,1.743607,2913,1259,1.530301,2707,1218
174894,1.709321,2965,1259,0.019958,2566,1218
174910,1.664497,3017,1259,1.496244,2613,1218
174911,1.668608,3017,1259,0.022146,2613,1218
175213,1.705194,2913,1259,1.547353,2801,1218
175214,1.677455,2965,1259,1.483599,2566,1218
175239,1.711008,2861,1259,0.027076,2660,1218
175240,1.738332,2913,1259,0.025419,2519,1218
175393,1.829021,2809,1259,1.566577,2613,1218
175394,1.689612,2861,1259,1.538673,2472,1218
175412,1.680675,2965,1259,1.504081,2613,1218
175413,1.663251,2913,1259,1.485144,2519,1218
175679,1.890818,3017,1259,1.500487,2801,1218
175680,1.741192,3070,1259,1.490579,2660,1218
175695,1.682387,2965,1259,0.025303,2425,1218
175696,1.682941,3017,1259,0.022706,2613,1218
175927,1.81594,3017,1259,1.548321,2613,1218
175928,1.69781,3070,1259,0.025774,2660,1218
175943,1.668036,2965,1259,0.020942,2613,1218
175944,1.680985,3017,1259,1.510523,2613,1218
176136,1.737817,2809,1259,1.514309,2707,1218
176137,1.691826,2705,1259,0.021493,2331,1218
176162,1.675281,2757,1259,0.020517,2566,1218
176163,1.734423,2757,1259,0.020174,2378,1218
176391,1.714136,2809,1259,1.511399,2707,1218
176392,1.732255,2861,1259,0.021947,2472,1218
176435,1.71107,2861,1259,1.498191,2472,1218
176436,1.682452,2913,1259,0.023213,2519,1218
176612,1.763188,2965,1259,0.025642,2613,1218
176613,1.721474,2913,1259,1.541528,2519,1218
176631,1.760477,3017,1259,0.023476,2707,1218
176632,1.715436,3070,1259,0.025335,2660,1218
176951,2.064662,2965,1259,1.678513,2613,1218
176952,1.750659,3017,1259,0.025908,2613,1218
176977,1.714089,2861,1259,0.021469,2566,1218
176978,1.756611,2913,1259,0.025071,2519,1218
177243,1.833963,2913,1259,1.536625,2754,1218
177244,1.695729,2965,1259,0.022726,2566,1218
177263,1.781139,2965,1259,0.023089,2566,1218
177264,1.702109,3017,1259,0.027395,2613,1218
177474,1.706596,2861,1259,1.537715,2566,1218
177475,1.730173,2861,1259,1.517737,2472,1218
177488,1.708746,3017,1259,1.532341,2613,1218
177489,1.745521,2861,1259,0.025159,2472,1218
177697,1.719193,2809,1259,1.573035,2801,1218
177698,1.746035,2861,1259,0.025832,2472,1218
177722,1.701057,2965,1259,0.022389,2613,1218
177723,1.714539,2965,1259,0.023735,2566,1218
177898,1.750117,3017,1259,1.585718,2754,1218
177938,1.729497,2913,1259,1.528741,2754,1218
177939,1.721246,2913,1259,1.513791,2519,1218
177940,1.702261,2965,1259,0.024629,2566,1218
178210,2.041359,2809,1259,1.566283,2754,1218
178211,1.761412,2809,1259,0.022322,2425,1218
178227,1.730706,2861,1259,0.024247,2613,1218
178228,1.729871,2913,1259,0.020721,2519,1218
178229,1.747014,2861,1259,0.021872,2472,1218
178459,1.788261,2913,1259,1.585259,2754,1218
178472,1.721754,2965,1259,0.02305,2660,1218
178483,1.731093,2913,1259,1.520286,2519,1218
178746,1.863825,2965,1259,1.575008,2801,1218
178747,1.721515,2965,1259,0.024255,2566,1218
179364,2.220831,2965,1259,1.601996,2848,1218
179365,1.739017,2913,1259,1.547741,2519,1218
179715,1.727318,2861,1259,1.542628,2848,1218
179716,1.716532,2913,1259,1.550799,2519,1218
179729,1.71539,2861,1259,0.019951,2566,1218
179730,1.735797,2913,1259,0.020447,2519,1218
179991,1.716084,3017,1259,1.562743,2801,1218
179992,1.736412,3070,1259,1.529627,2660,1218
180005,1.727693,2965,1259,0.023895,2613,1218
180006,1.828572,3017,1259,1.547691,2613,1218
180229,2.020455,2653,1259,1.57526,2848,1218
180230,1.740636,2705,1259,0.024485,2331,1218
180243,1.745689,2705,1259,0.021701,2425,1218
180244,1.753022,2757,1259,1.564924,2378,1218
180245,1.792291,2705,1259,1.542932,2331,1218
180246,1.753193,2757,1259,0.025068,2378,1218
180646,1.803987,2861,1259,1.570339,2613,1218
180647,1.796872,2861,1259,1.582824,2472,1218
180995,2.014091,2757,1259,1.620533,2707,1218
180996,1.803181,2809,1259,1.547096,2425,1218
181019,1.736108,2861,1259,0.02531,2472,1218
181020,1.743691,2913,1259,0.019945,2519,1218
181228,1.788858,3017,1259,1.625081,2613,1218
181229,1.805199,2965,1259,1.5687,2566,1218
181242,1.781471,3017,1259,0.027402,2707,1218
181243,1.757534,3017,1259,0.02243,2613,1218
181479,1.97744,2913,1259,1.59978,2754,1218
181480,1.782777,2965,1259,1.5984,2566,1218
181517,1.749538,2809,1259,1.56504,2566,1218
181518,1.816479,2861,1259,1.592521,2472,1218
181756,1.845712,3070,1259,1.570336,2660,1218
181757,1.762987,3017,1259,1.564864,2613,1218
181835,1.773769,2861,1259,1.584297,2754,1218
181836,1.80825,2913,1259,1.563327,2519,1218
182056,1.767909,2965,1259,1.58602,2660,1218
182057,1.777268,2861,1259,0.020907,2472,1218
182070,1.761737,2965,1259,1.575362,2660,1218
182071,1.777461,2965,1259,1.554945,2566,1218
182490,1.768544,2913,1259,1.632218,2801,1218
182502,1.803007,2913,1259,1.593037,2613,1218
182533,1.763092,2757,1259,1.563073,2660,1218
182534,1.804915,2809,1259,0.024296,2425,1218
182869,1.998626,2861,1259,1.596631,2707,1218
182870,1.795863,2913,1259,0.022115,2519,1218
182886,1.771092,2913,1259,1.584855,2613,1218
182887,1.790938,2913,1259,1.586404,2519,1218
183157,1.801973,2965,1259,1.583589,2754,1218
183181,1.787742,2913,1259,1.641318,2754,1218
183480,1.984649,3017,1259,1.673561,2801,1218
183481,1.757698,2913,1259,0.027709,2519,1218
183500,1.837632,2965,1259,0.025977,2707,1218
183512,1.794416,3017,1259,1.614287,2566,1218
183787,2.09969,3017,1259,1.598543,2613,1218
183788,1.787865,3070,1259,0.021862,2660,1218
183810,0.179082,2809,1259,1.673739,2707,1218
183811,1.843982,2809,1259,0.023531,2425,1218
184113,1.859116,2913,1259,1.644953,2801,1218
184114,1.806372,2965,1259,0.025473,2566,1218
184140,1.862919,3017,1259,1.623671,2707,1218
184141,1.84285,2965,1259,1.64999,2566,1218
184351,2.171199,2861,1259,1.620892,2848,1218
184352,1.787631,2913,1259,0.02457,2519,1218
184380,1.813992,2913,1259,0.021787,2331,1218
184381,1.853873,2861,1259,1.607115,2472,1218
184590,1.935358,2861,1259,1.638861,2707,1218
184591,1.784773,2861,1259,0.023816,2472,1218
184605,1.837151,2861,1259,0.021461,2566,1218
184606,1.874535,2913,1259,1.678153,2519,1218
184874,1.875157,2861,1259,1.625775,2707,1218
184875,1.80417,2861,1259,1.646218,2472,1218
184893,1.804153,2913,1259,1.628604,2613,1218
184894,1.790019,2961,1259,0.02779,2566,1218
185096,1.846349,2913,1259,1.619504,2707,1218
185097,1.820309,2809,1259,0.023725,2425,1218
185098,1.78769,2861,1259,0.022865,2472,1218
185099,1.849646,2861,1259,0.025712,2472,1218
185312,1.822202,3215,1331,0.024337,2754,1218
185313,1.879199,2913,1259,1.640072,2519,1218
185326,1.819618,3070,1259,0.027785,2707,1218
185327,1.88262,3070,1259,0.024029,2660,1218
185670,1.857065,2913,1259,1.679141,2801,1218
185671,1.877029,2913,1259,0.021434,2519,1218
185684,1.882973,2965,1259,0.0263,2660,1218
185685,1.851811,2913,1259,1.670745,2519,1218
186029,2.161306,2870,1259,1.707805,2801,1218
186030,1.824556,3017,1259,0.02241,2613,1218
186055,1.842475,2965,1259,0.025079,2707,1218
186056,1.897273,3017,1259,0.022353,2613,1218
186276,2.251024,3017,1259,1.672722,2660,1218
186277,1.831908,2965,1259,0.021748,2566,1218
186290,1.89148,3017,1259,0.026522,2754,1218
186291,1.917019,3017,1259,1.634902,2613,1218
186510,1.838607,2913,1259,1.654402,2848,1218
186511,1.838905,2913,1259,0.025255,2519,1218
186542,1.85286,2965,1259,0.021539,2660,1218
186543,1.843566,2965,1259,0.023991,2566,1218
186776,1.992666,3017,1259,1.67889,2754,1218
186777,1.904051,2913,1259,0.021129,2519,1218
186778,1.84168,2965,1259,1.644087,2566,1218
186779,1.804235,2965,1259,1.730169,2566,1218
186976,1.91555,3070,1259,1.683689,2801,1218
186977,1.877762,2861,1259,0.022258,2472,1218
186993,1.904144,2913,1259,0.027655,2707,1218
186994,1.914775,2965,1259,1.686798,2566,1218
187232,2.088245,3215,1331,1.68493,2754,1218
187233,1.842974,2913,1259,1.691618,2519,1218
187246,1.915491,3070,1259,0.023422,2707,1218
187247,1.848085,3070,1259,1.715699,2660,1218
187365,2.096356,3017,1259,1.666331,2801,1218
187367,1.877073,3070,1259,0.022389,2707,1218
187458,1.884877,2861,1259,1.69376,2848,1218
187459,1.89596,2861,1259,0.021815,2472,1218
187641,1.950491,3017,1259,1.678623,2754,1218
187642,1.853436,3070,1259,0.028014,2660,1218
187643,1.873082,3070,1259,1.675259,2660,1218
187860,1.942572,3070,1259,1.716835,2801,1218
187861,1.912102,3017,1259,0.022674,2613,1218
187874,1.944093,3017,1259,0.023085,2801,1218
187875,1.862837,3017,1259,1.672674,2613,1218
188156,1.993993,3267,1331,1.698405,2848,1218
188157,1.923618,3215,1331,1.68333,2707,1218
188170,1.884404,2965,1259,1.688899,2848,1218
188171,1.894876,2965,1259,0.023546,2566,1218
188386,1.963431,3070,1259,0.024985,2848,1218
188387,1.959289,3070,1259,1.668695,2660,1218
188400,2.067738,3319,1331,1.684265,2801,1218
188401,1.911096,3070,1259,0.025,2660,1218
188643,2.082921,2861,1259,1.73439,2895,1218
188644,1.885168,2913,1259,0.027547,2519,1218
188657,1.882042,2861,1259,0.02783,2566,1218
188658,1.923035,2913,1259,0.022489,2519,1218
189109,2.361072,2913,1259,1.731143,2707,1218
189110,1.882226,2965,1259,1.714537,2566,1218
189132,1.895301,2965,1259,1.683084,2660,1218
189133,1.95485,2913,1259,1.697054,2519,1218
189483,2.059323,2861,1259,1.721742,2801,1218
189484,1.93602,2913,1259,0.021002,2519,1218
189486,1.935815,2913,1259,0.025556,2472,1218
189487,1.950926,2913,1259,0.024796,2519,1218
189793,1.984985,2861,1259,1.752755,2754,1218
189794,1.930141,2913,1259,0.022797,2519,1218
189818,1.921125,3017,1259,1.740441,2660,1218
190108,1.973599,3017,1259,1.767365,2754,1218
190109,1.913647,2965,1259,0.022333,2566,1218
190129,1.917791,2913,1259,1.703925,2707,1218
190130,1.968231,2965,1259,0.021532,2566,1218
190345,2.022233,2913,1259,1.76883,2754,1218
190346,1.962406,2965,1259,0.027295,2566,1218
190366,1.991238,3070,1259,1.722995,2660,1218
190367,1.926723,3070,1259,1.706954,2660,1218
190634,2.293061,2913,1259,1.743074,2848,1218
190635,1.911451,2913,1259,1.732135,2519,1218
190647,1.990573,2965,1259,1.788538,2660,1218
190648,1.913758,3017,1259,0.022341,2613,1218
190935,2.304168,3017,1259,1.761918,2613,1218
190936,1.99451,3070,1259,0.022708,2660,1218
190951,2.017416,3017,1259,0.030844,2613,1218
190952,2.010995,3070,1259,0.024575,2660,1218
191201,2.22548,2913,1259,1.751439,2660,1218
191202,1.939433,2965,1259,1.769854,2566,1218
191215,1.97073,3070,1259,0.023065,2660,1218
191216,1.969942,3215,1331,1.761499,2707,1218
191508,2.126691,2913,1259,1.758433,2660,1218
191509,1.94127,2861,1259,0.025805,2472,1218
191510,1.969473,2913,1259,0.027823,2519,1218
191511,1.920007,2913,1259,1.759028,2519,1218
191762,2.035582,2913,1259,1.76473,2801,1218
191763,1.948638,2913,1259,0.025352,2519,1218
192023,2.07129,2965,1259,1.772441,2848,1218
192024,1.958274,3017,1259,1.769924,2613,1218
192058,1.960013,3017,1259,0.022606,2566,1218
192059,1.96929,3017,1259,0.020304,2613,1218
192367,2.034025,3215,1331,1.787787,2848,1218
192379,1.986432,3215,1331,0.024861,2801,1218
192380,1.993091,3267,1331,0.020938,2754,1218
192710,2.115251,2913,1259,1.773052,2801,1218
192711,2.016405,2913,1259,0.024806,2519,1218
192724,2.010224,2965,1259,0.022931,2660,1218
192725,1.955569,2913,1259,0.029478,2519,1218
193052,2.112858,2965,1259,1.79652,2801,1218
193053,1.966434,2913,1259,0.02313,2519,1218
193093,1.986203,2861,1259,0.025292,2707,1218
193105,1.962653,2861,1259,0.024406,2660,1218
193106,1.977952,2913,1259,1.80728,2519,1218
193107,1.998114,2913,1259,0.021808,2519,1218
193108,1.986482,2965,1259,0.024734,2566,1218
193109,1.977785,2913,1259,0.022684,2519,1218
193110,1.99177,2965,1259,0.026556,2566,1218
193111,1.975928,2965,1259,1.815525,2566,1218
193112,1.944102,3017,1259,0.022516,2613,1218
193813,2.336094,2913,1259,1.832965,2707,1218
193816,1.981958,3017,1259,0.026928,2613,1218
193817,2.03319,2913,1259,1.866593,2519,1218
194627,2.625514,2861,1259,1.892403,2895,1218
194628,2.034284,2913,1259,0.025177,2519,1218
195022,2.208672,3070,1259,1.95541,2707,1218
195031,2.050139,3070,1259,0.023562,2707,1218
195045,2.034382,3017,1259,0.024156,2801,1218
195460,2.054041,3017,1259,1.907122,2848,1218
195461,2.126786,2965,1259,1.836803,2566,1218
195462,2.049184,3017,1259,1.822775,2613,1218
195477,2.003694,3017,1259,1.804081,2707,1218
195478,2.033678,3070,1259,1.849075,2660,1218
195538,1.972786,3070,1259,0.021033,2801,1218
195539,2.045583,3070,1259,0.025804,2660,1218
195556,2.024442,3215,1331,0.023755,2848,1218
195557,2.011093,3070,1259,0.030283,2660,1218
195587,2.058751,2861,1259,1.833654,2895,1218
195588,2.092614,2913,1259,0.022181,2519,1218
195615,2.01612,3017,1259,1.857498,2566,1218
195616,2.048814,3070,1259,1.80682,2660,1218
196303,2.179509,3215,1331,1.894382,2660,1218
196304,2.029931,3267,1331,1.917027,2754,1218
196318,2.033735,3267,1331,1.848622,2613,1218
196319,2.089837,3267,1331,0.023734,2754,1218
196600,2.370901,3371,1331,1.878029,2895,1218
196601,2.032427,3267,1331,1.840859,2754,1218
196614,0.214302,2653,1259,1.919399,2942,1218
196615,0.206965,2653,1259,0.021101,2284,1218
196881,0.183226,2653,1259,0.038242,2613,1218
196882,0.184276,2705,1259,0.020718,2331,1218
196915,0.157434,2757,1259,0.020092,2472,1218
196916,0.163472,2809,1259,0.022081,2425,1218
197214,0.197412,2861,1259,0.044202,2566,1218
197215,0.195084,2861,1259,0.022862,2472,1218
197237,0.185835,2809,1259,0.021701,2566,1218
197238,0.186481,2861,1259,0.040414,2472,1218
197471,0.17956,2913,1259,0.040164,2613,1218
197472,0.185442,2965,1259,0.022361,2566,1218
197495,0.190241,2913,1259,0.022901,2378,1218
197496,0.199758,2965,1259,0.042883,2566,1218
197835,0.186007,2809,1259,0.032945,2566,1218
197836,0.189691,2861,1259,0.047114,2472,1218
197904,0.187361,2861,1259,0.037639,2566,1218
197905,0.183065,2705,1259,0.020016,2331,1218
198149,0.187784,2705,1259,0.046452,2707,1218
198150,0.191943,2757,1259,0.022354,2378,1218
198170,0.18429,2809,1259,0.021816,2472,1218
198171,0.178491,2809,1259,0.023226,2425,1218
198380,0.195028,2965,1259,0.025111,2660,1218
198381,0.191655,2913,1259,0.021016,2519,1218
198399,0.200933,3017,1259,0.024552,2660,1218
198400,0.188205,3070,1259,0.027404,2660,1218
198604,0.191931,2965,1259,0.040671,2331,1218
198605,0.196175,2913,1259,0.037301,2519,1218
198632,0.193568,3017,1259,0.040786,2707,1218
198633,0.180641,2913,1259,0.02745,2519,1218
198939,0.165512,2809,1259,0.036521,2754,1218
198940,0.180339,2861,1259,0.033203,2472,1218
198954,0.185671,2809,1259,0.024624,2472,1218
198955,0.194069,2809,1259,0.039742,2425,1218
199227,0.191606,2861,1259,0.036894,2707,1218
199228,0.19494,2913,1259,0.022234,2519,1218
199245,0.162186,2809,1259,0.031484,2519,1218
199246,0.184374,2861,1259,0.024174,2472,1218
199414,0.198856,2965,1259,0.02832,2613,1218
199427,0.179897,2757,1259,0.034439,2660,1218
199441,0.192711,2757,1259,0.041981,2566,1218
199442,0.195372,2809,1259,0.021195,2425,1218
199674,0.196014,3017,1259,0.035823,2660,1218
199675,0.199795,3017,1259,0.040495,2613,1218
199689,0.184472,2705,1259,0.037528,2754,1218
199690,0.197038,2757,1259,0.02369,2378,1218
199933,0.197257,2965,1259,0.040008,2613,1218
199934,0.190976,3017,1259,0.04704,2613,1218
199962,0.201674,2861,1259,0.050977,2660,1218
199963,0.184651,2861,1259,0.022917,2472,1218
200173,0.187395,2965,1259,0.034691,2707,1218
200174,0.184444,3017,1259,0.035704,2613,1218
200194,0.192915,2757,1259,0.042819,2707,1218
200195,0.173856,2757,1259,0.019339,2378,1218
200437,0.203233,2965,1259,0.044307,2707,1218
200438,0.395043,3017,1259,0.027527,2613,1218
200452,0.201281,2861,1259,0.041703,2707,1218
200453,0.175977,2809,1259,0.037634,2425,1218
200644,0.192542,2965,1259,0.036893,2754,1218
200645,0.190347,2913,1259,0.037663,2519,1218
200658,0.194078,2965,1259,0.022338,2707,1218
200659,0.197807,2965,1259,0.026305,2566,1218
200906,0.19682,2809,1259,0.039683,2801,1218
200907,0.186755,2809,1259,0.02197,2425,1218
200921,0.182804,2809,1259,0.025782,2566,1218
200922,0.171545,2861,1259,0.034146,2472,1218
201062,0.198344,2861,1259,0.045068,2613,1218
201063,0.18212,2861,1259,0.023878,2472,1218
201139,0.185944,2861,1259,0.023882,2660,1218
201140,0.187327,2913,1259,0.022822,2519,1218
201383,0.192118,2861,1259,0.039181,2613,1218
201384,0.188745,2913,1259,0.035896,2519,1218
201403,0.197999,2913,1259,0.037773,2472,1218
201404,0.183116,2965,1259,0.033119,2566,1218
201652,0.198743,2965,1259,0.032179,2613,1218
201653,0.181639,2913,1259,0.026382,2519,1218
201672,0.201754,2965,1259,0.045957,2707,1218
201922,0.192435,2809,1259,0.043089,2613,1218
201923,0.187003,2809,1259,0.021162,2425,1218
201924,0.190562,2861,1259,0.024335,2472,1218
201925,0.192441,2809,1259,0.027615,2425,1218
201926,0.190698,2861,1259,0.036581,2472,1218
202414,0.189177,2965,1259,0.03474,2707,1218
202415,0.185984,2965,1259,0.022266,2566,1218
202440,0.191057,2965,1259,0.02612,2707,1218
202441,0.195846,2861,1259,0.027674,2472,1218
202684,0.187449,3070,1259,0.047425,2754,1218
202685,0.194017,3017,1259,0.022772,2613,1218
202704,0.190412,3070,1259,0.021326,2754,1218
202705,0.192034,2913,1259,0.042795,2519,1218
202896,0.182628,2913,1259,0.035616,2801,1218
202897,0.191156,2757,1259,0.035447,2378,1218
202917,0.193757,2809,1259,0.035278,2613,1218
202918,0.192378,2861,1259,0.037206,2472,1218
203037,0.179907,2861,1259,0.036051,2660,1218
203038,0.182586,2913,1259,0.043177,2519,1218
203058,0.182363,2861,1259,0.021981,2566,1218
203059,0.171702,2861,1259,0.016956,2472,1218
203159,0.18761,2913,1259,0.036687,2707,1218
203160,0.189152,2965,1259,0.020174,2566,1218
203176,0.192868,2965,1259,0.025443,2519,1218
203177,0.18948,2861,1259,0.047245,2472,1218
203723,0.18227,2965,1259,0.036259,2754,1218
203724,0.204072,3017,1259,0.040844,2613,1218
203738,0.194758,3017,1259,0.02141,2613,1218
203739,0.189603,3017,1259,0.021656,2613,1218
203925,0.189008,2861,1259,0.045611,2801,1218
203926,0.176408,2913,1259,0.020451,2519,1218
203954,0.193793,2913,1259,0.022337,2613,1218
203955,0.205162,2913,1259,0.042235,2519,1218
204178,0.195391,2913,1259,0.051088,2754,1218
204179,0.192957,2913,1259,0.037328,2519,1218
204193,0.198465,2861,1259,0.024859,2707,1218
204194,0.200047,2913,1259,0.024678,2519,1218
204387,0.190786,2913,1259,0.034097,2754,1218
204388,0.199416,2965,1259,0.021799,2566,1218
204402,0.195831,2965,1259,0.040559,2613,1218
204403,0.188146,2965,1259,0.040793,2566,1218
204680,0.19677,3017,1259,0.052685,2801,1218
204694,0.199939,3017,1259,0.024403,2566,1218
204695,0.189797,3017,1259,0.021255,2613,1218
204927,0.201167,2913,1259,0.053407,2848,1218
204928,0.182602,2965,1259,0.045662,2566,1218
204942,0.204002,2809,1259,0.047739,2284,1218
204954,0.193126,2809,1259,0.023226,2472,1218
205170,0.195317,2861,1259,0.038494,2613,1218
205171,0.194515,2861,1259,0.038648,2472,1218
205185,0.200869,2705,1259,0.037606,2660,1218
205186,0.201637,2757,1259,0.025424,2378,1218
205415,0.190998,2861,1259,0.03904,2660,1218
205416,0.189293,2913,1259,0.034626,2519,1218
205430,0.191708,2913,1259,0.019174,2472,1218
205431,0.204306,2913,1259,0.052441,2519,1218
205681,0.197938,2861,1259,0.039267,2707,1218
205682,0.202113,2913,1259,0.025357,2519,1218
205696,0.189643,3070,1259,0.022369,2613,1218
205697,0.19243,2757,1259,0.019302,2378,1218
205884,0.162138,2913,1259,0.047317,2754,1218
205885,0.19531,2861,1259,0.035385,2472,1218
205904,0.195736,2913,1259,0.037573,2613,1218
205905,0.190601,2757,1259,0.022844,2378,1218
206131,0.169668,2861,1259,0.038501,2707,1218
206132,0.18984,2913,1259,0.035792,2519,1218
206153,0.204935,2809,1259,0.022843,2566,1218
206154,0.183601,2861,1259,0.019548,2472,1218
206337,0.194878,2705,1259,0.043645,2707,1218
206350,0.195266,2861,1259,0.019463,2519,1218
206364,0.186227,2913,1259,0.023925,2519,1218
206365,0.196839,2861,1259,0.040168,2472,1218
206531,0.203753,2861,1259,0.021304,2707,1218
206532,0.177419,2913,1259,0.02312,2519,1218
206546,0.179443,2913,1259,0.021287,2566,1218
206547,0.201252,2913,1259,0.025241,2519,1218
206728,0.205803,2965,1259,0.050946,2754,1218
206729,0.196575,2861,1259,0.024141,2472,1218
206743,0.193124,2965,1259,0.019818,2660,1218
206744,0.184916,3017,1259,0.020632,2613,1218
207009,0.19969,2757,1259,0.050502,2660,1218
207010,0.203079,2809,1259,0.027695,2425,1218
207024,0.192768,2965,1259,0.022546,2519,1218
207025,0.189952,2809,1259,0.036388,2425,1218
207301,0.195171,2861,1259,0.050418,2707,1218
207302,0.199465,2913,1259,0.025486,2519,1218
207323,0.191597,2965,1259,0.020882,2613,1218
207324,0.191777,3017,1259,0.022494,2613,1218
207576,0.19405,3017,1259,0.051664,2660,1218
207577,0.19888,2913,1259,0.021163,2519,1218
207594,0.201219,2965,1259,0.022207,2707,1218
207595,0.193838,2965,1259,0.024479,2566,1218
207968,0.198787,3017,1259,0.035693,2801,1218
207969,0.194599,2809,1259,0.023056,2425,1218
208007,0.19791,2861,1259,0.040976,2707,1218
208008,0.192621,2913,1259,0.032998,2519,1218
208219,0.206835,2965,1259,0.046695,2613,1218
208220,0.196727,3017,1259,0.022932,2613,1218
208247,0.194505,3017,1259,0.053678,2613,1218
208248,0.197254,3070,1259,0.023135,2660,1218
208570,0.206429,3017,1259,0.054085,2660,1218
208571,0.210779,3017,1259,0.026438,2613,1218
208585,0.203142,2913,1259,0.049288,2754,1218
208586,0.20203,2965,1259,0.027115,2566,1218
208863,0.193215,3215,1331,0.036806,2754,1218
208864,0.200532,3267,1331,0.025362,2754,1218
208900,0.206213,2757,1259,0.045735,2613,1218
208901,0.197046,2705,1259,0.023685,2331,1218
209217,0.208252,2757,1259,0.038718,2707,1218
209218,0.203145,2809,1259,0.024,2425,1218
209235,0.191308,2861,1259,0.020768,2566,1218
209236,0.201666,2913,1259,0.023065,2519,1218
209237,0.19297,2861,1259,0.021634,2472,1218
209238,0.208083,2913,1259,0.052196,2519,1218
209522,0.200965,2913,1259,0.037333,2707,1218
209523,0.194977,2913,1259,0.036401,2519,1218
209717,0.19288,2913,1259,0.040055,2754,1218
209718,0.164935,2965,1259,0.047886,2566,1218
209732,0.192623,2913,1259,0.038778,2660,1218
209733,0.197481,2861,1259,0.048553,2472,1218
210063,0.182655,2913,1259,0.051686,2801,1218
210064,0.198226,2965,1259,0.023011,2566,1218
210077,0.194511,2913,1259,0.042156,2425,1218
210078,0.189307,2965,1259,0.022052,2566,1218
210318,0.162079,2965,1259,0.041462,2707,1218
210319,0.199085,2965,1259,0.038848,2566,1218
210333,0.19654,2965,1259,0.023021,2660,1218
210334,0.194346,3017,1259,0.022376,2613,1218
210553,0.204257,2965,1259,0.055525,2754,1218
210554,0.196367,3017,1259,0.019779,2613,1218
210568,0.195203,2965,1259,0.033302,2707,1218
210569,0.215395,2861,1259,0.026657,2472,1218
210868,0.192936,3070,1259,0.037409,2801,1218
210869,0.193266,3017,1259,0.023208,2613,1218
210883,0.196386,2965,1259,0.019656,2801,1218
210884,0.198347,3017,1259,0.023998,2613,1218
211117,0.209469,2913,1259,0.052536,2754,1218
211118,0.213086,2965,1259,0.024506,2566,1218
211132,0.188402,3017,1259,0.022382,2613,1218
211133,0.193917,2965,1259,0.020179,2566,1218
211564,0.191049,3017,1259,0.034491,2801,1218
211565,0.209105,2965,1259,0.025486,2566,1218
211581,0.200786,3017,1259,0.023684,2707,1218
211582,0.231295,3070,1259,0.047327,2660,1218
211784,0.197912,3017,1259,0.038967,2754,1218
211785,0.187977,2913,1259,0.022987,2519,1218
211810,0.210078,2965,1259,0.023526,2754,1218
211811,0.200116,2965,1259,0.024242,2566,1218
212051,0.196453,2913,1259,0.042708,2848,1218
212052,0.209888,2965,1259,0.0258,2566,1218
212069,0.181115,2913,1259,0.038888,2613,1218
212070,0.195257,2965,1259,0.037669,2566,1218
212359,0.215049,2965,1259,0.053285,2754,1218
212360,0.200147,3017,1259,0.034291,2613,1218
212374,0.200584,3017,1259,0.046713,2566,1218
212375,0.194692,3017,1259,0.02473,2613,1218
212626,0.212868,2965,1259,0.050807,2848,1218
212627,0.191798,2965,1259,0.024391,2566,1218
212641,0.188461,2913,1259,0.02177,2754,1218
212642,0.202716,2965,1259,0.043248,2566,1218
212914,0.192544,3070,1259,0.040352,2801,1218
212954,0.198023,3215,1331,0.020805,2801,1218
212955,0.202923,3215,1331,0.021726,2707,1218
213265,0.197187,2705,1259,0.039258,2895,1218
213266,0.200326,2757,1259,0.022124,2378,1218
213280,0.176156,2913,1259,0.023469,2472,1218
213281,0.191978,2705,1259,0.020973,2331,1218
213560,0.190738,2913,1259,0.047665,2707,1218
213561,0.18516,2809,1259,0.02069,2425,1218
213575,0.198989,2809,1259,0.044019,2613,1218
213576,0.201688,2861,1259,0.039821,2472,1218
213723,0.185006,2913,1259,0.026915,2519,1218
213724,0.20095,2965,1259,0.046217,2566,1218
213738,0.198334,2913,1259,0.039085,2566,1218
213739,0.197191,2913,1259,0.03095,2519,1218
214036,0.189272,2809,1259,0.050517,2754,1218
214037,0.189492,2757,1259,0.019173,2378,1218
214064,0.206584,2913,1259,0.024089,2566,1218
214065,0.182168,2757,1259,0.020225,2378,1218
214168,0.211368,2913,1259,0.051354,2660,1218
214169,0.199336,2809,1259,0.047362,2425,1218
214233,0.200679,2861,1259,0.040351,2660,1218
214234,0.162833,2913,1259,0.020157,2519,1218
214235,0.193351,2913,1259,0.048434,2519,1218
214547,0.224524,2809,1259,0.044184,2754,1218
214565,0.204726,2809,1259,0.025586,2613,1218
214566,0.207625,2861,1259,0.050709,2472,1218
214858,0.212551,2913,1259,0.054364,2707,1218
214859,0.19387,2913,1259,0.022052,2519,1218
214878,0.206545,3017,1259,0.039673,2660,1218
214879,0.198645,3017,1259,0.03573,2613,1218
215260,0.205395,2965,1259,0.054832,2801,1218
215261,0.210037,2913,1259,0.048966,2519,1218
215275,0.177376,2913,1259,0.023121,2660,1218
215276,0.199744,2965,1259,0.026303,2566,1218
215512,0.203872,3017,1259,0.042397,2613,1218
215513,0.214038,2913,1259,0.049747,2519,1218
215527,0.184982,2965,1259,0.027313,2707,1218
215528,0.216517,3017,1259,0.025563,2613,1218
215764,0.207557,2965,1259,0.048406,2613,1218
215765,0.198612,2913,1259,0.022782,2519,1218
215781,0.199764,2913,1259,0.027063,2707,1218
215782,0.218755,2965,1259,0.052555,2566,1218
215992,0.209834,3070,1259,0.040954,2707,1218
215993,0.217905,2965,1259,0.024474,2566,1218
216010,0.218272,2965,1259,0.05458,2754,1218
216011,0.212157,2965,1259,0.022767,2566,1218
216228,0.199934,2913,1259,0.048449,2801,1218
216229,0.200515,2861,1259,0.039344,2472,1218
216295,0.203373,2965,1259,0.027274,2707,1218
216296,0.211508,3017,1259,0.054296,2613,1218
216518,0.197149,2965,1259,0.036909,2613,1218
216519,0.200804,2965,1259,0.022297,2566,1218
216702,0.170784,3070,1259,0.041033,2801,1218
216703,0.211717,3070,1259,0.024717,2660,1218
216964,0.208579,2965,1259,0.051712,2801,1218
216965,0.198605,2913,1259,0.02087,2519,1218
216981,0.203339,2965,1259,0.052219,2707,1218
216982,0.195084,3017,1259,0.021718,2613,1218
217278,0.201545,2965,1259,0.043038,2801,1218
217279,0.215334,2965,1259,0.050933,2566,1218
217293,0.190988,2861,1259,0.024812,2660,1218
217294,0.215135,2913,1259,0.027287,2519,1218
217626,0.190997,2861,1259,0.05383,2707,1218
217627,0.21353,2861,1259,0.023569,2472,1218
217641,0.176915,2809,1259,0.020476,2613,1218
217642,0.214332,2861,1259,0.023381,2472,1218
217815,0.193497,2965,1259,0.022684,2660,1218
217816,0.206973,3017,1259,0.024662,2613,1218
217836,0.202414,3017,1259,0.022507,2566,1218
217837,0.20008,2965,1259,0.025466,2566,1218
218054,0.205085,2965,1259,0.040556,2754,1218
218055,0.168871,2965,1259,0.023648,2566,1218
218069,0.201475,2965,1259,0.020467,2707,1218
218070,0.217963,3017,1259,0.027129,2613,1218
218405,0.202968,2861,1259,0.040223,2754,1218
218406,0.198,2913,1259,0.020112,2519,1218
218420,0.211051,2965,1259,0.049181,2613,1218
218421,0.200929,2913,1259,0.020523,2519,1218
218677,0.212534,2913,1259,0.062622,2801,1218
218678,0.217919,2965,1259,0.050383,2566,1218
218695,0.181612,2913,1259,0.041743,2660,1218
218696,0.217314,2965,1259,0.051261,2566,1218
218933,0.213258,2965,1259,0.051245,2660,1218
218934,0.211009,3017,1259,0.02486,2613,1218
218947,0.19865,2913,1259,0.022389,2707,1218
218948,0.179367,2965,1259,0.021702,2566,1218
219149,0.213335,2809,1259,0.046335,2754,1218
219150,0.206246,2861,1259,0.02479,2472,1218
219164,0.214812,2913,1259,0.047399,2519,1218
219165,0.215722,2861,1259,0.055554,2472,1218
220172,0.214265,2913,1259,0.053861,2848,1218
220173,0.213087,2861,1259,0.023446,2472,1218
220220,0.200159,3017,1259,0.036034,2660,1218
220221,0.202024,2965,1259,0.049468,2566,1218
220430,0.20812,2965,1259,0.057817,2801,1218
220431,0.207616,2965,1259,0.040854,2566,1218
220444,0.220374,3017,1259,0.026944,2660,1218
220445,0.220325,2965,1259,0.024505,2566,1218
220938,0.210282,2965,1259,0.04398,2848,1218
220939,0.205544,2965,1259,0.021558,2566,1218
220958,0.202795,3070,1259,0.045511,2707,1218
220959,0.206249,3070,1259,0.019057,2660,1218
221292,0.206844,2913,1259,0.042558,2895,1218
221293,0.205507,2861,1259,0.049838,2472,1218
221308,0.189235,2965,1259,0.046531,2613,1218
221309,0.185369,2913,1259,0.025902,2519,1218
221532,0.212161,2965,1259,0.051235,2707,1218
221533,0.199675,2913,1259,0.021532,2519,1218
221553,0.221607,2861,1259,0.025621,2660,1218
221554,0.208141,2913,1259,0.022647,2519,1218
221983,0.192058,2965,1259,0.041434,2707,1218
221984,0.199326,3017,1259,0.024256,2613,1218
221985,0.206681,2809,1259,0.020884,2425,1218
221986,0.201491,2861,1259,0.051772,2472,1218
222313,0.193836,2861,1259,0.056134,2754,1218
222314,0.187543,2913,1259,0.02253,2519,1218
222333,0.20373,2965,1259,0.054263,2613,1218
222334,0.204924,3017,1259,0.04632,2613,1218
222683,0.172277,3017,1259,0.039451,2707,1218
222684,0.210567,3070,1259,0.024683,2660,1218
222685,0.216763,3017,1259,0.025796,2613,1218
222686,0.213946,3070,1259,0.057846,2660,1218
222925,0.206185,2965,1259,0.055393,2754,1218
222926,0.22206,3017,1259,0.050255,2613,1218
222952,0.196423,3070,1259,0.039093,2707,1218
222953,0.211894,2965,1259,0.024497,2566,1218
223172,0.224144,3017,1259,0.058232,2801,1218
223173,0.210714,2965,1259,0.055329,2566,1218
223187,0.206927,3017,1259,0.027562,2754,1218
223188,0.217688,3070,1259,0.05903,2660,1218
223355,0.209657,2965,1259,0.042302,2754,1218
223356,0.202553,3017,1259,0.037958,2613,1218
223370,0.216833,2861,1259,0.023786,2613,1218
223371,0.206561,2861,1259,0.021315,2472,1218
223851,0.202295,2965,1259,0.038376,2801,1218
223852,0.197123,3017,1259,0.021715,2613,1218
223869,0.199653,3017,1259,0.024578,2613,1218
223870,0.191393,3070,1259,0.024818,2660,1218
224154,0.197749,3017,1259,0.04993,2754,1218
224155,0.218591,3017,1259,0.025626,2613,1218
224998,0.205732,3070,1259,0.038623,2848,1218
224999,0.208689,3070,1259,0.039598,2660,1218
225020,0.212277,3267,1331,0.027035,2801,1218
225021,0.205829,3215,1331,0.050714,2707,1218
225364,0.207051,2913,1259,0.039723,2895,1218
225365,0.214888,2861,1259,0.057439,2472,1218
225381,0.211983,2861,1259,0.02655,2660,1218
225382,0.209076,2913,1259,0.022735,2519,1218
225673,0.183802,2861,1259,0.04269,2707,1218
225674,0.210051,2913,1259,0.056306,2519,1218
225697,0.205984,2861,1259,0.025758,2660,1218
225698,0.216171,2913,1259,0.028417,2519,1218
225846,0.221422,2965,1259,0.046246,2754,1218
225848,0.22191,3017,1259,0.050305,2566,1218
225849,0.218394,2913,1259,0.024237,2519,1218
225916,0.210994,3070,1259,0.022671,2707,1218
225917,0.199848,3017,1259,0.021198,2613,1218
225918,0.208511,3070,1259,0.028793,2660,1218
225919,0.205801,3070,1259,0.021309,2660,1218
226580,0.221579,2965,1259,0.054326,2848,1218
226581,0.212202,2913,1259,0.05127,2519,1218
226979,0.211285,2965,1259,0.044998,2848,1218
226980,0.208985,3017,1259,0.052457,2613,1218
226996,0.212252,3070,1259,0.023896,2660,1218
226997,0.192083,3017,1259,0.026588,2613,1218
227272,0.217459,3215,1331,0.057059,2848,1218
227273,0.211,3017,1259,0.051955,2613,1218
227310,0.216964,3267,1331,0.025088,2848,1218
227311,0.210676,3267,1331,0.024679,2754,1218
227556,0.20829,3017,1259,0.039186,2895,1218
227557,0.226546,2965,1259,0.058953,2566,1218
227583,0.216878,3215,1331,0.023127,2754,1218
227584,0.228199,3267,1331,0.029724,2754,1218
227833,0.214966,3070,1259,0.057336,2425,1218
227834,0.22644,3215,1331,0.052871,2707,1218
227851,0.219482,2913,1259,0.061723,2801,1218
227852,0.170835,2965,1259,0.04341,2566,1218
228036,0.20394,3017,1259,0.057376,2707,1218
228037,0.186812,2965,1259,0.024202,2566,1218
228051,0.217505,3017,1259,0.024353,2754,1218
228052,0.249377,3070,1259,0.02793,2660,1218
228389,0.213914,2913,1259,0.05192,2801,1218
228390,0.220394,2965,1259,0.053174,2566,1218
228421,0.204123,2913,1259,0.025142,2707,1218
228422,0.208817,2965,1259,0.044896,2566,1218
228796,0.229187,3267,1331,0.053507,2801,1218
228797,0.208692,3215,1331,0.037754,2707,1218
228819,0.213481,3070,1259,0.048271,2848,1218
228820,0.205756,3215,1331,0.020401,2707,1218
229210,0.210964,3215,1331,0.047782,2801,1218
229211,0.211686,3215,1331,0.041947,2707,1218
229228,0.226619,3267,1331,0.055297,2848,1218
229240,0.210996,3319,1331,0.021416,2754,1218
229583,0.211349,2861,1259,0.04659,2801,1218
229584,0.216783,2913,1259,0.041781,2519,1218
229609,0.213797,2809,1259,0.047307,2425,1218
229610,0.213786,2861,1259,0.027796,2472,1218
229808,0.209867,2965,1259,0.041089,2613,1218
229809,0.21674,2809,1259,0.021209,2425,1218
229822,0.211885,2965,1259,0.0227,2613,1218
229823,0.209479,2965,1259,0.025348,2566,1218
230073,0.211662,2861,1259,0.044917,2707,1218
230074,0.217456,2913,1259,0.024328,2519,1218
230093,0.2182,2861,1259,0.024789,2613,1218
230094,0.211716,2913,1259,0.023594,2519,1218
230411,0.214096,2757,1259,0.056007,2707,1218
230412,0.213948,2809,1259,0.021629,2425,1218
230430,0.213095,2861,1259,0.024226,2425,1218
230431,0.211703,2861,1259,0.045685,2472,1218
230748,0.213799,2965,1259,0.047403,2707,1218
230749,0.21663,2913,1259,0.058857,2519,1218
230762,0.228349,2913,1259,0.055521,2660,1218
230763,0.212016,2913,1259,0.026443,2519,1218
231013,0.196936,2861,1259,0.044377,2754,1218
231014,0.212829,2913,1259,0.023552,2519,1218
231062,0.210109,2913,1259,0.022431,2660,1218
231063,0.217785,2913,1259,0.028083,2519,1218
231064,0.217692,2965,1259,0.024443,2566,1218
231065,0.204296,2861,1259,0.023117,2472,1218
231066,0.201631,2913,1259,0.048258,2519,1218
231067,0.224982,2913,1259,0.028299,2519,1218
231068,0.216494,2965,1259,0.060175,2566,1218
231069,0.21145,2913,1259,0.023128,2519,1218
231753,0.214795,2809,1259,0.048733,2801,1218
231754,0.226231,2861,1259,0.0236,2472,1218
232039,0.16724,2913,1259,0.039532,2707,1218
232040,0.228571,2965,1259,0.026847,2566,1218
232044,0.22251,2965,1259,0.023604,2472,1218
232045,0.206117,2913,1259,0.02795,2519,1218
232331,0.220325,2913,1259,0.039969,2754,1218
232332,0.208374,2965,1259,0.040799,2566,1218
232338,0.22468,2913,1259,0.026442,2566,1218
232339,0.206131,2913,1259,0.021944,2519,1218
232676,0.219209,2965,1259,0.044384,2801,1218
232677,0.204415,2913,1259,0.030253,2519,1218
232698,0.216085,3017,1259,0.044551,2707,1218
232699,0.227588,3017,1259,0.061978,2613,1218
232923,0.214226,3017,1259,0.067731,2754,1218
232924,0.228612,3070,1259,0.024993,2660,1218
232940,0.217174,3070,1259,0.060819,2660,1218
232941,0.216447,3017,1259,0.024436,2613,1218
233510,0.18552,2809,1259,0.043856,2848,1218
233511,0.205898,2809,1259,0.023748,2425,1218
233530,0.221609,2861,1259,0.061132,2566,1218
233531,0.217451,2861,1259,0.044287,2472,1218
233826,0.2043,2861,1259,0.045013,2707,1218
233827,0.212141,2861,1259,0.04544,2472,1218
233864,0.22939,2913,1259,0.024141,2707,1218
233865,0.215574,2809,1259,0.057725,2425,1218
234134,0.195152,2913,1259,0.04107,2754,1218
234135,0.217901,2913,1259,0.057879,2519,1218
234160,0.211956,3017,1259,0.022375,2660,1218
234161,0.219826,2861,1259,0.025056,2472,1218
234430,0.217388,3070,1259,0.057353,2754,1218
234431,0.21981,3070,1259,0.026774,2660,1218
234458,0.211807,3017,1259,0.058463,2754,1218
234459,0.214675,3017,1259,0.026428,2613,1218
234771,0.221786,2861,1259,0.056971,2801,1218
234772,0.210912,2913,1259,0.021171,2519,1218
234786,0.229465,2861,1259,0.05355,2566,1218
234787,0.231805,2861,1259,0.058682,2472,1218
235040,0.229234,3017,1259,0.05877,2801,1218
235041,0.217608,2809,1259,0.022424,2425,1218
235062,0.232021,2965,1259,0.045486,2660,1218
235063,0.213347,2965,1259,0.02668,2566,1218
235329,0.216523,2861,1259,0.048841,2801,1218
235330,0.219389,2913,1259,0.044693,2519,1218
235331,0.22118,2913,1259,0.052863,2519,1218
235332,0.187877,2965,1259,0.023646,2566,1218
235576,0.221339,2965,1259,0.060529,2754,1218
235577,0.226409,2861,1259,0.023281,2472,1218
235590,0.223538,2861,1259,0.025249,2660,1218
235591,0.205408,2861,1259,0.025853,2472,1218
235838,0.22075,3017,1259,0.057147,2754,1218
235839,0.17434,3017,1259,0.02085,2613,1218
235854,0.212058,2965,1259,0.040669,2707,1218
235855,0.218202,2965,1259,0.021273,2566,1218
238227,0.502445,2861,1259,0.057956,2895,1218
238228,0.213423,2913,1259,0.046551,2519,1218
238248,0.212395,2965,1259,0.022498,2566,1218
238249,0.235568,2861,1259,0.055869,2472,1218
238542,0.207363,3017,1259,0.040061,2754,1218
238543,0.22099,3017,1259,0.028276,2613,1218
238545,0.239299,2913,1259,0.024114,2707,1218
238546,0.219564,2965,1259,0.021355,2566,1218
238779,0.209149,2965,1259,0.048598,2754,1218
238817,0.199436,2861,1259,0.024878,2707,1218
239118,0.222446,2913,1259,0.062993,2801,1218
239119,0.213765,2913,1259,0.028704,2519,1218
239146,0.21834,2913,1259,0.021791,2660,1218
239147,0.237711,2913,1259,0.023534,2519,1218
239328,0.217261,3215,1331,0.059178,2754,1218
239329,0.235299,2913,1259,0.061106,2519,1218
239342,0.214172,3070,1259,0.022837,2707,1218
239343,0.210193,3070,1259,0.042154,2660,1218
239643,0.214132,2861,1259,0.056189,2848,1218
239644,0.231159,2913,1259,0.05074,2519,1218
239649,0.211909,2757,1259,0.053119,2519,1218
239650,0.216021,2809,1259,0.021946,2425,1218
239960,0.228423,3017,1259,0.065741,2707,1218
239961,0.185576,2913,1259,0.022429,2519,1218
239974,0.2238,2965,1259,0.05956,2707,1218
239975,0.221108,2965,1259,0.022377,2566,1218
240334,0.22086,3017,1259,0.046856,2801,1218
240335,0.225708,3017,1259,0.026512,2613,1218
240336,0.21267,3070,1259,0.025226,2660,1218
240337,0.217175,2913,1259,0.042462,2519,1218
240338,0.222936,2965,1259,0.028831,2566,1218
240339,0.224643,2965,1259,0.048374,2566,1218
240670,0.214858,2965,1259,0.048999,2848,1218
240671,0.229465,2965,1259,0.02581,2566,1218
240981,0.210939,2965,1259,0.04582,2801,1218
240982,0.214487,3017,1259,0.021901,2613,1218
240998,0.236524,3017,1259,0.055795,2707,1218
240999,0.223083,3017,1259,0.024161,2613,1218
241410,0.239484,2913,1259,0.053292,2848,1218
241411,0.218678,2913,1259,0.060075,2519,1218
241427,0.216264,2965,1259,0.020176,2707,1218
241428,0.211662,3017,1259,0.02073,2613,1218
241455,0.21806,3070,1259,0.055108,2660,1218
241456,0.234532,3215,1331,0.025268,2707,1218
241484,0.216929,3070,1259,0.025156,2613,1218
241563,0.222376,3070,1259,0.056941,2754,1218
241564,0.238156,3215,1331,0.027801,2707,1218
241582,0.221724,3215,1331,0.021813,2707,1218
241583,0.207824,3215,1331,0.022474,2707,1218
241616,0.188444,3267,1331,0.022255,2848,1218
241617,0.238592,3017,1259,0.029214,2613,1218
241629,0.230975,3215,1331,0.027905,2801,1218
241630,0.240726,3267,1331,0.06391,2754,1218
241685,0.214823,2809,1259,0.063562,2848,1218
241686,0.234968,2861,1259,0.023817,2472,1218
241704,0.222278,2913,1259,0.045509,2566,1218
241705,0.235195,2809,1259,0.024101,2425,1218
241742,0.211778,2913,1259,0.024324,2660,1218
241743,0.216941,2913,1259,0.025703,2519,1218
241754,0.21766,2913,1259,0.024643,2613,1218
241755,0.217232,2913,1259,0.023663,2519,1218
241756,0.238706,2965,1259,0.026522,2566,1218
241757,0.224436,2913,1259,0.022112,2519,1218
241758,0.228799,2965,1259,0.025195,2566,1218
241759,0.232408,2965,1259,0.025228,2566,1218
242143,0.226926,3070,1259,0.063762,2754,1218
242144,0.218403,3215,1331,0.028667,2707,1218
242157,0.213545,3017,1259,0.025768,2519,1218
242158,0.22427,3070,1259,0.025445,2660,1218
242604,0.216991,3070,1259,0.041117,2754,1218
242605,0.221301,3017,1259,0.025589,2613,1218
242606,0.221537,3070,1259,0.02182,2660,1218
242607,0.218153,3070,1259,0.056215,2660,1218
243194,0.202694,3215,1331,0.06089,2848,1218
243195,0.239447,3215,1331,0.062622,2707,1218
243211,0.199631,2913,1259,0.047173,2848,1218
243212,0.224673,2965,1259,0.023679,2566,1218
243536,0.218078,3215,1331,0.063202,2754,1218
243537,0.224425,2965,1259,0.021316,2566,1218
243539,0.193089,3017,1259,0.022642,2660,1218
243540,0.180356,3070,1259,0.022759,2660,1218
243813,0.19774,2913,1259,0.045957,2801,1218
243814,0.224502,2965,1259,0.044737,2566,1218
243830,0.205258,3017,1259,0.024796,2660,1218
243831,0.212396,3017,1259,0.024197,2613,1218
244155,0.221759,3070,1259,0.046883,2801,1218
244156,0.185455,3215,1331,0.022501,2707,1218
244183,0.215113,3070,1259,0.021444,2707,1218
244184,0.19723,3215,1331,0.024135,2707,1218
244499,0.203773,2965,1259,0.047652,2707,1218
244500,0.223356,3017,1259,0.020918,2613,1218
244550,0.199784,3017,1259,0.025919,2707,1218
244551,0.219689,3017,1259,0.023169,2613,1218
244925,0.216816,3070,1259,0.043634,2895,1218
244926,0.237322,3215,1331,0.065411,2707,1218
244939,0.211373,3017,1259,0.046197,2754,1218
244940,0.237561,3070,1259,0.058432,2660,1218
245340,0.222211,3215,1331,0.061426,2801,1218
245341,0.212056,3070,1259,0.021254,2660,1218
245362,0.201758,3070,1259,0.059298,2801,1218
245363,0.228397,3070,1259,0.024845,2660,1218
245691,0.226932,3267,1331,0.045914,2895,1218
245692,0.227148,3319,1331,0.062534,2801,1218
245705,0.18283,3070,1259,0.042006,2801,1218
245706,0.224252,3215,1331,0.064368,2707,1218
246033,0.218112,2757,1259,0.041973,2895,1218
246034,0.232348,2809,1259,0.021399,2425,1218
246035,0.21753,2809,1259,0.022659,2425,1218
246036,0.225319,2861,1259,0.021048,2472,1218
246258,0.210919,2965,1259,0.027704,2613,1218
246259,0.214491,2965,1259,0.061171,2566,1218
246277,0.234055,2757,1259,0.064073,2754,1218
246278,0.222005,2809,1259,0.02315,2425,1218
246546,0.241338,2861,1259,0.066491,2707,1218
246547,0.217193,2861,1259,0.044638,2472,1218
246564,0.224068,2913,1259,0.044069,2660,1218
246565,0.22333,2861,1259,0.044086,2472,1218
246906,0.242221,2965,1259,0.065288,2801,1218
246907,0.238596,2965,1259,0.054012,2566,1218
246925,0.226419,2861,1259,0.022487,2707,1218
246926,0.244613,2913,1259,0.061112,2519,1218
247892,0.229238,2913,1259,0.069499,2801,1218
247893,0.236562,2861,1259,0.020204,2472,1218
247894,0.21803,2913,1259,0.021316,2519,1218
247895,0.242424,2913,1259,0.059804,2519,1218
247896,0.235601,2965,1259,0.024478,2566,1218
247897,0.222872,2861,1259,0.021584,2472,1218
247898,0.221122,2913,1259,0.02769,2519,1218
247899,0.223991,2913,1259,0.02601,2519,1218
248575,0.242232,3215,1331,0.052516,2801,1218
248576,0.208416,3267,1331,0.067391,2754,1218
248614,0.221796,2965,1259,0.043602,2425,1218
248615,0.186384,2965,1259,0.04612,2566,1218
249094,0.201311,2913,1259,0.044143,2848,1218
249095,0.242014,2913,1259,0.02484,2519,1218
249110,0.222621,2965,1259,0.043732,2660,1218
249111,0.22309,2965,1259,0.021047,2566,1218
249507,0.216873,2965,1259,0.042771,2848,1218
249508,0.223983,3017,1259,0.047131,2613,1218
249509,0.221976,2965,1259,0.021863,2566,1218
249510,0.225062,3017,1259,0.020071,2613,1218
249887,0.250885,2913,1259,0.064836,2848,1218
249888,0.225418,2965,1259,0.023399,2566,1218
249903,0.226217,2913,1259,0.044597,2378,1218
249904,0.219582,2965,1259,0.020271,2566,1218
250177,0.261242,2809,1259,0.048673,2566,1218
250178,0.22684,2861,1259,0.058607,2472,1218
250191,0.225541,2965,1259,0.023564,2566,1218
250202,0.243964,2965,1259,0.026265,2660,1218
250673,0.243042,2913,1259,0.057965,2754,1218
250676,0.222845,3017,1259,0.02336,2613,1218
250677,0.217265,2965,1259,0.024465,2566,1218
250678,0.244635,3017,1259,0.025007,2613,1218
250980,0.212814,2965,1259,0.044731,2801,1218
250982,0.231742,2965,1259,0.022263,2519,1218
250983,0.243328,2965,1259,0.026819,2566,1218
250984,0.233267,3017,1259,0.042142,2613,1218
251174,0.228991,2965,1259,0.062152,2660,1218
251175,0.197947,2965,1259,0.041859,2566,1218
251176,0.243426,3017,1259,0.027886,2613,1218
251177,0.242069,2913,1259,0.025701,2519,1218
251305,0.219714,2965,1259,0.02155,2801,1218
251306,0.227721,3017,1259,0.022294,2613,1218
251307,0.223608,3017,1259,0.027437,2613,1218
251308,0.233131,3070,1259,0.022141,2660,1218
251328,0.233083,3267,1331,0.026826,2660,1218
251329,0.226765,2913,1259,0.048749,2519,1218
251330,0.238113,2965,1259,0.028574,2566,1218
251331,0.22893,2965,1259,0.025289,2566,1218
251739,0.222148,3070,1259,0.061897,2848,1218
251740,0.226361,3215,1331,0.049437,2707,1218
251757,0.221328,3070,1259,0.041868,2707,1218
251758,0.248887,3215,1331,0.026286,2707,1218
251882,0.250663,3215,1331,0.061731,2801,1218
251883,0.226355,3215,1331,0.028194,2707,1218
251915,0.221631,2861,1259,0.056744,2895,1218
251916,0.247003,2913,1259,0.056172,2519,1218
252056,0.232052,3017,1259,0.026584,2660,1218
252058,0.248543,2965,1259,0.026969,2519,1218
252079,0.224218,3017,1259,0.041658,2660,1218
252080,0.232445,3070,1259,0.028903,2660,1218
252326,0.225011,3017,1259,0.050268,2613,1218
252327,0.225489,3017,1259,0.029502,2613,1218
252348,0.245681,3215,1331,0.027803,2754,1218
252349,0.241422,3070,1259,0.060459,2660,1218
252585,0.218989,2965,1259,0.052296,2848,1218
252586,0.192316,3017,1259,0.023403,2613,1218
252623,0.23474,3070,1259,0.028359,2754,1218
252624,0.225203,3215,1331,0.022527,2707,1218
252835,0.243528,3017,1259,0.068662,2660,1218
252836,0.221706,3070,1259,0.022586,2660,1218
252875,0.243944,3070,1259,0.029804,2754,1218
252876,0.241572,3215,1331,0.069491,2707,1218
253207,0.200263,3017,1259,0.060705,2801,1218
253208,0.228896,3070,1259,0.049217,2660,1218
253221,0.224942,2965,1259,0.023637,2613,1218
253222,0.200519,3017,1259,0.021202,2613,1218
253396,0.222772,3215,1331,0.026738,2801,1218
253397,0.229111,3070,1259,0.066387,2660,1218
253423,0.249834,3267,1331,0.030032,2848,1218
253424,0.244446,3319,1331,0.028998,2801,1218
253630,0.232712,3267,1331,0.054977,2707,1218
253631,0.202482,3267,1331,0.056315,2754,1218
253653,0.250131,3070,1259,0.030398,2848,1218
253654,0.248573,3215,1331,0.066244,2707,1218
253849,0.241795,3070,1259,0.064768,2848,1218
253850,0.234219,3215,1331,0.061182,2707,1218
253871,0.264036,3267,1331,0.050864,2801,1218
253872,0.206621,3319,1331,0.060176,2801,1218
254176,0.230096,3070,1259,0.049275,2754,1218
254177,0.244571,2861,1259,0.029761,2472,1218
254295,0.225671,2965,1259,0.044573,2754,1218
254297,0.225388,2913,1259,0.021597,2660,1218
254806,0.227617,3017,1259,0.060049,2801,1218
254807,0.240573,3017,1259,0.023344,2613,1218
254883,0.246242,2965,1259,0.026132,2801,1218
254884,0.22483,3017,1259,0.022215,2613,1218
255171,0.226801,2913,1259,0.049806,2754,1218
255172,0.231839,2965,1259,0.024717,2566,1218
255173,0.225773,2913,1259,0.028997,2519,1218
255185,0.226933,2913,1259,0.025047,2707,1218
255428,0.226354,3017,1259,0.047892,2801,1218
255429,0.239026,2965,1259,0.028072,2566,1218
255448,0.234782,3215,1331,0.024831,2754,1218
255461,0.232703,3017,1259,0.023758,2660,1218
255772,0.235825,3070,1259,0.050444,2848,1218
255773,0.230929,3017,1259,0.024194,2613,1218
255806,0.23057,3215,1331,0.058207,2754,1218
255807,0.233373,3215,1331,0.025365,2707,1218
256038,0.205096,2913,1259,0.04489,2895,1218
256039,0.24129,2913,1259,0.027765,2519,1218
256051,0.191008,2913,1259,0.048474,2660,1218
256052,0.236386,2965,1259,0.022807,2566,1218
256338,0.226547,2965,1259,0.046782,2707,1218
256339,0.222112,2965,1259,0.024109,2566,1218
256352,0.225665,3215,1331,0.023865,2707,1218
256353,0.208127,2913,1259,0.045975,2519,1218
256639,0.20165,3215,1331,0.049205,2848,1218
256640,0.234052,3267,1331,0.045647,2754,1218
256670,0.189885,3070,1259,0.02184,2472,1218
256671,0.23172,3070,1259,0.028578,2660,1218
256932,0.231815,3070,1259,0.063279,2848,1218
256933,0.243954,3017,1259,0.027044,2613,1218
256967,0.233586,3070,1259,0.025465,2848,1218
256968,0.229696,3215,1331,0.069183,2707,1218
257255,0.228538,3070,1259,0.044506,2754,1218
257256,0.229827,3215,1331,0.061599,2707,1218
257283,0.223824,2913,1259,0.044367,2707,1218
257284,0.227907,2965,1259,0.023465,2566,1218
257579,0.250317,3017,1259,0.073189,2801,1218
257580,0.227736,3070,1259,0.024017,2660,1218
257581,0.231496,3017,1259,0.04625,2613,1218
257848,0.249525,3267,1331,0.066059,2895,1218
257849,0.243875,3070,1259,0.02649,2660,1218
257850,0.247552,3215,1331,0.026114,2707,1218
257851,0.226614,3211,1331,0.05324,2707,1218
258131,0.225752,2913,1259,0.048568,2942,1218
258155,0.203204,2965,1259,0.05273,2707,1218
258167,0.234176,3017,1259,0.022205,2707,1218
258168,0.200757,3070,1259,0.046444,2660,1218
258479,0.233758,3070,1259,0.044902,2660,1218
258480,0.252279,3215,1331,0.028675,2707,1218
258553,0.223499,3070,1259,0.031512,2613,1218
258554,0.232073,3215,1331,0.022411,2707,1218
258978,0.252443,3017,1259,0.071276,2801,1218
258979,0.255173,3017,1259,0.063115,2613,1218
258995,0.228601,3070,1259,0.023087,2801,1218
258996,0.286323,3215,1331,0.058527,2707,1218
259566,0.231572,3267,1331,0.069872,2801,1218
259568,0.23346,3319,1331,0.022507,2754,1218
259587,0.240131,2913,1259,0.057217,2707,1218
259588,0.230569,2965,1259,0.01983,2566,1218
260087,0.234524,3319,1331,0.050963,2801,1218
260088,0.231894,3371,1331,0.025669,2848,1218
260121,0.241601,2913,1259,0.044665,2801,1218
260122,0.238955,2965,1259,0.027402,2566,1218
260361,0.236014,2913,1259,0.064582,2801,1218
260362,0.227263,2965,1259,0.022804,2566,1218
260375,0.229468,3017,1259,0.04727,2660,1218
260376,0.252568,3070,1259,0.067442,2660,1218
260417,0.237744,2913,1259,0.046563,2660,1218
260418,0.247684,2965,1259,0.027677,2566,1218
260439,0.234108,3070,1259,0.062333,2707,1218
260440,0.255094,3215,1331,0.067741,2707,1218
260509,0.225079,3070,1259,0.056894,2707,1218
260510,0.240695,3215,1331,0.064098,2707,1218
260523,0.232008,3070,1259,0.022458,2754,1218
260524,0.240489,3215,1331,0.029703,2707,1218
260557,0.237376,3070,1259,0.068804,2754,1218
260558,0.226646,3215,1331,0.024495,2707,1218
260569,0.238993,3070,1259,0.026556,2754,1218
260570,0.233087,3215,1331,0.055784,2707,1218
260626,0.250068,2965,1259,0.067262,2848,1218
260627,0.225098,2965,1259,0.021205,2566,1218
260656,0.235675,3215,1331,0.026575,2754,1218
260758,0.246471,3070,1259,0.058356,2660,1218
260771,0.229739,3017,1259,0.028214,2754,1218
260772,0.235738,3070,1259,0.029267,2660,1218
260823,0.235168,3215,1331,0.043303,2754,1218
260824,0.238421,3267,1331,0.02669,2754,1218
260848,0.231124,3319,1331,0.026305,2707,1218
260849,0.222894,3070,1259,0.024844,2660,1218
260902,0.243905,3070,1259,0.067004,2895,1218
260903,0.24037,3070,1259,0.021933,2660,1218
260914,0.220194,3070,1259,0.02443,2801,1218
260915,0.195463,3070,1259,0.021912,2660,1218
260941,0.248637,3070,1259,0.025676,2848,1218
260942,0.224009,3215,1331,0.020494,2707,1218
260943,0.215005,3215,1331,0.023655,2707,1218
260944,0.21506,3267,1331,0.061188,2754,1218
260987,0.232116,3267,1331,0.024219,2660,1218
260989,0.252833,3267,1331,0.02796,2848,1218
261002,0.234322,3070,1259,0.027438,2895,1218
261003,0.248758,3070,1259,0.028516,2660,1218
261051,0.230461,3267,1331,0.064055,2848,1218
261052,0.256575,3319,1331,0.06445,2801,1218
261053,0.229762,3267,1331,0.021133,2754,1218
261054,0.236368,3319,1331,0.064107,2801,1218
261123,0.232807,2913,1259,0.052676,2895,1218
261124,0.255801,2965,1259,0.02625,2566,1218
261137,0.22785,2913,1259,0.053121,2613,1218
261138,0.222722,2965,1259,0.043737,2566,1218
261139,0.235616,2965,1259,0.024969,2566,1218
261140,0.235856,3017,1259,0.022467,2613,1218
261213,0.235458,3070,1259,0.052381,2707,1218
261214,0.233238,3215,1331,0.024363,2707,1218
261286,0.231344,3070,1259,0.053016,2801,1218
261306,0.236349,3215,1331,0.048107,2754,1218
261307,0.256329,3215,1331,0.069888,2707,1218
261343,0.251781,3267,1331,0.026955,2848,1218
261344,0.251186,3319,1331,0.025412,2801,1218
261360,0.222047,3319,1331,0.049481,2613,1218
261361,0.209527,3070,1259,0.021341,2660,1218
261401,0.238781,3017,1259,0.070831,2895,1218
261402,0.236546,3070,1259,0.021823,2660,1218
261438,0.232414,3267,1331,0.021328,2754,1218
261440,0.226102,3319,1331,0.024574,2754,1218
261475,0.256616,3070,1259,0.028004,2566,1218
261476,0.229498,3215,1331,0.025168,2707,1218
261489,0.254296,3070,1259,0.026421,2754,1218
261490,0.231178,3215,1331,0.021958,2707,1218
261524,0.255282,3215,1331,0.027158,2848,1218
261525,0.241096,3070,1259,0.05417,2660,1218
261548,0.226234,3267,1331,0.058077,2848,1218
261549,0.204738,3215,1331,0.021973,2707,1218
261604,0.214468,3267,1331,0.028221,2895,1218
261605,0.255151,3215,1331,0.025691,2707,1218
261638,0.222253,3017,1259,0.054868,2942,1218
261639,0.220474,3017,1259,0.026004,2613,1218
261703,0.233865,3070,1259,0.060068,2848,1218
261719,0.22412,3215,1331,0.021304,2801,1218
261720,0.232333,3267,1331,0.047697,2754,1218
261775,0.252777,3215,1331,0.067813,2754,1218
261776,0.229325,3267,1331,0.063776,2754,1218
261796,0.255974,3215,1331,0.028062,2660,1218
261797,0.239532,3070,1259,0.069206,2660,1218
261845,0.258294,3215,1331,0.056597,2895,1218
261858,0.231206,3215,1331,0.052622,2895,1218
261899,0.211814,3070,1259,0.072894,2895,1218
261900,0.234227,3215,1331,0.024312,2707,1218
261948,0.202028,3319,1331,0.056235,2754,1218
261949,0.254198,3267,1331,0.026259,2754,1218
261950,0.234972,3319,1331,0.022618,2801,1218
261951,0.2524,3319,1331,0.029312,2801,1218
261996,0.235581,3319,1331,0.048622,2895,1218
261997,0.225569,3267,1331,0.057824,2754,1218
262012,0.237667,3371,1331,0.055357,2895,1218
262013,0.227382,3319,1331,0.021115,2801,1218
262055,0.253403,3267,1331,0.063082,2942,1218
262056,0.256946,3319,1331,0.068746,2801,1218
262057,0.232753,3215,1331,0.053086,2707,1218
262058,0.232779,3267,1331,0.022458,2754,1218
262129,0.231196,3267,1331,0.066434,2895,1218
262130,0.237763,3319,1331,0.066681,2801,1218
262157,0.224388,2601,1259,0.049113,2942,1218
262158,0.224714,2653,1259,0.022331,2284,1218
262201,0.222598,2653,1259,0.022355,2378,1218
262202,0.23374,2705,1259,0.021024,2331,1218
262240,0.225242,2809,1259,0.038206,2425,1218
262241,0.242427,2601,1259,0.021275,2237,1218
262357,0.225525,2705,1259,0.045452,2519,1218
262359,0.225863,2757,1259,0.038347,2425,1218
262380,0.225184,2809,1259,0.020035,2519,1218
262381,0.240326,2757,1259,0.024422,2378,1218
262446,0.220814,2757,1259,0.038458,2566,1218
262447,0.225051,2757,1259,0.020618,2378,1218
262467,0.227326,2653,1259,0.021241,2519,1218
262468,0.227646,2705,1259,0.039917,2331,1218
262538,0.243492,2705,1259,0.055095,2472,1218
262539,0.227131,2705,1259,0.018981,2331,1218
262557,0.224187,2757,1259,0.036508,2472,1218
262558,0.230234,2809,1259,0.050259,2425,1218
262591,0.193881,2861,1259,0.024366,2472,1218
262592,0.190624,2913,1259,0.026257,2519,1218
262597,0.223057,2705,1259,0.041284,2284,1218
262598,0.225042,2757,1259,0.022866,2378,1218
262659,0.243714,2601,1259,0.046334,2566,1218
262660,0.240195,2653,1259,0.023819,2284,1218
262685,0.220991,2705,1259,0.040438,2331,1218
262686,0.237155,2757,1259,0.050143,2378,1218
262773,0.221278,2757,1259,0.020908,2472,1218
262774,0.203487,2809,1259,0.038553,2425,1218
262806,0.217639,2757,1259,0.021315,2519,1218
262807,0.204568,2757,1259,0.024482,2378,1218
262855,0.244416,2757,1259,0.023545,2566,1218
262856,0.22169,2809,1259,0.042442,2425,1218
262872,0.229824,2861,1259,0.022112,2378,1218
262873,0.234802,2757,1259,0.021259,2378,1218
262930,0.222207,2705,1259,0.046145,2613,1218
262931,0.221826,2705,1259,0.039358,2331,1218
262950,0.226175,2757,1259,0.018334,2519,1218
262951,0.189213,2757,1259,0.022766,2378,1218
263015,0.224074,2809,1259,0.056005,2566,1218
263016,0.24204,2861,1259,0.0514,2472,1218
263029,0.225863,2809,1259,0.038023,2425,1218
263030,0.228291,2861,1259,0.023328,2472,1218
263073,0.226343,2705,1259,0.052797,2566,1218
263104,0.246229,2965,1259,0.021834,2566,1218
263105,0.229183,2705,1259,0.021074,2331,1218
263154,0.221775,2861,1259,0.05027,2613,1218
263155,0.227363,2861,1259,0.039165,2472,1218
263188,0.221696,2705,1259,0.041281,2660,1218
263189,0.227154,2653,1259,0.020096,2284,1218
263245,0.230264,2705,1259,0.045421,2519,1218
263246,0.239919,2757,1259,0.056938,2378,1218
263283,0.227978,2757,1259,0.02202,2472,1218
263284,0.228844,2809,1259,0.040834,2425,1218
263326,0.239713,2809,1259,0.04679,2472,1218
263327,0.192737,2809,1259,0.023071,2425,1218
263343,0.223125,2809,1259,0.038878,2519,1218
263344,0.243342,2861,1259,0.020678,2472,1218
263418,0.227616,2861,1259,0.042317,2378,1218
263419,0.231736,2861,1259,0.047057,2472,1218
263450,0.241787,2757,1259,0.059528,2613,1218
263451,0.224267,2757,1259,0.022748,2378,1218
263511,0.220226,2809,1259,0.04671,2566,1218
263512,0.22324,2861,1259,0.047065,2472,1218
263533,0.229496,2809,1259,0.0366,2425,1218
263534,0.22724,2861,1259,0.020339,2472,1218
263568,0.239247,2861,1259,0.025111,2566,1218
263569,0.219344,2705,1259,0.021683,2331,1218
263581,0.238644,2809,1259,0.023999,2519,1218
263582,0.21762,2861,1259,0.037,2472,1218
263628,0.221368,2861,1259,0.023032,2566,1218
263629,0.234507,2809,1259,0.045899,2425,1218
263649,0.232289,2757,1259,0.024363,2613,1218
263650,0.216062,2809,1259,0.020984,2425,1218
263722,0.216965,2757,1259,0.038103,2613,1218
263723,0.221405,2757,1259,0.022103,2378,1218
263760,0.223378,2861,1259,0.019401,2566,1218
263761,0.225743,2705,1259,0.058745,2331,1218
263843,0.24327,2757,1259,0.024257,2613,1218
263845,0.222821,2757,1259,0.025142,2472,1218
263846,0.230614,2809,1259,0.043767,2425,1218
263847,0.243777,2809,1259,0.058142,2425,1218
263914,0.24503,2861,1259,0.051516,2613,1218
263929,0.226363,2861,1259,0.029958,2566,1218
263930,0.233086,2913,1259,0.02217,2519,1218
264017,0.22644,2757,1259,0.042927,2613,1218
264018,0.23673,2809,1259,0.023153,2425,1218
264019,0.231895,2809,1259,0.022246,2425,1218
264098,0.240194,2809,1259,0.049713,2660,1218
264099,0.22829,2809,1259,0.023028,2425,1218
264111,0.185049,2913,1259,0.019902,2566,1218
264112,0.197303,2965,1259,0.025084,2566,1218
264150,0.229229,2913,1259,0.025063,2472,1218
264151,0.232086,2913,1259,0.046859,2519,1218
264161,0.224093,2809,1259,0.023974,2660,1218
264162,0.22865,2861,1259,0.037172,2472,1218
264211,0.233249,2653,1259,0.046664,2660,1218
264212,0.23028,2705,1259,0.022786,2331,1218
264237,0.225964,2705,1259,0.022454,2378,1218
264238,0.230197,2757,1259,0.024753,2378,1218
264333,0.218979,2705,1259,0.040618,2519,1218
264334,0.239057,2757,1259,0.047522,2378,1218
264335,0.224492,2757,1259,0.043385,2378,1218
264336,0.228318,2809,1259,0.047931,2425,1218
264409,0.239436,2757,1259,0.020612,2378,1218
264410,0.225396,2809,1259,0.024132,2425,1218
264423,0.23999,2809,1259,0.021341,2519,1218
264424,0.24027,2861,1259,0.024277,2472,1218
264460,0.241866,2757,1259,0.052264,2472,1218
264473,0.243985,2705,1259,0.022085,2378,1218
264474,0.226456,2757,1259,0.022669,2378,1218
264517,0.222286,2705,1259,0.0572,2519,1218
264518,0.242628,2757,1259,0.048478,2378,1218
264542,0.22215,2861,1259,0.023315,2472,1218
264543,0.227255,2861,1259,0.057501,2472,1218
264574,0.231202,2913,1259,0.046326,2566,1218
264575,0.220633,2913,1259,0.021154,2519,1218
264576,0.221657,2965,1259,0.038823,2566,1218
264577,0.192331,2653,1259,0.051982,2284,1218
264647,0.224108,2809,1259,0.043058,2613,1218
264648,0.219013,2861,1259,0.020287,2472,1218
264676,0.220735,2861,1259,0.038526,2472,1218
264677,0.210476,2809,1259,0.027747,2425,1218
264725,0.227048,2705,1259,0.057823,2660,1218
264726,0.244207,2757,1259,0.045816,2378,1218
264741,0.223797,2705,1259,0.050514,2472,1218
264742,0.2244,2757,1259,0.02259,2378,1218
264781,0.223232,2757,1259,0.021114,2519,1218
264782,0.426428,2809,1259,0.024224,2425,1218
264821,0.218978,2809,1259,0.043099,2519,1218
264822,0.22405,2861,1259,0.023519,2472,1218
264904,0.23113,2861,1259,0.04041,2566,1218
264905,0.217031,2757,1259,0.020228,2378,1218
264936,0.223116,2913,1259,0.022243,2613,1218
264937,0.229115,2809,1259,0.025686,2425,1218
264965,0.222273,2705,1259,0.055502,2660,1218
264966,0.23726,2757,1259,0.045009,2378,1218
265015,0.229595,2861,1259,0.040241,2519,1218
265016,0.221856,2913,1259,0.022824,2519,1218
265082,0.231756,2913,1259,0.02213,2472,1218
265097,0.226561,2757,1259,0.051461,2613,1218
265112,0.231128,2913,1259,0.021601,2566,1218
265127,0.226411,2861,1259,0.045601,2472,1218
265173,0.239927,2861,1259,0.050658,2660,1218
265194,0.223619,2913,1259,0.019512,2660,1218
265245,0.244042,2757,1259,0.054868,2660,1218
265246,0.224715,2809,1259,0.055983,2425,1218
265265,0.199374,2705,1259,0.019692,2472,1218
265283,0.223332,2705,1259,0.023516,2566,1218
265345,0.238293,2653,1259,0.023202,2613,1218
265346,0.26222,2705,1259,0.023509,2331,1218
265371,0.230579,2809,1259,0.023901,2472,1218
265386,0.242404,2809,1259,0.050677,2566,1218
265451,0.240152,2861,1259,0.054189,2566,1218
265467,0.249771,2913,1259,0.048853,2613,1218
265468,0.248861,2965,1259,0.060698,2566,1218
265469,0.238102,2913,1259,0.053746,2519,1218
265531,0.224666,2861,1259,0.0429,2660,1218
265535,0.229579,2913,1259,0.041032,2566,1218
265536,0.231134,2965,1259,0.021592,2566,1218
265557,0.227413,2809,1259,0.022949,2331,1218
265571,0.224998,2809,1259,0.020533,2613,1218
265584,0.218009,2965,1259,0.049285,2566,1218
265644,0.22462,2913,1259,0.022336,2472,1218
265658,0.232614,2913,1259,0.037794,2519,1218
265659,0.216972,2913,1259,0.037596,2519,1218
265692,0.22585,2965,1259,0.021384,2660,1218
265694,0.230116,2965,1259,0.056988,2519,1218
265709,0.236726,2913,1259,0.021074,2613,1218
265723,0.226146,2965,1259,0.054058,2660,1218
265759,0.229588,2861,1259,0.040092,2707,1218
265760,0.225581,2913,1259,0.021661,2519,1218
265776,0.227204,2913,1259,0.022916,2331,1218
265777,0.231289,2757,1259,0.022012,2378,1218
265814,0.218908,2861,1259,0.038167,2613,1218
265815,0.231581,2861,1259,0.018834,2472,1218
265830,0.238545,2861,1259,0.02398,2613,1218
265831,0.231343,2861,1259,0.021124,2472,1218
265875,0.22876,2809,1259,0.019574,2660,1218
265876,0.223949,2861,1259,0.01954,2472,1218
265891,0.231873,2809,1259,0.020604,2519,1218
265902,0.246418,2913,1259,0.021615,2566,1218
265934,0.225899,2913,1259,0.038765,2613,1218
265949,0.247121,2913,1259,0.062214,2566,1218
265970,0.243825,2913,1259,0.025919,2660,1218
266001,0.230247,2757,1259,0.047342,2660,1218
266014,0.212013,2913,1259,0.042554,2566,1218
266034,0.249816,2861,1259,0.024973,2566,1218
266090,0.233678,2913,1259,0.042248,2613,1218
266110,0.242031,3017,1259,0.024264,2613,1218
266132,0.218569,2913,1259,0.019939,2660,1218
266169,0.225176,2913,1259,0.022502,2566,1218
266184,0.232886,2965,1259,0.021384,2707,1218
266199,0.229133,2965,1259,0.02064,2519,1218
266230,0.205409,3017,1259,0.042524,2707,1218
266231,0.235914,3017,1259,0.022645,2613,1218
266254,0.222645,2705,1259,0.060208,2754,1218
266263,0.23904,2705,1259,0.025861,2378,1218
266309,0.245376,2653,1259,0.021897,2519,1218
266322,0.223591,2705,1259,0.021066,2472,1218
266327,0.236822,2757,1259,0.022954,2378,1218
266375,0.243551,2705,1259,0.025769,2566,1218
266399,0.207635,2809,1259,0.052086,2472,1218
266416,0.23201,2861,1259,0.021775,2519,1218
266417,0.226094,2705,1259,0.044276,2331,1218
266470,0.214055,2809,1259,0.037738,2566,1218
266471,0.231928,2809,1259,0.04202,2425,1218
266505,0.187118,2653,1259,0.041827,2613,1218
266506,0.244776,2705,1259,0.044074,2331,1218
266547,0.219181,2757,1259,0.022798,2472,1218
266548,0.245584,2809,1259,0.057056,2425,1218
266561,0.245676,2653,1259,0.023088,2472,1218
266592,0.228522,2913,1259,0.022846,2519,1218
266619,0.234015,2861,1259,0.050962,2331,1218
266630,0.221011,2757,1259,0.020142,2613,1218
266631,0.242829,2757,1259,0.053374,2378,1218
266646,0.230821,2809,1259,0.021993,2519,1218
266669,0.246449,2809,1259,0.049469,2519,1218
266670,0.226925,2861,1259,0.04668,2472,1218
266671,0.243872,2861,1259,0.026496,2472,1218
266672,0.221329,2913,1259,0.020975,2519,1218
266721,0.229234,2757,1259,0.050842,2425,1218
266732,0.250488,2913,1259,0.022278,2566,1218
266765,0.239553,2705,1259,0.051047,2566,1218
266798,0.231675,2809,1259,0.039922,2519,1218
266799,0.229102,2809,1259,0.051119,2425,1218
266800,0.226811,2861,1259,0.036022,2472,1218
266801,0.222764,2705,1259,0.022827,2331,1218
266829,0.196155,2757,1259,0.022222,2566,1218
266830,0.23213,2809,1259,0.044803,2425,1218
266831,0.2337,2809,1259,0.025139,2425,1218
266864,0.231881,2913,1259,0.0407,2566,1218
266865,0.232664,2757,1259,0.020742,2378,1218
266877,0.230218,2861,1259,0.039859,2566,1218
266878,0.219177,2913,1259,0.044103,2519,1218
266903,0.243782,2809,1259,0.025254,2566,1218
266916,0.193586,2809,1259,0.0416,2566,1218
266917,0.234766,2757,1259,0.022015,2378,1218
266968,0.229018,2913,1259,0.058211,2613,1218
266989,0.236012,2861,1259,0.026099,2472,1218
267066,0.232206,2861,1259,0.043635,2660,1218
267082,0.225432,2809,1259,0.059961,2566,1218
267083,0.224636,2809,1259,0.021951,2425,1218
267119,0.2308,2913,1259,0.053653,2613,1218
267122,0.247785,2861,1259,0.025271,2613,1218
267135,0.248555,2965,1259,0.023492,2566,1218
267136,0.222055,3017,1259,0.055053,2613,1218
267167,0.188942,2913,1259,0.026674,2331,1218
267168,0.246736,2965,1259,0.053051,2566,1218
267169,0.210037,2757,1259,0.024225,2378,1218
267170,0.231737,2809,1259,0.019855,2425,1218
267189,0.223463,2861,1259,0.020339,2566,1218
267190,0.231039,2913,1259,0.019542,2519,1218
267191,0.225784,2913,1259,0.021234,2519,1218
267192,0.228858,2965,1259,0.02579,2566,1218
267235,0.227297,2861,1259,0.040321,2519,1218
267236,0.232153,2913,1259,0.04564,2519,1218
267249,0.230911,2861,1259,0.038684,2566,1218
267271,0.24246,2705,1259,0.06163,2707,1218
267307,0.230424,2757,1259,0.019698,2519,1218
267322,0.225005,2809,1259,0.02353,2519,1218
267323,0.243372,2809,1259,0.051319,2425,1218
267354,0.251006,2809,1259,0.021734,2566,1218
267371,0.242282,2809,1259,0.054059,2519,1218
267372,0.227822,2861,1259,0.023374,2472,1218
267398,0.214972,2757,1259,0.043392,2519,1218
267399,0.225516,2757,1259,0.023792,2378,1218
267400,0.223275,2809,1259,0.039174,2425,1218
267417,0.247732,2757,1259,0.024209,2378,1218
267418,0.24054,2809,1259,0.024382,2425,1218
267419,0.228825,2809,1259,0.019388,2425,1218
267465,0.227894,2757,1259,0.021649,2613,1218
267466,0.238552,2809,1259,0.026041,2425,1218
267507,0.218945,2861,1259,0.026553,2566,1218
267508,0.248116,2913,1259,0.054581,2519,1218
267534,0.229232,2809,1259,0.043378,2566,1218
267535,0.237953,2809,1259,0.021926,2425,1218
267536,0.222525,2861,1259,0.019035,2472,1218
267537,0.222581,2705,1259,0.018826,2331,1218
267562,0.225927,2809,1259,0.01975,2566,1218
267563,0.217779,2809,1259,0.021411,2425,1218
267564,0.239377,2861,1259,0.023445,2472,1218
267603,0.22499,2809,1259,0.039629,2519,1218
267652,0.209123,2809,1259,0.023576,2660,1218
267653,0.214539,2757,1259,0.023106,2378,1218
267683,0.249704,2809,1259,0.023672,2613,1218
267710,0.230961,2965,1259,0.020866,2613,1218
267739,0.227302,2913,1259,0.038625,2613,1218
267770,0.220334,2965,1259,0.038856,2660,1218
267792,0.228119,2861,1259,0.045898,2660,1218
267804,0.240612,2861,1259,0.023228,2331,1218
267835,0.229467,2861,1259,0.05204,2472,1218
267836,0.230106,2913,1259,0.021626,2519,1218
267849,0.233645,2757,1259,0.022846,2519,1218
267850,0.226011,2809,1259,0.044498,2425,1218
267876,0.226191,2861,1259,0.020899,2566,1218
267891,0.229737,2861,1259,0.021475,2519,1218
267892,0.244078,2913,1259,0.053711,2519,1218
267893,0.228661,2861,1259,0.02258,2472,1218
267979,0.228538,2861,1259,0.040785,2660,1218
268011,0.195377,2913,1259,0.021825,2660,1218
268018,0.235193,2913,1259,0.024963,2660,1218
268019,0.230676,2913,1259,0.05231,2519,1218
268044,0.243347,2861,1259,0.060798,2707,1218
268078,0.22652,2913,1259,0.022804,2519,1218
268104,0.226256,2913,1259,0.021123,2613,1218
268125,0.19122,2913,1259,0.022714,2472,1218
268193,0.224677,2809,1259,0.050557,2707,1218
268211,0.22263,2913,1259,0.024522,2660,1218
268212,0.229083,2965,1259,0.019948,2566,1218
268226,0.232683,2861,1259,0.024775,2613,1218
268271,0.23224,3017,1259,0.023052,2660,1218
268275,0.226775,2965,1259,0.022121,2707,1218
268279,0.228355,3017,1259,0.049972,2660,1218
268295,0.242475,2705,1259,0.055458,2754,1218
268335,0.221332,2809,1259,0.022415,2519,1218
268336,0.224035,2861,1259,0.048679,2472,1218
268337,0.233378,2705,1259,0.018532,2331,1218
268381,0.230049,2809,1259,0.023977,2566,1218
268383,0.25042,2861,1259,0.025228,2519,1218
268384,0.231358,2913,1259,0.042384,2519,1218
268433,0.222282,2705,1259,0.020291,2378,1218
268434,0.217979,2757,1259,0.061575,2378,1218
268435,0.23532,2757,1259,0.019351,2378,1218
268436,0.228675,2809,1259,0.039547,2425,1218
268483,0.232897,2757,1259,0.021597,2519,1218
268495,0.222118,2861,1259,0.024641,2519,1218
268496,0.240289,2913,1259,0.062216,2519,1218
268529,0.228397,2809,1259,0.044631,2425,1218
268543,0.215744,2965,1259,0.057376,2613,1218
268568,0.225853,2861,1259,0.056646,2660,1218
268669,0.224785,2913,1259,0.020501,2472,1218
268670,0.217709,2965,1259,0.043597,2566,1218
268691,0.253052,2809,1259,0.025737,2613,1218
268692,0.232753,2861,1259,0.058304,2472,1218
268721,0.233899,2809,1259,0.040719,2519,1218
268722,0.249351,2861,1259,0.02654,2472,1218
268744,0.237423,2913,1259,0.023961,2613,1218
268745,0.221363,2809,1259,0.044119,2425,1218
268800,0.218582,3070,1259,0.057644,2660,1218
268824,0.229762,2861,1259,0.055462,2284,1218
268848,0.228288,2913,1259,0.038045,2425,1218
268849,0.202947,2757,1259,0.020517,2378,1218
268917,0.229084,2861,1259,0.021578,2613,1218
268947,0.228903,2809,1259,0.020382,2660,1218
268948,0.235771,2861,1259,0.05582,2472,1218
268949,0.230593,2809,1259,0.040011,2425,1218
269036,0.230915,2965,1259,0.041946,2660,1218
269051,0.252664,2965,1259,0.060308,2566,1218
269066,0.216951,2809,1259,0.048107,2707,1218
269067,0.24761,2809,1259,0.02389,2425,1218
269095,0.250589,2861,1259,0.040185,2613,1218
269096,0.223395,2913,1259,0.056313,2519,1218
269132,0.225021,2913,1259,0.020006,2519,1218
269149,0.253448,2913,1259,0.022591,2519,1218
269172,0.235752,2965,1259,0.01949,2660,1218
269173,0.244961,2913,1259,0.025443,2519,1218
269188,0.23443,2861,1259,0.018965,2707,1218
269190,0.215387,2861,1259,0.042959,2425,1218
269191,0.24849,2861,1259,0.024101,2472,1218
269192,0.225477,2913,1259,0.020805,2519,1218
269193,0.22836,2809,1259,0.048157,2425,1218
269194,0.229017,2861,1259,0.019292,2472,1218
269211,0.251051,2913,1259,0.023605,2566,1218
269212,0.248532,2965,1259,0.04617,2566,1218
269213,0.236564,2913,1259,0.062471,2519,1218
269214,0.226548,2965,1259,0.021301,2566,1218
269215,0.253435,2965,1259,0.045543,2566,1218
269231,0.191381,2965,1259,0.042316,2660,1218
269232,0.225341,3017,1259,0.020844,2613,1218
269233,0.211775,2861,1259,0.022453,2472,1218
269234,0.243137,2913,1259,0.026849,2519,1218
269249,0.224706,2809,1259,0.040359,2660,1218
269250,0.227954,2861,1259,0.023379,2472,1218
269275,0.234877,2965,1259,0.022561,2613,1218
269276,0.249662,3017,1259,0.023232,2613,1218
269278,0.236456,3017,1259,0.02648,2566,1218
269290,0.235211,2965,1259,0.019593,2660,1218
269291,0.248876,2965,1259,0.022999,2566,1218
269305,0.22899,2965,1259,0.026563,2707,1218
269320,0.219018,2809,1259,0.044229,2754,1218
269337,0.205284,2757,1259,0.047217,2378,1218
269338,0.198073,2809,1259,0.025049,2425,1218


==> cons_accumulate.dat <==
generation,size
1,389
2,731
3,1449
4,2167
5,2838
6,3509
7,4133
8,4851
9,5522
10,6240
11,6911
12,7629
13,8159
14,8877
15,9595
16,10266
17,10984
18,11608
19,12326
20,12997
21,13715
22,14292
23,15010
24,15681
25,16305
26,17023
27,17647
28,18365
29,18989
30,19566
31,20284
32,21002
33,21673
34,22391
35,23015
36,23733
37,24357
38,25075
39,25793
40,26511
41,27041
42,27618
43,27913
44,28631
45,29208
46,29879
47,30597
48,31221
49,31939
50,32610
51,33328
52,33905
53,34623
54,35341
55,35871
56,36589
57,37307
58,37931
59,38649
60,39320
61,40038
62,40521
63,41239
64,41957
65,42675
66,43205
67,43923
68,44641
69,45359
70,46077
71,46795
72,47466
73,48090
74,48808
75,49526
76,50244
77,50821
78,51492
79,52116
80,52834
81,53505
82,54223
83,54941
84,55659
85,56283
86,57001
87,57625
88,58296
89,59014
90,59638
91,60356
92,60980
93,61510
94,62181
95,62899
96,63570
97,64288
98,65006
99,65630
100,66348
101,66972
102,67690
103,68361
104,69079
105,69609
106,70327
107,70998
108,71622
109,72340
110,73011
111,73729
112,74447
113,75118
114,75836
115,76413
116,77131
117,77802
118,78426
119,79144
120,79815
121,80533
122,81204
123,81922
124,82640
125,83358
126,83982
127,84700
128,85277
129,85995
130,86666
131,87384
132,88055
133,88773
134,89256
135,89974
136,90363
137,91081
138,91752
139,92470
140,93188
141,93859
142,94530
143,95248
144,95825
145,96543
146,97167
147,97885
148,98556
149,99274
150,99992
151,100522
152,101240
153,101911
154,102629
155,103347
156,103877
157,104595
158,105266
159,105984
160,106608
161,107326
162,107856
163,108574
164,109245
165,109963
166,110634
167,111352
168,112023
169,112741
170,113224
171,113942
172,114566
173,115284
174,115955
175,116673
176,117391
177,118062
178,118780
179,119310
180,120028
181,120746
182,121464
183,122135
184,122853
185,123571
186,124242
187,124960
188,125631
189,126349
190,126926
191,127644
192,128268
193,128939
194,129610
195,130281
196,130952
197,131670
198,132341
199,133059
200,133730
201,134401
202,135119
203,135743
204,136461
205,137179
206,137850
207,138568
208,139239
209,139957
210,140487
211,140970
212,141688
213,142406
214,143124
215,143795
216,144419
217,145137
218,145808
219,146432
220,146962
221,147680
222,148398
223,148834
224,149552
225,150270
226,150988
227,151612
228,152330
229,153048
230,153719
231,154437
232,155108
233,155826
234,156544
235,157262
236,157933
237,158651
238,159322
239,160040
240,160758
241,161335
242,162053
243,162724
244,163301
245,164019
246,164690
247,165408
248,166126
249,166703
250,167421
251,167998
252,168669
253,169387
254,170058
255,170776
256,171447
257,172165
258,172836
259,173554
260,174272
261,174896
262,175473
263,176191
264,176909
265,177298
266,178016
267,178687
268,179405
269,180076
270,180747
271,181465
272,182136
273,182854
274,183478
275,184055
276,184773
277,185444
278,186162
279,186692
280,187410
281,188081
282,188799
283,189470
284,190188
285,190812
286,191530
287,192201
288,192919
289,193637
290,194308
291,194838
292,195556
293,196274
294,196945
295,197663
296,198334
297,199052
298,199723
299,200441
300,201112
301,201830
302,202501
303,203219
304,203937
305,204655
306,205185
307,205903
308,206574
309,207245
310,207963
311,208681
312,209305
313,209976
314,210694
315,211412
316,211942
317,212613
318,213331
319,213908
320,214626
321,215344
322,216015
323,216733
324,217404
325,217934
326,218652
327,219370
328,220041
329,220665
330,221383
331,222054
332,222772
333,223490
334,224114
335,224832
336,225503
337,226221
338,226657
339,227375
340,228046
341,228764
342,229341
343,230059
344,230777
345,231448
346,232166
347,232837
348,233555
349,234132
350,234709
351,235427
352,236145
353,236816
354,237487
355,238205
356,238876
357,239594
358,240218
359,240936
360,241607
361,242325
362,242761
363,243479
364,244150
365,244868
366,245586
367,246257
368,246881
369,247599
370,248317
371,248988
372,249706
373,250330
374,251048
375,251766
376,252484
377,252967
378,253638
379,254356
380,255027
381,255745
382,256651
383,257604
384,258510
385,259463
386,260275
387,261228
388,262181
389,263040
390,263993
391,264852
392,265805
393,266711
394,267664
395,268523
396,269382
397,270335
398,271241
399,272194
400,273147
401,274006
402,274771
403,275724
404,276536
405,277489
406,278442
407,279395
408,280301
409,281254
410,282113
411,283066
412,283925
413,284878
414,285737
415,286643
416,287596
417,288455
418,289408
419,290079
420,290985
421,291891
422,292844
423,293797
424,294562
425,295280
426,296233
427,297186
428,298092
429,298998
430,299904
431,300857
432,301716
433,302669
434,303575
435,304528
436,305387
437,306340
438,307246
439,308199
440,309058
441,310011
442,310964
443,311870
444,312823
445,313776
446,314541
447,315494
448,316400
449,317353
450,318306
451,319212
452,320165
453,321071
454,322024
455,322789
456,323601
457,324554
458,325413
459,326366
460,327272
461,328037
462,328990
463,329896
464,330802
465,331755
466,332661
467,333614
468,334473
469,335426
470,336332
471,337285
472,338097
473,339050
474,339956
475,340909
476,341721
477,342674
478,343580
479,344533
480,345439
481,346392
482,347204
483,348157
484,349016
485,349969
486,350734
487,351640
488,352499
489,353452
490,354405
491,355311
492,356217
493,357170
494,357935
495,358888
496,359700
497,360653
498,361606
499,362559
500,363512
501,364418
502,365371
503,366183
504,367136
505,367995
506,368948
507,369807
508,370760
509,371572
510,372525
511,373337
512,374290
513,375243
514,376102
515,377055
516,377961
517,378585
518,379538
519,380491
520,381209
521,382162
522,383068
523,383927
524,384880
525,385833
526,386739
527,387692
528,388598
529,389551
530,390410
531,391363
532,392175
533,393128
534,393987
535,394940
536,395893
537,396752
538,397705
539,398564
540,399517
541,400470
542,401376
543,402329
544,403282
545,404235
546,404953
547,405718
548,406671
549,407577
550,408530
551,409436
552,410389
553,411342
554,412248
555,413013
556,413966
557,414919
558,415778
559,416684
560,417637
561,418449
562,419402
563,420261
564,421214
565,422073
566,423026
567,423791
568,424744
569,425650
570,426603
571,427556
572,428415
573,429368
574,430274
575,431039
576,431992
577,432898
578,433710
579,434569
580,435522
581,436475
582,437381
583,438287
584,439240
585,440099
586,441052
587,442005
588,442911
589,443864
590,444535
591,445394
592,446347
593,447253
594,448206
595,449159
596,449971
597,450924
598,451830
599,452642
600,453595
601,454501
602,455360
603,456266
604,457219
605,458078
606,459031
607,459937
608,460890
609,461796
610,462749
611,463514
612,464467
613,465185
614,466138
615,467044
616,467997
617,468856
618,469809
619,470762
620,471668
621,472621
622,473527
623,474480
624,475386
625,475963
626,476916
627,477869
628,478775
629,479728
630,480540
631,481493
632,482399
633,483352
634,484211
635,485117
636,486070
637,487023
638,487929
639,488882
640,489741
641,490694
642,491600
643,492506
644,493459
645,494412
646,495318
647,496177
648,497130
649,498036
650,498989
651,499895
652,500848
653,501707
654,502660
655,503613
656,504519
657,505472
658,506331
659,507190
660,508143
661,509049
662,510002
663,510955
664,511861
665,512720
666,513673
667,514485
668,515438
669,516297
670,517250
671,518203
672,519109
673,520015
674,520968
675,521827
676,522780
677,523733
678,524498
679,525357
680,526310
681,527263
682,528169
683,529122
684,530028
685,530981
686,531840
687,532746
688,533699
689,534417
690,535370
691,536323
692,537229
693,538182
694,539041
695,539994
696,540900
697,541853
698,542759
699,543712
700,544524
701,545430
702,546383
703,547289
704,548242
705,549195
706,549960
707,550913
708,551819
709,552678
710,553631
711,554490
712,555255
713,556208
714,557067
715,558020
716,558973
717,559879
718,560832
719,561738
720,562644
721,563597
722,564550
723,565456
724,566409
725,567315
726,568268
727,569033
728,569986
729,570892
730,571845
731,572751
732,573704
733,574516
734,575422
735,576375
736,577234
737,578187
738,579140
739,580046
740,580999
741,581717
742,582670
743,583576
744,584529
745,585435
746,586388
747,587341
748,588247
749,589200
750,590153
751,591059
752,592012
753,592824
754,593683
755,594636
756,595589
757,596495
758,597448
759,598354
760,599307
761,600213
762,601166
763,601978
764,602837
765,603790
766,604696
767,605649
768,606602
769,607508
770,608461
771,609179
772,610132
773,611038
774,611897
775,612850
776,613803
777,614709
778,615662
779,616568
780,617521
781,618286
782,619239
783,620145
784,621098
785,621910
786,622863
787,623769
788,624722
789,625628
790,626581
791,627487
792,628440
793,629299
794,630158
795,631111
796,632064
797,632970
798,633923
799,634782
800,635735
801,636641
802,637500
803,638453
804,639406
805,640265
806,641077
807,642030
808,642936
809,643889
810,644842
811,645701
812,646654
813,647560
814,648513
815,649325
816,650278
817,651184
818,652090
819,653043
820,653996
821,654902
822,655855
823,656714
824,657667
825,658573
826,659432
827,660385
828,661291
829,662244
830,663150
831,664103
832,665056
833,665962
834,666915
835,667680
836,668586
837,669539
838,670304
839,671257
840,672069
841,672928
842,673881
843,674787
844,675646
845,676599
846,677552
847,678411
848,679317
849,680270
850,681176
851,682129
852,682988
853,683941
854,684894
855,685753
856,686612
857,687565
858,688471
859,689424
860,690001
861,690954
862,691907
863,692766
864,693719
865,694625
866,695578
867,696390
868,697343
869,698202
870,699061
871,700014
872,700967
873,701826
874,702779
875,703685
876,704638
877,705497
878,706450
879,707262
880,708168
881,709074
882,710027
883,710933
884,711886
885,712792
886,713745
887,714698
888,715557
889,716510
890,717369
891,718322
892,719228
893,720181
894,721087
895,721993
896,722946
897,723805
898,724758
899,725711
900,726617
901,727476
902,728429
903,729288
904,730241
905,731194
906,732053
907,733006
908,733818
909,734724
910,735677
911,736583
912,737536
913,738395
914,739348
915,740254
916,741207
917,742113
918,743066
919,743972
920,744925
921,745643
922,746596
923,747502
924,748455
925,749408
926,750267
927,751220
928,752079
929,753032
930,753891
931,754844
932,755750
933,756703
934,757609
935,758562
936,759421
937,760374
938,761280
939,762233
940,763092
941,764045
942,764904
943,765857
944,766716
945,767622
946,768575
947,769434
948,770387
949,771293
950,772246
951,773058
952,774011
953,774917
954,775870
955,776823
956,777682
957,778588
958,779541
959,780447
960,781400
961,782353
962,783259
963,784212
964,785071
965,785883
966,786836
967,787742
968,788695
969,789648
970,790554
971,791460
972,792413
973,793366
974,794272
975,795178
976,796131
977,797084
978,797943
979,798896
980,799802
981,800755
982,801661
983,802473
984,803426
985,804379
986,805238
987,806191
988,807097
989,808050
990,808862
991,809768
992,810721
993,811674
994,812533
995,813345
996,814298
997,815251
998,816063
999,816922
1000,817875
1001,818828
1002,819687
1003,820640
1004,821546
1005,822499
1006,823405
1007,824311
1008,825264
1009,826217
1010,827170
1011,828076
1012,829029
1013,829982
1014,830794
1015,831747
1016,832512
1017,833465
1018,834324
1019,835277
1020,836183
1021,837042
1022,837995
1023,838807
1024,839760
1025,840713
1026,841525
1027,842478
1028,843196
1029,844102
1030,845055
1031,846008
1032,846914
1033,847820
1034,848726
1035,849679
1036,850632
1037,851538
1038,852491
1039,853397
1040,854209
1041,855162
1042,856068
1043,857021
1044,857880
1045,858833
1046,859786
1047,860692
1048,861645
1049,862457
1050,863363
1051,864316
1052,865269
1053,866128
1054,867081
1055,867940
1056,868846
1057,869799
1058,870658
1059,871611
1060,872564
1061,873423
1062,874376
1063,875188
1064,876094
1065,877047
1066,877953
1067,878906
1068,879859
1069,880765
1070,881671
1071,882624
1072,883389
1073,884342
1074,885295
1075,886154
1076,887060
1077,888013
1078,888966
1079,889872
1080,890778
1081,891731
1082,892590
1083,893543
1084,894449
1085,895402
1086,896355
1087,897214
1088,897932
1089,898885
1090,899791
1091,900744
1092,901697
1093,902603
1094,903415
1095,904368
1096,905227
1097,906180
1098,906992
1099,907945
1100,908898
1101,909616
1102,910569
1103,911475
1104,912428
1105,913240
1106,914099
1107,915052
1108,915958
1109,916911
1110,917864
1111,918629
1112,919535
1113,920488
1114,921300
1115,922253
1116,923206
1117,924018
1118,924971
1119,925877
1120,926736
1121,927689
1122,928642
1123,929501
1124,930407
1125,931360
1126,932266
1127,933219
1128,934078
1129,935031
1130,935984
1131,936749
1132,937702
1133,938561
1134,939514
1135,940138
1136,941044
1137,941997
1138,942950
1139,943856
1140,944668
1141,945621
1142,946527
1143,947480
1144,948433
1145,949339
1146,950245
1147,951151
1148,951775
1149,952728
1150,953681
1151,954587
1152,955399
1153,956352
1154,957258
1155,958117
1156,959070
1157,959976
1158,960929
1159,961882
1160,962788
1161,963741
1162,964647
1163,965553
1164,966506
1165,967459
1166,968365
1167,969224
1168,970177
1169,971130
1170,971942
1171,972754
1172,973707
1173,974660
1174,975566
1175,976472
1176,977425
1177,978331
1178,979284
1179,980237
1180,981002
1181,981955
1182,982720
1183,983673
1184,984532
1185,985485
1186,986297
1187,987250
1188,988156
1189,989062
1190,990015
1191,990874
1192,991827
1193,992733
1194,993545
1195,994498
1196,995357
1197,996216
1198,997169
1199,997981
1200,998934
1201,999793
1202,1000746
1203,1001699
1204,1002605
1205,1003511
1206,1004464
1207,1005417
1208,1006323
1209,1007276
1210,1008182
1211,1009135
1212,1009994
1213,1010947
1214,1011806
1215,1012712
1216,1013665
1217,1014618
1218,1015524
1219,1016430
1220,1017383
1221,1018336
1222,1019242
1223,1020148
1224,1021101
1225,1022007
1226,1022960
1227,1023913
1228,1024819
1229,1025725
1230,1026678
1231,1027631
1232,1028537
1233,1029443
1234,1030396
1235,1031255
1236,1032208
1237,1033161
1238,1034067
1239,1034926
1240,1035879
1241,1036832
1242,1037644
1243,1038597
1244,1039456
1245,1040033
1246,1040986
1247,1041939
1248,1042798
1249,1043751
1250,1044657
1251,1045563
1252,1046516
1253,1047469
1254,1048234
1255,1049093
1256,1050046
1257,1050858
1258,1051811
1259,1052529
1260,1053482
1261,1054388
1262,1055341
1263,1056294
1264,1057200
1265,1058059
1266,1059012
1267,1059918
1268,1060871
1269,1061824
1270,1062730
1271,1063683
1272,1064495
1273,1065448
1274,1066354
1275,1067119
1276,1068072
1277,1068790
1278,1069743
1279,1070602
1280,1071555
1281,1072508
1282,1073367
1283,1074320
1284,1075226
1285,1076132
1286,1077085
1287,1077991
1288,1078944
1289,1079803
1290,1080756
1291,1081709
1292,1082615
1293,1083474
1294,1084427
1295,1085380
1296,1086192
1297,1087145
1298,1087957
1299,1088910
1300,1089816
1301,1090769
1302,1091628
1303,1092581
1304,1093487
1305,1094440
1306,1095393
1307,1096346
1308,1097205
1309,1098158
1310,1099017
1311,1099970
1312,1100876
1313,1101735
1314,1102688
1315,1103641
1316,1104594
1317,1105500
1318,1106312
1319,1107265
1320,1108218
1321,1109124
1322,1110077
1323,1110983
1324,1111936
1325,1112795
1326,1113560
1327,1114513
1328,1115419
1329,1116372
1330,1117184
1331,1118137
1332,1118949
1333,1119902
1334,1120714
1335,1121667
1336,1122620
1337,1123526
1338,1124479
1339,1125385
1340,1126291
1341,1127244
1342,1128150
1343,1129103
1344,1130056
1345,1130915
1346,1131821
1347,1132727
1348,1133680
1349,1134633
1350,1135539
1351,1136398
1352,1137351
1353,1138304
1354,1139163
1355,1140069
1356,1141022
1357,1141928
1358,1142881
1359,1143740
1360,1144693
1361,1145646
1362,1146411
1363,1147364
1364,1148270
1365,1149223
1366,1150129
1367,1151082
1368,1151941
1369,1152894
1370,1153800
1371,1154753
1372,1155612
1373,1156565
1374,1157471
1375,1158424
1376,1159377
1377,1160283
1378,1161236
1379,1162189
1380,1163142
1381,1164048
1382,1165001
1383,1165719
1384,1166625
1385,1167578
1386,1168531
1387,1169249
1388,1170202
1389,1171108
1390,1172061
1391,1172873
1392,1173826
1393,1174732
1394,1175685
1395,1176591
1396,1177544
1397,1178450
1398,1179403
1399,1180262
1400,1181074
1401,1182027
1402,1182933
1403,1183886
1404,1184839
1405,1185698
1406,1186651
1407,1187557
1408,1188510
1409,1189416
1410,1190369
1411,1191087
1412,1192040
1413,1192946
1414,1193899
1415,1194711
1416,1195617
1417,1196570
1418,1197523
1419,1198429
1420,1199335
1421,1200288
1422,1201241
1423,1202147
1424,1203100
1425,1203959
1426,1204677
1427,1205630
1428,1206583
1429,1207442
1430,1208348
1431,1209301
1432,1210254
1433,1211160
1434,1212019
1435,1212972
1436,1213784
1437,1214643
1438,1215596
1439,1216408
1440,1217361
1441,1218314
1442,1219267
1443,1220173
1444,1221079
1445,1222032
1446,1222938
1447,1223891
1448,1224797
1449,1225703
1450,1226656
1451,1227562
1452,1228515
1453,1229327
1454,1230186
1455,1231139
1456,1232092
1457,1232951
1458,1233857
1459,1234810
1460,1235622
1461,1236575
1462,1237528
1463,1238434
1464,1239387
1465,1240246
1466,1241105
1467,1242058
1468,1242917
1469,1243870
1470,1244823
1471,1245729
1472,1246635
1473,1247588
1474,1248447
1475,1249400
1476,1250306
1477,1251259
1478,1252165
1479,1253118
1480,1253930
1481,1254883
1482,1255789
1483,1256742
1484,1257601
1485,1258554
1486,1259507
1487,1260366
1488,1261319
1489,1262225
1490,1263178
1491,1263990
1492,1264943
1493,1265896
1494,1266755
1495,1267708
1496,1268661
1497,1269567
1498,1270426
1499,1271379
1500,1272285
1501,1273191
1502,1274144
1503,1275050
1504,1275956
1505,1276909
1506,1277862
1507,1278627
1508,1279580
1509,1280486
1510,1281251
1511,1282204
1512,1283063
1513,1284016
1514,1284922
1515,1285875
1516,1286687
1517,1287640
1518,1288452
1519,1289405
1520,1290358
1521,1291217
1522,1292076
1523,1293029
1524,1293841
1525,1294794
1526,1295747
1527,1296653
1528,1297606
1529,1298418
1530,1299230
1531,1300183
1532,1300995
1533,1301948
1534,1302713
1535,1303666
1536,1304337
1537,1305290
1538,1306243
1539,1307102
1540,1308008
1541,1308961
1542,1309773
1543,1310726
1544,1311632
1545,1312585
1546,1313538
1547,1314444
1548,1315350
1549,1316303
1550,1317209
1551,1318162
1552,1319021
1553,1319974
1554,1320880
1555,1321833
1556,1322457
1557,1323410
1558,1324316
1559,1325269
1560,1326034
1561,1326987
1562,1327893
1563,1328799
1564,1329752
1565,1330705
1566,1331423
1567,1332376
1568,1333282
1569,1334235
1570,1335094
1571,1336047
1572,1336953
1573,1337765
1574,1338718
1575,1339530
1576,1340483
1577,1341436
1578,1342342
1579,1343295
1580,1344201
1581,1345154
1582,1345966
1583,1346778
1584,1347731
1585,1348637
1586,1349496
1587,1350355
1588,1351308
1589,1352214
1590,1353167
1591,1353744
1592,1354697
1593,1355650
1594,1356556
1595,1357509
1596,1358415
1597,1359321
1598,1360274
1599,1361227
1600,1362086
1601,1363039
1602,1363851
1603,1364804
1604,1365663
1605,1366616
1606,1367522
1607,1368381
1608,1369334
1609,1370240
1610,1371193
1611,1372146
1612,1373005
1613,1373864
1614,1374817
1615,1375770
1616,1376676
1617,1377582
1618,1378535
1619,1379488
1620,1380394
1621,1381347
1622,1382206
1623,1383112
1624,1384065
1625,1385018
1626,1385830
1627,1386736
1628,1387689
1629,1388548
1630,1389501
1631,1390454
1632,1391360
1633,1392313
1634,1393219
1635,1393984
1636,1394937
1637,1395890
1638,1396843
1639,1397655
1640,1398608
1641,1399561
1642,1400373
1643,1401138
1644,1402091
1645,1402997
1646,1403950
1647,1404809
1648,1405762
1649,1406715
1650,1407621
1651,1408574
1652,1409480
1653,1410386
1654,1411339
1655,1412245
1656,1413198
1657,1414151
1658,1414869
1659,1415775
1660,1416728
1661,1417587
1662,1418540
1663,1419352
1664,1420305
1665,1421258
1666,1422023
1667,1422976
1668,1423741
1669,1424600
1670,1425553
1671,1426412
1672,1427365
1673,1428271
1674,1429224
1675,1430177
1676,1431036
1677,1431989
1678,1432754
1679,1433660
1680,1434613
1681,1435566
1682,1436472
1683,1437425
1684,1438331
1685,1439284
1686,1440237
1687,1441096
1688,1441955
1689,1442814
1690,1443767
1691,1444673
1692,1445626
1693,1446532
1694,1447391
1695,1448344
1696,1449109
1697,1449968
1698,1450921
1699,1451827
1700,1452780
1701,1453733
1702,1454639
1703,1455592
1704,1456357
1705,1457263
1706,1458216
1707,1458887
1708,1459840
1709,1460699
1710,1461652
1711,1462605
1712,1463417
1713,1464229
1714,1465182
1715,1466088
1716,1467041
1717,1467994
1718,1468853
1719,1469806
1720,1470712
1721,1471665
1722,1472571
1723,1473477
1724,1474430
1725,1475195
1726,1476148
1727,1477054
1728,1478007
1729,1478960
1730,1479866
1731,1480819
1732,1481678
1733,1482302
1734,1483255
1735,1484208
1736,1484973
1737,1485879
1738,1486832
1739,1487691
1740,1488644
1741,1489597
1742,1490456
1743,1491409
1744,1492268
1745,1493127
1746,1494080
1747,1495033
1748,1495939
1749,1496704
1750,1497657
1751,1498563
1752,1499516
1753,1500469
1754,1501187
1755,1502140
1756,1503046
1757,1503905
1758,1504858
1759,1505764
1760,1506717
1761,1507670
1762,1508482
1763,1509435
1764,1510341
1765,1511200
1766,1512153
1767,1513059
1768,1514012
1769,1514965
1770,1515871
1771,1516730
1772,1517683
1773,1518636
1774,1519119
1775,1520072
1776,1520931
1777,1521837
1778,1522790
1779,1523743
1780,1524649
1781,1525602
1782,1526508
1783,1527461
1784,1528320
1785,1529038
1786,1529991
1787,1530944
1788,1531803
1789,1532756
1790,1533615
1791,1534568
1792,1535474
1793,1536427
1794,1537333
1795,1538286
1796,1539192
1797,1540145
1798,1541004
1799,1541957
1800,1542910
1801,1543628
1802,1544393
1803,1545299
1804,1546252
1805,1547205
1806,1548064
1807,1549017
1808,1549923
1809,1550876
1810,1551782
1811,1552688
1812,1553641
1813,1554594
1814,1555500
1815,1556265
1816,1557171
1817,1558124
1818,1559030
1819,1559983
1820,1560936
1821,1561795
1822,1562748
1823,1563607
1824,1564560
1825,1565419
1826,1566372
1827,1567278
1828,1568184
1829,1569137
1830,1570090
1831,1570949
1832,1571855
1833,1572808
1834,1573526
1835,1574479
1836,1575385
1837,1576338
1838,1577197
1839,1578150
1840,1579056
1841,1580009
1842,1580821
1843,1581774
1844,1582680
1845,1583633
1846,1584586
1847,1585492
1848,1586351
1849,1587304
1850,1588210
1851,1589163
1852,1590116
1853,1590975
1854,1591928
1855,1592834
1856,1593787
1857,1594505
1858,1595458
1859,1596364
1860,1597223
1861,1598176
1862,1599082
1863,1600035
1864,1600988
1865,1601847
1866,1602800
1867,1603706
1868,1604659
1869,1605565
1870,1606518
1871,1607424
1872,1608377
1873,1609142
1874,1610095
1875,1611001
1876,1611954
1877,1612578
1878,1613484
1879,1614437
1880,1615390
1881,1616108
1882,1617014
1883,1617967
1884,1618920
1885,1619779
1886,1620732
1887,1621638
1888,1622591
1889,1623497
1890,1624450
1891,1625356
1892,1626168
1893,1627121
1894,1627980
1895,1628933
1896,1629886
1897,1630745
1898,1631698
1899,1632651
1900,1633604
1901,1634228
1902,1635181
1903,1636087
1904,1637040
1905,1637946
1906,1638899
1907,1639758
1908,1640664
1909,1641570
1910,1642523
1911,1643429
1912,1644382
1913,1645335
1914,1646241
1915,1647194
1916,1648053
1917,1648912
1918,1649865
1919,1650771
1920,1651724
1921,1652583
1922,1653536
1923,1654442
1924,1655395
1925,1656301
1926,1657254
1927,1658207
1928,1659019
1929,1659925
1930,1660878
1931,1661784
1932,1662737
1933,1663596
1934,1664549
1935,1665455
1936,1666408
1937,1667173
1938,1668126
1939,1669032
1940,1669985
1941,1670938
1942,1671844
1943,1672797
1944,1673374
1945,1674327
1946,1675186
1947,1676139
1948,1677045
1949,1677904
1950,1678857
1951,1679810
1952,1680669
1953,1681622
1954,1682528
1955,1683481
1956,1684434
1957,1685293
1958,1686246
1959,1687152
1960,1688105
1961,1688964
1962,1689917
1963,1690776
1964,1691729
1965,1692635
1966,1693494
1967,1694447
1968,1695400
1969,1696259
1970,1697024
1971,1697977
1972,1698836
1973,1699789
1974,1700742
1975,1701648
1976,1702601
1977,1703507
1978,1704413
1979,1705366
1980,1706319
1981,1707178
1982,1708084
1983,1709037
1984,1709943
1985,1710896
1986,1711426
1987,1712379
1988,1713285
1989,1714238
1990,1715191
1991,1716050
1992,1717003
1993,1717909
1994,1718815
1995,1719768
1996,1720627
1997,1721580
1998,1722533
1999,1723439
2000,1724392
2001,1725298
2002,1726251
2003,1727157
2004,1728110
2005,1728969
2006,1729875
2007,1730828
2008,1731781
2009,1732687
2010,1733546
2011,1734499
2012,1735452
2013,1736264
2014,1737029
2015,1737982
2016,1738935
2017,1739841
2018,1740371
2019,1741324
2020,1742136
2021,1743089
2022,1744042
2023,1744901
2024,1745854
2025,1746760
2026,1747713
2027,1748619
2028,1749525
2029,1750478
2030,1751290
2031,1752243
2032,1753149
2033,1754102
2034,1754961
2035,1755914
2036,1756726
2037,1757632
2038,1758585
2039,1759444
2040,1760350
2041,1761303
2042,1762256
2043,1763162
2044,1764021
2045,1764974
2046,1765880
2047,1766833
2048,1767739
2049,1768692
2050,1769598
2051,1770551
2052,1771457
2053,1772410
2054,1773316
2055,1774269
2056,1775081
2057,1776034
2058,1776940
2059,1777893
2060,1778752
2061,1779705
2062,1780658
2063,1781564
2064,1782282
2065,1783235
2066,1784000
2067,1784953
2068,1785812
2069,1786765
2070,1787624
2071,1788577
2072,1789389
2073,1790342
2074,1791248
2075,1792201
2076,1793060
2077,1794013
2078,1794966
2079,1795872
2080,1796778
2081,1797731
2082,1798637
2083,1799590
2084,1800496
2085,1801449
2086,1802261
2087,1803214
2088,1804120
2089,1805073
2090,1806026
2091,1806885
2092,1807838
2093,1808744
2094,1809697
2095,1810556
2096,1811509
2097,1812415
2098,1813368
2099,1814274
2100,1815180
2101,1816133
2102,1816945
2103,1817898
2104,1818851
2105,1819569
2106,1820522
2107,1821287
2108,1822240
2109,1823146
2110,1824099
2111,1824958
2112,1825864
2113,1826817
2114,1827770
2115,1828676
2116,1829629
2117,1830488
2118,1831394
2119,1832300
2120,1833253
2121,1834112
2122,1835065
2123,1835971
2124,1836924
2125,1837783
2126,1838736
2127,1839642
2128,1840501
2129,1841454
2130,1842360
2131,1843313
2132,1844172
2133,1845125
2134,1845984
2135,1846937
2136,1847843
2137,1848796
2138,1849655
2139,1850608
2140,1851514
2141,1852467
2142,1853420
2143,1854326
2144,1855279
2145,1856185
2146,1857138
2147,1857903
2148,1858856
2149,1859762
2150,1860715
2151,1861574
2152,1862527
2153,1863433
2154,1864386
2155,1865292
2156,1866245
2157,1867104
2158,1868057
2159,1868963
2160,1869775
2161,1870728
2162,1871540
2163,1872493
2164,1873399
2165,1874352
2166,1875305
2167,1876164
2168,1877117
2169,1877976
2170,1878882
2171,1879835
2172,1880788
2173,1881694
2174,1882600
2175,1883553
2176,1884506
2177,1885365
2178,1886271
2179,1887224
2180,1888083
2181,1889036
2182,1889989
2183,1890895
2184,1891801
2185,1892754
2186,1893707
2187,1894613
2188,1895566
2189,1896378
2190,1897331
2191,1898143
2192,1899096
2193,1899955
2194,1900861
2195,1901814
2196,1902673
2197,1903626
2198,1904391
2199,1905344
2200,1906297
2201,1907203
2202,1908015
2203,1908968
2204,1909921
2205,1910827
2206,1911733
2207,1912686
2208,1913545
2209,1914498
2210,1915404
2211,1916357
2212,1917310
2213,1918169
2214,1919122
2215,1919981
2216,1920934
2217,1921840
2218,1922793
2219,1923558
2220,1924511
2221,1925417
2222,1926370
2223,1927276
2224,1928229
2225,1928900
2226,1929853
2227,1930806
2228,1931571
2229,1932524
2230,1933383
2231,1934242
2232,1935195
2233,1936101
2234,1937054
2235,1938007
2236,1938913
2237,1939866
2238,1940772
2239,1941725
2240,1942631
2241,1943443
2242,1944396
2243,1945255
2244,1946208
2245,1947114
2246,1948067
2247,1948926
2248,1949879
2249,1950644
2250,1951597
2251,1952456
2252,1953409
2253,1954362
2254,1955033
2255,1955986
2256,1956892
2257,1957845
2258,1958704
2259,1959657
2260,1960563
2261,1961516
2262,1962375
2263,1963328
2264,1964187
2265,1965140
2266,1966046
2267,1966999
2268,1967905
2269,1968858
2270,1969764
2271,1970717
2272,1971529
2273,1972435
2274,1973388
2275,1974200
2276,1975153
2277,1976106
2278,1976918
2279,1977871
2280,1978777
2281,1979636
2282,1980589
2283,1981495
2284,1982448
2285,1983166
2286,1984119
2287,1985025
2288,1985978
2289,1986931
2290,1987602
2291,1988508
2292,1989461
2293,1990320
2294,1991273
2295,1992179
2296,1993132
2297,1993944
2298,1994897
2299,1995709
2300,1996662
2301,1997568
2302,1998521
2303,1999380
2304,2000333
2305,2001192
2306,2002145
2307,2003098
2308,2004004
2309,2004910
2310,2005863
2311,2006722
2312,2007675
2313,2008487
2314,2009440
2315,2010393
2316,2011205
2317,2012111
2318,2013064
2319,2013641
2320,2014594
2321,2015547
2322,2016453
2323,2017406
2324,2018312
2325,2019171
2326,2020124
2327,2020983
2328,2021936
2329,2022889
2330,2023701
2331,2024654
2332,2025466
2333,2026325
2334,2027278
2335,2028184
2336,2029137
2337,2030090
2338,2030996
2339,2031902
2340,2032855
2341,2033620
2342,2034573
2343,2035526
2344,2036432
2345,2037385
2346,2038291
2347,2039244
2348,2040150
2349,2041103
2350,2041868
2351,2042680
2352,2043633
2353,2044586
2354,2045398
2355,2046351
2356,2047210
2357,2048163
2358,2048975
2359,2049928
2360,2050834
2361,2051787
2362,2052552
2363,2053411
2364,2054364
2365,2055223
2366,2056176
2367,2057082
2368,2058035
2369,2058988
2370,2059894
2371,2060847
2372,2061706
2373,2062659
2374,2063377
2375,2064330
2376,2065236
2377,2066048
2378,2067001
2379,2067954
2380,2068860
2381,2069813
2382,2070672
2383,2071578
2384,2072531
2385,2073437
2386,2074390
2387,2075155
2388,2076108
2389,2077061
2390,2077920
2391,2078826
2392,2079779
2393,2080732
2394,2081544
2395,2082450
2396,2083403
2397,2084356
2398,2085262
2399,2086215
2400,2087121
2401,2087933
2402,2088886
2403,2089792
2404,2090745
2405,2091698
2406,2092557
2407,2093510
2408,2094369
2409,2095275
2410,2096228
2411,2097087
2412,2098040
2413,2098993
2414,2099899
2415,2100805
2416,2101758
2417,2102523
2418,2103476
2419,2104429
2420,2105288
2421,2106241
2422,2107147
2423,2108100
2424,2109006
2425,2109959
2426,2110771
2427,2111677
2428,2112630
2429,2113489
2430,2114442
2431,2115395
2432,2116301
2433,2117207
2434,2118160
2435,2119066
2436,2120019
2437,2120784
2438,2121737
2439,2122690
2440,2123549
2441,2124408
2442,2125361
2443,2126314
2444,2127126
2445,2128079
2446,2128938
2447,2129891
2448,2130609
2449,2131562
2450,2132468
2451,2133421
2452,2134327
2453,2134857
2454,2135810
2455,2136763
2456,2137669
2457,2138622
2458,2139481
2459,2140340
2460,2141293
2461,2142246
2462,2143058
2463,2144011
2464,2144870
2465,2145776
2466,2146729
2467,2147541
2468,2148494
2469,2149447
2470,2150353
2471,2151306
2472,2152212
2473,2153071
2474,2154024
2475,2154930
2476,2155836
2477,2156789
2478,2157695
2479,2158648
2480,2159601
2481,2160507
2482,2161319
2483,2162272
2484,2163037
2485,2163990
2486,2164943
2487,2165896
2488,2166802
2489,2167755
2490,2168614
2491,2169567
2492,2170473
2493,2171426
2494,2172332
2495,2173285
2496,2174238
2497,2175144
2498,2176097
2499,2176956
2500,2177909
2501,2178768
2502,2179721
2503,2180627
2504,2181533
2505,2182486
2506,2183439
2507,2184251
2508,2185063
2509,2186016
2510,2186922
2511,2187875
2512,2188781
2513,2189734
2514,2190593
2515,2191546
2516,2192452
2517,2193405
2518,2194170
2519,2195123
2520,2196076
2521,2196982
2522,2197888
2523,2198841
2524,2199700
2525,2200653
2526,2201559
2527,2202512
2528,2203465
2529,2204277
2530,2205230
2531,2206136
2532,2207089
2533,2207995
2534,2208948
2535,2209666
2536,2210431
2537,2211384
2538,2212290
2539,2213243
2540,2214102
2541,2215055
2542,2216008
2543,2216914
2544,2217632
2545,2218585
2546,2219538
2547,2220444
2548,2221350
2549,2222303
2550,2223209
2551,2224162
2552,2225115
2553,2226068
2554,2227021
2555,2227927
2556,2228880
2557,2229739
2558,2230692
2559,2231598
2560,2232551
2561,2233457
2562,2234410
2563,2235269
2564,2236222
2565,2237081
2566,2237940
2567,2238893
2568,2239799
2569,2240752
2570,2241705
2571,2242564
2572,2243470
2573,2244423
2574,2245282
2575,2246235
2576,2247188
2577,2248000
2578,2248953
2579,2249859
2580,2250812
2581,2251718
2582,2252624
2583,2253577
2584,2254530
2585,2255436
2586,2256389
2587,2257248
2588,2258060
2589,2259013
2590,2259919
2591,2260872
2592,2261684
2593,2262637
2594,2263543
2595,2264496
2596,2265355
2597,2266308
2598,2267261
2599,2268120
2600,2269026
2601,2269979
2602,2270932
2603,2271791
2604,2272697
2605,2273650
2606,2274509
2607,2275462
2608,2276368
2609,2277321
2610,2278133
2611,2279086
2612,2280039
2613,2280945
2614,2281898
2615,2282804
2616,2283757
2617,2284569
2618,2285522
2619,2286428
2620,2287381
2621,2288193
2622,2289146
2623,2289958
2624,2290770
2625,2291723
2626,2292629
2627,2293582
2628,2294488
2629,2295441
2630,2296300
2631,2297253
2632,2298206
2633,2299065
2634,2300018
2635,2300830
2636,2301736
2637,2302689
2638,2303642
2639,2304548
2640,2305501
2641,2306360
2642,2307266
2643,2308219
2644,2309172
2645,2310031
2646,2310984
2647,2311937
2648,2312843
2649,2313749
2650,2314702
2651,2315655
2652,2316467
2653,2317420
2654,2318326
2655,2319185
2656,2320138
2657,2321091
2658,2321903
2659,2322809
2660,2323762
2661,2324668
2662,2325621
2663,2326574
2664,2327480
2665,2328386
2666,2329339
2667,2330245
2668,2331198
2669,2332104
2670,2333057
2671,2333963
2672,2334916
2673,2335728
2674,2336681
2675,2337634
2676,2338352
2677,2339305
2678,2340164
2679,2341070
2680,2342023
2681,2342976
2682,2343788
2683,2344741
2684,2345553
2685,2346459
2686,2347412
2687,2348365
2688,2349271
2689,2350177
2690,2351130
2691,2352083
2692,2352942
2693,2353801
2694,2354754
2695,2355566
2696,2356519
2697,2357472
2698,2358378
2699,2359284
2700,2360237
2701,2361190
2702,2362049
2703,2362908
2704,2363861
2705,2364767
2706,2365720
2707,2366626
2708,2367579
2709,2368297
2710,2369250
2711,2370109
2712,2371062
2713,2371968
2714,2372921
2715,2373874
2716,2374639
2717,2375545
2718,2376498
2719,2377028
2720,2377981
2721,2378887
2722,2379840
2723,2380699
2724,2381652
2725,2382605
2726,2383464
2727,2384417
2728,2385323
2729,2386276
2730,2387041
2731,2387900
2732,2388853
2733,2389806
2734,2390665
2735,2391571
2736,2392524
2737,2393430
2738,2394383
2739,2395242
2740,2396195
2741,2397148
2742,2398054
2743,2399007
2744,2399866
2745,2400819
2746,2401725
2747,2402678
2748,2403537
2749,2404490
2750,2405396
2751,2406349
2752,2407208
2753,2408161
2754,2409067
2755,2409879
2756,2410832
2757,2411785
2758,2412691
2759,2413550
2760,2414503
2761,2415456
2762,2416268
2763,2417174
2764,2418127
2765,2418892
2766,2419845
2767,2420751
2768,2421704
2769,2422563
2770,2423516
2771,2424422
2772,2425375
2773,2426281
2774,2427234
2775,2428187
2776,2428952
2777,2429905
2778,2430811
2779,2431764
2780,2432576
2781,2433529
2782,2434435
2783,2435388
2784,2436106
2785,2437059
2786,2437918
2787,2438871
2788,2439777
2789,2440730
2790,2441495
2791,2442448
2792,2443354
2793,2444307
2794,2445166
2795,2446119
2796,2447025
2797,2447978
2798,2448837
2799,2449696
2800,2450649
2801,2451602
2802,2452508
2803,2453367
2804,2454320
2805,2455226
2806,2456179
2807,2457132
2808,2458038
2809,2458991
2810,2459803
2811,2460709
2812,2461662
2813,2462521
2814,2463474
2815,2464380
2816,2465333
2817,2465863
2818,2466816
2819,2467675
2820,2468628
2821,2469487
2822,2470440
2823,2471393
2824,2472299
2825,2473252
2826,2474158
2827,2475111
2828,2475970
2829,2476829
2830,2477782
2831,2478688
2832,2479641
2833,2480453
2834,2481406
2835,2482359
2836,2483171
2837,2484124
2838,2484983
2839,2485936
2840,2486889
2841,2487842
2842,2488795
2843,2489654
2844,2490607
2845,2491513
2846,2492466
2847,2493372
2848,2494325
2849,2495043
2850,2495902
2851,2496855
2852,2497714
2853,2498667
2854,2499620
2855,2500432
2856,2501385
2857,2502244
2858,2503150
2859,2504103
2860,2504962
2861,2505915
2862,2506868
2863,2507774
2864,2508727
2865,2509492
2866,2510445
2867,2511304
2868,2512163
2869,2513069
2870,2514022
2871,2514928
2872,2515881
2873,2516740
2874,2517693
2875,2518646
2876,2519505
2877,2520458
2878,2521364
2879,2522317
2880,2523223
2881,2524176
2882,2525035
2883,2525988
2884,2526847
2885,2527800
2886,2528706
2887,2529659
2888,2530565
2889,2531518
2890,2532377
2891,2533283
2892,2534236
2893,2535189
2894,2535860
2895,2536813
2896,2537719
2897,2538625
2898,2539578
2899,2540531
2900,2541343
2901,2542296
2902,2543202
2903,2544108
2904,2545061
2905,2546014
2906,2546826
2907,2547685
2908,2548638
2909,2549544
2910,2550497
2911,2551450
2912,2552356
2913,2553309
2914,2554168
2915,2555121
2916,2556027
2917,2556980
2918,2557886
2919,2558839
2920,2559604
2921,2560557
2922,2561322
2923,2562275
2924,2563228
2925,2564134
2926,2564993
2927,2565946
2928,2566758
2929,2567711
2930,2568664
2931,2569476
2932,2570382
2933,2571335
2934,2572288
2935,2573147
2936,2573959
2937,2574912
2938,2575818
2939,2576771
2940,2577630
2941,2578583
2942,2579536
2943,2580348
2944,2581301
2945,2582207
2946,2583160
2947,2584019
2948,2584925
2949,2585878
2950,2586831
2951,2587737
2952,2588549
2953,2589502
2954,2590267
2955,2591220
2956,2592126
2957,2593079
2958,2593891
2959,2594844
2960,2595703
2961,2596656
2962,2597515
2963,2598468
2964,2599233
2965,2600186
2966,2600998
2967,2601951
2968,2602904
2969,2603810
2970,2604763
2971,2605669
2972,2606622
2973,2607481
2974,2608434
2975,2609340
2976,2610293
2977,2611152
2978,2612105
2979,2613011
2980,2613964
2981,2614682
2982,2615635
2983,2616541
2984,2617494
2985,2618400
2986,2619306
2987,2620259
2988,2621212
2989,2622024
2990,2622977
2991,2623883
2992,2624648
2993,2625601
2994,2626507
2995,2627460
2996,2628366
2997,2629319
2998,2630225
2999,2631178
3000,2631990
3001,2632943


==> mon_f_alert.dat <==
date	src-miss	bin-incr	src-incr	elem-miss	elem-inco
2015-04-25 12:11	68	0	0	1	0
2015-04-26 12:51	244	0	0	1	0
2015-04-26 15:55	244	0	0	1	0
2015-04-26 21:09	244	0	0	1	0
2015-04-27 03:06	259	23410	23404	1	0
2015-04-27 09:02	259	0	0	1	0
2015-04-27 15:10	259	0	0	1	0
2015-04-27 21:10	259	0	0	1	0
2015-04-28 03:12	259	388	388	1	0
2015-04-28 09:06	259	0	0	1	0
2015-04-28 15:13	259	10	10	1	0
2015-04-28 21:14	259	0	0	1	0
2015-04-29 03:17	259	301	301	1	0
2015-04-29 09:12	259	0	0	1	0
2015-04-29 15:12	259	0	0	1	0
2015-04-29 21:14	259	0	0	1	0
2015-04-30 03:11	259	65	65	1	0
2015-04-30 09:11	259	0	0	1	0
2015-04-30 15:10	259	0	0	1	0
2015-04-30 21:12	259	0	0	1	0
2015-05-01 03:08	259	550	550	1	0
2015-05-01 09:10	259	0	0	1	0
2015-05-01 15:10	259	0	0	1	0
2015-05-01 21:02	259	0	0	1	0
2015-05-02 03:03	263	6528	6516	1	0
2015-05-02 09:07	263	0	0	1	0
2015-05-02 15:50	263	0	0	1	0
2015-05-02 21:10	263	0	0	1	0
2015-05-03 03:10	263	4619	4619	1	0
2015-05-03 09:12	263	0	0	1	0
2015-05-03 15:07	263	0	0	1	0
2015-05-03 21:11	263	0	0	1	0
2015-05-04 03:11	263	2388	2388	1	0
2015-05-04 09:10	263	0	0	1	0
2015-05-04 15:07	263	0	0	1	0
2015-05-04 21:10	263	0	0	1	0
2015-05-05 03:11	263	2700	2700	1	0
2015-05-05 09:06	263	0	0	1	0
2015-05-05 15:11	263	1928	1928	1	0
2015-05-05 21:11	263	0	0	1	0
2015-05-06 03:07	263	3235	3235	1	0
2015-05-06 09:21	263	0	0	1	0
2015-05-06 15:09	263	0	0	1	0
2015-05-06 21:17	263	0	0	1	0
2015-05-07 03:13	263	4663	4653	1	0
2015-05-07 09:08	263	0	0	1	0
2015-05-07 15:12	263	0	0	1	0
2015-05-07 21:39	263	0	0	1	0
2015-05-08 03:14	263	2791	2791	1	0
2015-05-08 09:12	263	0	0	1	0
2015-05-08 15:07	263	11	11	1	0
2015-05-08 21:06	263	0	0	1	0
2015-05-09 03:07	263	2095	2095	1	0
2015-05-09 09:08	263	0	0	1	0
2015-05-09 15:11	263	3	3	1	0
2015-05-09 21:07	263	0	0	1	0
2015-05-10 03:09	263	2412	2357	1	0
2015-05-10 09:11	263	0	0	1	0
2015-05-10 15:09	263	0	0	1	0
2015-05-10 21:14	263	0	0	1	0
2015-05-11 03:21	263	2602	2602	1	0
2015-05-11 09:19	263	0	0	1	0
2015-05-11 15:10	263	1001	1001	1	0
2015-05-11 21:09	263	0	0	1	0
2015-05-12 03:07	263	4077	4077	1	0
2015-05-12 09:13	263	0	0	1	0
2015-05-12 15:06	263	1100	1100	1	0
2015-05-12 21:20	263	0	0	1	0
2015-05-13 03:11	263	3797	3797	1	0
2015-05-13 09:05	263	0	0	1	0
2015-05-13 15:11	263	14	14	1	0
2015-05-13 21:16	263	0	0	1	0
2015-05-14 03:11	263	4650	4650	1	0
2015-05-14 09:15	263	0	0	1	0
2015-05-14 15:13	263	148	148	1	0
2015-05-14 21:12	263	0	0	1	0
2015-05-15 03:07	263	3024	3024	1	0
2015-05-15 09:25	263	0	0	1	0
2015-05-15 15:11	263	384	384	1	0
2015-05-15 21:07	263	0	0	1	0
2015-05-16 03:13	263	2682	2682	1	0
2015-05-16 14:40	263	0	0	1	0
2015-05-16 20:58	263	0	0	1	0
2015-05-17 03:08	263	1887	1876	1	0
2015-05-17 09:02	263	0	0	1	0
2015-05-17 15:02	263	2	2	1	0
2015-05-17 20:59	263	0	0	1	0
2015-05-18 02:56	264	2484	2451	1	0
2015-05-18 09:03	264	0	0	1	0
2015-05-18 15:08	264	0	0	1	0
2015-05-18 21:01	264	0	0	1	0
2015-05-19 03:01	264	1777	1777	1	0
2015-05-19 09:06	264	0	0	1	0
2015-05-19 15:07	264	0	0	1	0
2015-05-19 21:04	264	0	0	1	0
2015-05-20 02:56	264	1183	1167	1	0
2015-05-20 09:06	264	0	0	1	0
2015-05-20 15:05	264	32	32	1	0
2015-05-20 21:01	264	0	0	1	0
2015-05-21 03:00	264	1424	1424	1	0
2015-05-21 09:02	264	0	0	1	0
2015-05-21 15:10	264	0	0	1	0
2015-05-21 21:05	264	0	0	1	0
2015-05-22 02:58	264	1406	1406	1	0
2015-05-22 09:10	264	0	0	1	0
2015-05-22 15:08	264	9	9	1	0
2015-05-22 21:04	264	0	0	1	0
2015-05-23 03:11	264	2199	2199	1	0
2015-05-23 09:16	264	0	0	1	0
2015-05-23 15:17	264	7	7	1	0
2015-05-23 21:13	264	0	0	1	0
2015-05-24 03:13	264	2509	2509	1	0
2015-05-24 09:16	264	0	0	1	0
2015-05-24 15:15	264	0	0	1	0
2015-05-24 21:13	264	0	0	1	0
2015-05-25 03:13	264	2332	2332	1	0
2015-05-25 09:15	264	0	0	1	0
2015-05-25 15:16	264	0	0	1	0
2015-05-25 21:15	264	0	0	1	0
2015-05-26 03:13	264	1650	1650	1	0
2015-05-26 09:16	264	0	0	1	0
2015-05-26 15:37	264	0	0	1	0
2015-05-26 21:31	264	0	0	1	0
2015-05-27 03:27	264	1839	1839	1	0
2015-05-27 09:37	264	0	0	1	0
2015-05-27 15:37	264	0	0	1	0
2015-05-27 21:28	264	0	0	1	0
2015-05-28 03:20	264	2948	2948	1	0
2015-05-28 09:39	264	0	0	1	0
2015-05-28 15:38	264	0	0	1	0
2015-05-28 21:36	264	0	0	1	0
2015-05-29 03:41	264	1477	1477	1	0
2015-05-29 09:39	264	0	0	1	0
2015-05-29 21:40	264	387	387	1	0
2015-05-30 03:37	264	2120	2120	1	0
2015-05-30 09:37	264	0	0	1	0
2015-05-30 15:38	264	0	0	1	0
2015-05-30 21:33	264	0	0	1	0
2015-05-31 03:40	264	1952	1897	1	0
2015-05-31 09:43	264	0	0	1	0
2015-05-31 15:35	264	110	110	1	0
2015-05-31 21:36	264	0	0	1	0
2015-06-01 03:31	264	3734	3690	1	0
2015-06-01 09:55	264	0	0	1	0
2015-06-02 03:38	264	2593	2593	1	0
2015-06-02 09:38	264	0	0	1	0
2015-06-02 15:36	264	202	202	1	0
2015-06-02 21:38	264	0	0	1	0
2015-06-03 03:40	264	2004	2004	1	0
2015-06-03 09:39	264	0	0	1	0
2015-06-03 15:43	264	30	30	1	0
2015-06-03 21:38	264	0	0	1	0
2015-06-04 03:35	264	1671	1671	1	0
2015-06-04 09:43	264	0	0	1	0
2015-06-04 15:41	264	0	0	1	0
2015-06-04 21:35	264	0	0	1	0
2015-06-05 03:34	275	1342	1342	1	0
2015-06-05 09:40	275	0	0	1	0
2015-06-05 15:45	275	0	0	1	0
2015-06-05 21:35	275	0	0	1	0
2015-06-06 03:35	275	2703	2703	1	0
2015-06-06 09:14	275	1011	1011	1	0
2015-06-06 21:39	275	705	705	1	0
2015-06-07 03:35	275	2213	2213	1	0
2015-06-07 09:45	275	0	0	1	0
2015-06-07 15:40	275	3	2	1	0
2015-06-07 21:41	275	0	0	1	0
2015-06-08 03:32	275	4304	4304	1	0
2015-06-08 09:40	275	0	0	1	0
2015-06-08 15:38	275	0	0	1	0
2015-06-08 21:44	275	0	0	1	0
2015-06-09 03:45	275	2202	2202	1	0
2015-06-09 09:45	275	0	0	1	0
2015-06-09 15:38	275	520	520	1	0
2015-06-09 21:41	275	0	0	1	0
2015-06-10 03:40	275	1690	1690	1	0
2015-06-10 09:45	275	0	0	1	0
2015-06-10 15:39	275	28	28	1	0
2015-06-10 21:39	275	0	0	1	0
2015-06-11 03:40	275	1369	1369	1	0
2015-06-11 09:46	275	0	0	1	0
2015-06-11 15:39	275	81	81	1	0
2015-06-11 21:43	275	0	0	1	0
2015-06-12 03:52	275	1721	1721	1	0
2015-06-12 09:41	275	0	0	1	0
2015-06-12 15:39	275	0	0	1	0
2015-06-12 21:38	275	0	0	1	0
2015-06-13 03:35	275	0	0	1	0
2015-06-13 09:37	275	0	0	1	0
2015-06-13 15:34	275	0	0	1	0
2015-06-13 21:37	275	0	0	1	0
2015-06-14 03:46	275	3518	3518	1	0
2015-06-14 09:49	275	0	0	1	0
2015-06-14 15:38	275	348	348	1	0
2015-06-14 21:41	275	0	0	1	0
2015-06-15 03:42	275	1762	1762	1	0
2015-06-15 09:51	275	0	0	1	0
2015-06-15 15:41	275	0	0	1	0
2015-06-15 21:41	275	0	0	1	0
2015-06-16 03:41	275	1609	1609	1	0
2015-06-16 09:40	275	0	0	1	0
2015-06-16 15:43	275	549	549	1	0
2015-06-16 21:39	275	0	0	1	0
2015-06-17 03:34	275	1282	1282	1	0
2015-06-17 08:58	275	0	0	1	0
2015-06-17 14:44	275	0	0	1	0
2015-06-17 21:37	275	0	0	1	0
2015-06-18 02:44	275	1590	1590	1	0
2015-06-18 08:43	275	0	0	1	0
2015-06-18 15:02	275	0	0	1	0
2015-06-18 20:49	275	0	0	1	0
2015-06-19 02:45	275	0	0	1	0
2015-06-19 08:46	275	0	0	1	0
2015-06-19 14:45	275	0	0	1	0
2015-06-19 20:45	275	0	0	1	0
2015-06-20 02:44	275	0	0	1	0
2015-06-20 08:45	275	0	0	1	0
2015-06-20 14:44	275	10	10	1	0
2015-06-20 20:45	275	0	0	1	0
2015-06-21 02:44	275	9708	9692	1	0
2015-06-21 08:52	275	0	0	1	0
2015-06-21 14:45	275	111	111	1	0
2015-06-21 20:44	275	0	0	1	0
2015-06-22 02:46	275	1515	1515	1	0
2015-06-22 08:44	275	0	0	1	0
2015-06-22 14:45	275	0	0	1	0
2015-06-22 20:46	275	0	0	1	0
2015-06-23 02:45	275	1511	1511	1	0
2015-06-23 08:45	275	0	0	1	0
2015-06-23 14:45	275	500	500	1	0
2015-06-23 20:44	275	0	0	1	0
2015-06-24 02:48	275	722	722	1	0
2015-06-24 08:47	275	0	0	1	0
2015-06-24 14:50	275	0	0	1	0
2015-06-24 20:51	275	0	0	1	0
2015-06-25 02:51	275	168	168	1	0
2015-06-25 08:53	275	0	0	1	0
2015-06-25 14:49	275	121	121	1	0
2015-06-25 20:50	275	0	0	1	0
2015-06-26 02:52	275	26089	26089	1	0
2015-06-26 08:50	275	0	0	1	0
2015-06-26 14:50	275	14	14	1	0
2015-06-26 20:49	275	0	0	1	0
2015-06-27 02:50	275	3808	3808	1	0
2015-06-27 08:52	275	0	0	1	0
2015-06-27 14:52	275	203	203	1	0
2015-06-27 20:48	275	0	0	1	0
2015-06-28 02:51	275	2298	2298	1	0
2015-06-28 08:51	275	0	0	1	0
2015-06-28 14:53	275	0	0	1	0
2015-06-28 20:50	275	0	0	1	0
2015-06-29 02:51	275	1092	1092	1	0
2015-06-29 08:51	275	0	0	1	0
2015-06-29 14:52	275	614	614	1	0
2015-06-29 20:53	275	0	0	1	0
2015-06-30 02:52	305	2268	2268	1	0
2015-06-30 08:50	305	0	0	1	0
2015-06-30 14:51	305	0	0	1	0
2015-06-30 20:51	305	0	0	1	0
2015-07-01 02:58	305	4960	4958	1	0
2015-07-01 08:50	305	0	0	1	0
2015-07-01 14:50	305	0	0	1	0
2015-07-01 20:48	305	0	0	1	0
2015-07-02 02:52	305	980	980	1	0
2015-07-02 08:52	305	0	0	1	0
2015-07-02 14:51	305	551	551	1	0
2015-07-02 20:51	305	0	0	1	0
2015-07-03 02:55	305	1967	1967	1	0
2015-07-03 08:52	305	0	0	1	0
2015-07-03 14:55	305	360	360	1	0
2015-07-03 20:53	305	0	0	1	0
2015-07-04 02:58	305	2022	2022	1	0
2015-07-04 08:55	305	0	0	1	0
2015-07-04 14:56	305	0	0	1	0
2015-07-04 20:53	305	0	0	1	0
2015-07-05 02:54	305	2450	2450	1	0
2015-07-05 08:52	305	0	0	1	0
2015-07-05 14:57	305	48	48	1	0
2015-07-05 20:52	305	0	0	1	0
2015-07-06 03:01	305	1864	1864	1	0
2015-07-06 08:54	305	0	0	1	0
2015-07-06 14:57	305	0	0	1	0
2015-07-06 20:54	305	0	0	1	0
2015-07-07 03:00	305	2260	2260	1	0
2015-07-07 09:04	305	0	0	1	0
2015-07-07 14:57	305	263	263	1	0
2015-07-07 20:55	305	0	0	1	0
2015-07-08 03:01	305	3332	3316	1	0
2015-07-08 08:55	305	0	0	1	0
2015-07-08 15:01	305	1847	1847	1	0
2015-07-08 21:00	305	0	0	1	0
2015-07-09 02:59	305	1965	1965	1	0
2015-07-09 08:58	305	0	0	1	0
2015-07-09 14:59	305	605	605	1	0
2015-07-09 20:56	305	0	0	1	0
2015-07-10 02:56	305	2639	2639	1	0
2015-07-10 08:59	305	0	0	1	0
2015-07-10 14:54	305	0	0	1	0
2015-07-10 21:00	305	0	0	1	0
2015-07-11 02:55	305	1604	1604	1	0
2015-07-11 08:57	305	0	0	1	0
2015-07-11 15:11	305	0	0	1	0
2015-07-11 21:22	305	0	0	1	0
2015-07-12 03:13	305	12679	12679	1	0
2015-07-12 08:55	305	0	0	1	0
2015-07-12 14:57	305	23	23	1	0
2015-07-12 21:14	305	0	0	1	0
2015-07-13 03:18	305	2835	2824	1	0
2015-07-13 08:55	305	0	0	1	0
2015-07-13 15:05	305	166	166	1	0
2015-07-13 21:02	305	0	0	1	0
2015-07-14 03:01	305	2596	2596	1	0
2015-07-14 08:59	305	0	0	1	0
2015-07-14 15:04	305	95	95	1	0
2015-07-14 20:57	305	0	0	1	0
2015-07-15 03:02	305	1766	1766	1	0
2015-07-15 08:56	305	0	0	1	0
2015-07-15 15:02	305	125	125	1	0
2015-07-15 20:57	305	0	0	1	0
2015-07-16 02:59	305	3316	3316	1	0
2015-07-16 09:00	305	0	0	1	0
2015-07-16 15:03	305	32	32	1	0
2015-07-16 20:58	305	0	0	1	0
2015-07-17 03:01	305	2202	2202	1	0
2015-07-17 08:57	305	0	0	1	0
2015-07-17 15:00	305	225	225	1	0
2015-07-17 20:59	305	0	0	1	0
2015-07-18 02:57	305	2758	2758	1	0
2015-07-18 08:56	305	0	0	1	0
2015-07-18 14:58	305	299	299	1	0
2015-07-18 20:59	305	0	0	1	0
2015-07-19 02:59	305	1585	1585	1	0
2015-07-19 08:55	305	0	0	1	0
2015-07-19 14:57	305	11	11	1	0
2015-07-19 21:00	305	0	0	1	0
2015-07-20 03:01	305	1120	1120	1	0
2015-07-20 08:55	305	0	0	1	0
2015-07-20 15:01	305	0	0	1	0
2015-07-20 20:59	305	0	0	1	0
2015-07-21 03:06	305	3093	3093	1	0
2015-07-21 09:02	305	0	0	1	0
2015-07-21 15:05	305	1531	1531	1	0
2015-07-21 21:02	305	0	0	1	0
2015-07-22 03:04	305	3371	3371	1	0
2015-07-22 08:59	305	0	0	1	0
2015-07-22 15:03	305	275	275	1	0
2015-07-22 21:02	305	0	0	1	0
2015-07-23 03:00	305	807	807	1	0
2015-07-23 09:20	305	0	0	1	0
2015-07-23 15:01	305	13	13	1	0
2015-07-23 21:02	305	0	0	1	0
2015-07-24 03:04	305	2037	2037	1	0
2015-07-24 09:06	305	0	0	1	0
2015-07-24 15:09	305	100	100	1	0
2015-07-24 21:05	305	0	0	1	0
2015-07-25 03:06	305	1530	1530	1	0
2015-07-25 09:02	305	0	0	1	0
2015-07-25 21:10	305	4	4	1	0
2015-07-26 03:12	305	1652	1652	1	0
2015-07-26 09:03	305	0	0	1	0
2015-07-26 15:08	294	31	31	1	0
2015-07-26 21:01	294	0	0	1	0
2015-07-27 03:07	294	3009	3009	1	0
2015-07-27 09:02	294	0	0	1	0
2015-07-27 15:07	294	74	74	1	0
2015-07-27 21:02	294	0	0	1	0
2015-07-28 03:03	294	2937	2927	1	0
2015-07-28 09:01	294	0	0	1	0
2015-07-28 15:03	294	109	109	1	0
2015-07-28 20:59	294	0	0	1	0
2015-07-29 02:53	294	1703	1703	1	0
2015-07-29 09:00	294	0	0	1	0
2015-07-29 14:59	294	0	0	1	0
2015-07-29 20:56	294	0	0	1	0
2015-07-30 03:08	294	3445	3434	1	0
2015-07-30 09:07	294	0	0	1	0
2015-07-30 14:59	294	92	92	1	0
2015-07-30 20:58	294	0	0	1	0
2015-07-31 03:01	294	2076	1986	1	0
2015-07-31 08:59	294	0	0	1	0
2015-07-31 15:01	294	2850	2850	1	0
2015-07-31 20:57	294	0	0	1	0
2015-08-01 02:59	294	2672	2672	1	0
2015-08-01 08:59	294	0	0	1	0
2015-08-01 14:58	294	0	0	1	0
2015-08-01 21:00	294	0	0	1	0
2015-08-02 03:06	294	1961	1951	1	0
2015-08-02 09:03	294	0	0	1	0
2015-08-02 15:05	294	52	52	1	0
2015-08-02 20:57	294	0	0	1	0
2015-08-03 02:59	294	2214	2214	1	0
2015-08-03 09:02	294	0	0	1	0
2015-08-03 15:08	294	145	145	1	0
2015-08-03 20:51	294	0	0	1	0
2015-08-04 02:55	294	1894	1894	1	0
2015-08-04 08:55	294	0	0	1	0
2015-08-04 14:59	294	10	10	1	0
2015-08-04 20:51	294	0	0	1	0
2015-08-05 02:56	294	1205	1205	1	0
2015-08-05 08:57	294	0	0	1	0
2015-08-05 15:01	294	636	636	1	0
2015-08-05 20:56	294	0	0	1	0
2015-08-06 03:02	294	1147	1147	1	0
2015-08-06 09:03	294	0	0	1	0
2015-08-06 15:02	294	55	55	1	0
2015-08-06 20:54	294	0	0	1	0
2015-08-07 02:59	294	2789	2789	1	0
2015-08-07 09:15	294	0	0	1	0
2015-08-07 15:02	294	0	0	1	0
2015-08-07 20:57	294	0	0	1	0
2015-08-08 02:54	294	1823	1823	1	0
2015-08-08 09:07	294	0	0	1	0
2015-08-08 15:07	294	0	0	1	0
2015-08-08 21:11	294	0	0	1	0
2015-08-09 03:02	294	909	909	1	0
2015-08-09 09:11	294	0	0	1	0
2015-08-09 15:13	294	0	0	1	0
2015-08-09 21:08	294	0	0	1	0
2015-08-10 03:12	294	2142	2142	1	0
2015-08-10 09:03	294	0	0	1	0
2015-08-10 15:09	294	694	694	1	0
2015-08-10 21:00	294	0	0	1	0
2015-08-11 03:02	294	1046	1046	1	0
2015-08-11 09:07	294	0	0	1	0
2015-08-11 15:03	294	832	832	1	0
2015-08-11 21:12	294	0	0	1	0
2015-08-12 03:09	294	614	614	1	0
2015-08-12 09:10	294	0	0	1	0
2015-08-12 15:16	294	0	0	1	0
2015-08-12 21:10	294	0	0	1	0
2015-08-13 03:09	294	1114	1114	1	0
2015-08-13 09:15	294	0	0	1	0
2015-08-13 15:15	294	0	0	1	0
2015-08-13 21:05	294	0	0	1	0
2015-08-14 03:15	294	2400	2400	1	0
2015-08-14 09:11	294	0	0	1	0
2015-08-14 15:12	294	0	0	1	0
2015-08-14 21:08	294	0	0	1	0
2015-08-15 03:08	294	2808	2808	1	0
2015-08-15 09:13	294	0	0	1	0
2015-08-15 15:16	294	0	0	1	0
2015-08-15 20:49	294	0	0	1	0
2015-08-16 02:45	294	1463	1463	1	0
2015-08-16 08:42	294	0	0	1	0
2015-08-16 14:44	294	0	0	1	0
2015-08-16 20:44	294	0	0	1	0
2015-08-17 02:45	294	990	990	1	0
2015-08-17 08:45	294	0	0	1	0
2015-08-17 14:54	294	274	274	1	0
2015-08-17 20:48	294	335	335	1	0
2015-08-18 02:44	294	2337	2337	1	0
2015-08-18 08:45	294	0	0	1	0
2015-08-18 14:46	294	367	367	1	0
2015-08-18 20:43	294	0	0	1	0
2015-08-19 02:46	294	1587	1587	1	0
2015-08-19 08:43	294	0	0	1	0
2015-08-19 14:46	294	11	11	1	0
2015-08-19 20:44	294	0	0	1	0
2015-08-20 02:47	294	1122	1120	1	0
2015-08-20 08:44	294	0	0	1	0
2015-08-20 14:58	294	0	0	1	0
2015-08-20 20:44	294	0	0	1	0
2015-08-21 02:48	294	1755	1744	1	0
2015-08-21 08:48	294	0	0	1	0
2015-08-21 15:12	294	0	0	1	0
2015-08-21 20:47	294	0	0	1	0
2015-08-22 02:43	294	2096	2096	1	0
2015-08-22 08:44	294	0	0	1	0
2015-08-22 14:47	294	11	11	1	0
2015-08-22 20:42	294	0	0	1	0
2015-08-23 02:44	294	2059	2059	1	0
2015-08-23 08:41	294	0	0	1	0
2015-08-23 14:49	294	66	66	1	0
2015-08-23 20:44	294	0	0	1	0
2015-08-24 02:43	294	1855	1839	1	0
2015-08-24 08:44	294	0	0	1	0
2015-08-24 14:48	294	0	0	1	0
2015-08-24 20:43	294	0	0	1	0
2015-08-25 02:46	294	2273	2273	1	0
2015-08-25 08:43	294	0	0	1	0
2015-08-25 14:45	294	170	170	1	0
2015-08-25 20:45	294	0	0	1	0
2015-08-26 02:47	294	1590	1590	1	0
2015-08-26 09:43	294	0	0	1	0
2015-08-26 14:42	294	0	0	1	0
2015-08-26 20:41	294	0	0	1	0
2015-08-27 02:47	294	2140	2140	1	0
2015-08-27 08:45	294	0	0	1	0
2015-08-27 14:43	294	0	0	1	0
2015-08-27 20:45	294	0	0	1	0
2015-08-28 02:46	294	1289	1289	1	0
2015-08-28 08:44	294	0	0	1	0
2015-08-28 14:43	294	0	0	1	0
2015-08-28 20:44	294	0	0	1	0
2015-08-29 02:43	294	1970	1970	1	0
2015-08-31 08:44	294	3653	3653	1	0
2015-08-31 14:49	294	0	0	1	0
2015-08-31 20:47	294	0	0	1	0
2015-09-01 02:46	294	1996	1996	1	0
2015-09-01 08:44	294	0	0	1	0
2015-09-01 14:44	294	10	10	1	0
2015-09-01 20:45	294	0	0	1	0
2015-09-02 02:46	294	1388	1388	1	0
2015-09-02 08:47	294	0	0	1	0
2015-09-02 14:45	294	11	11	1	0
2015-09-02 20:48	294	0	0	1	0
2015-09-03 02:48	294	3987	3987	1	0
2015-09-03 08:50	294	0	0	1	0
2015-09-03 14:45	294	10	10	1	0
2015-09-03 20:44	294	0	0	1	0
2015-09-04 02:46	324	1754	1754	1	0
2015-09-04 08:44	324	0	0	1	0
2015-09-04 14:43	324	0	0	1	0
2015-09-04 20:42	324	0	0	1	0
2015-09-05 02:43	324	2048	2048	1	0
2015-09-05 21:11	324	305	305	1	0
2015-09-06 02:50	334	33030	33030	1	0
2015-09-06 08:44	334	0	0	1	0
2015-09-06 14:48	334	566	566	1	0
2015-09-06 20:42	334	0	0	1	0
2015-09-07 02:40	334	6407	6407	1	0
2015-09-07 08:40	334	0	0	1	0
2015-09-07 14:44	334	722	722	1	0
2015-09-07 20:40	334	0	0	1	0
2015-09-08 02:40	334	1978	1978	1	0
2015-09-08 08:40	334	0	0	1	0
2015-09-08 14:43	334	175	175	1	0
2015-09-08 20:40	334	0	0	1	0
2015-09-09 08:40	334	4733	4733	1	0
2015-09-09 14:41	334	917	917	1	0
2015-09-09 20:41	334	0	0	1	0
2015-09-10 02:41	334	1447	1447	1	0
2015-09-10 08:41	334	0	0	1	0
2015-09-10 14:43	334	286	286	1	0
2015-09-10 20:41	334	0	0	1	0
2015-09-11 02:44	338	8552	8536	1	0
2015-09-11 08:49	338	0	0	1	0
2015-09-11 14:45	338	81	81	1	0
2015-09-11 20:49	338	0	0	1	0
2015-09-12 02:44	338	1938	1938	1	0
2015-09-12 08:42	338	0	0	1	0
2015-09-12 14:41	338	144	144	1	0
2015-09-12 20:43	338	0	0	1	0
2015-09-13 02:43	349	1171	1105	1	0
2015-09-13 08:41	349	0	0	1	0
2015-09-13 14:42	349	170	170	1	0
2015-09-13 20:42	349	0	0	1	0
2015-09-14 02:44	349	3052	3038	1	0
2015-09-14 08:43	349	0	0	1	0
2015-09-14 14:42	349	0	0	1	0
2015-09-14 20:43	349	0	0	1	0
2015-09-15 02:42	349	1451	1451	1	0
2015-09-15 08:43	349	0	0	1	0
2015-09-15 14:43	349	0	0	1	0
2015-09-15 20:40	349	0	0	1	0
2015-09-16 02:40	349	2474	2474	1	0
2015-09-16 08:41	349	0	0	1	0
2015-09-16 14:42	349	787	787	1	0
2015-09-16 20:42	349	0	0	1	0
2015-09-17 02:43	349	4752	4752	1	0
2015-09-17 08:43	349	0	0	1	0
2015-09-17 14:43	349	260	260	1	0
2015-09-17 20:42	349	0	0	1	0
2015-09-18 02:48	349	1354	1343	1	0
2015-09-18 08:46	349	0	0	1	0
2015-09-18 14:45	349	11	11	1	0
2015-09-18 20:48	349	0	0	1	0
2015-09-19 02:44	349	2870	2870	1	0
2015-09-19 08:46	349	0	0	1	0
2015-09-19 14:50	349	0	0	1	0
2015-09-19 20:44	349	0	0	1	0
2015-09-20 02:46	349	2243	2229	1	0
2015-09-20 08:56	349	0	0	1	0
2015-09-20 14:45	349	0	0	1	0
2015-09-20 20:58	349	0	0	1	0
2015-09-21 02:47	349	4372	4372	1	0
2015-09-21 08:45	349	0	0	1	0
2015-09-21 14:46	349	0	0	1	0
2015-09-21 20:52	349	0	0	1	0
2015-09-22 02:47	349	3292	3292	1	0
2015-09-22 08:44	349	0	0	1	0
2015-09-22 14:45	349	1243	1243	1	0
2015-09-22 20:44	349	0	0	1	0
2015-09-24 14:51	349	7276	7246	1	0
2015-09-24 20:44	349	0	0	1	0
2015-09-25 02:46	349	2573	2573	1	0
2015-09-25 08:45	349	0	0	1	0
2015-09-25 14:47	349	137	137	1	0
2015-09-25 20:45	349	0	0	1	0
2015-09-26 02:45	349	1330	1330	1	0
2015-09-26 08:46	349	0	0	1	0
2015-09-26 14:48	349	20	20	1	0
2015-09-26 20:50	349	0	0	1	0
2015-09-27 02:56	349	3034	3034	1	0
2015-09-27 08:45	349	0	0	1	0
2015-09-27 14:48	349	2048	2048	1	0
2015-09-27 20:44	349	0	0	1	0
2015-09-28 02:47	349	4077	4077	1	0
2015-09-28 08:47	349	0	0	1	0
2015-09-28 14:45	349	1408	1408	1	0
2015-09-28 20:45	349	0	0	1	0
2015-09-29 02:48	349	5304	5304	1	0
2015-09-29 08:49	349	0	0	1	0
2015-09-29 14:46	349	157	157	1	0
2015-09-29 20:46	349	0	0	1	0
2015-09-30 02:48	349	3301	3301	1	0
2015-09-30 08:48	349	0	0	1	0
2015-09-30 14:47	349	175	175	1	0
2015-09-30 20:45	349	0	0	1	0
2015-10-01 02:48	349	1749	1749	1	0
2015-10-01 08:48	349	0	0	1	0
2015-10-01 14:46	349	7	7	1	0
2015-10-01 20:48	349	0	0	1	0
2015-10-02 02:48	349	1369	1369	1	0
2015-10-02 08:47	349	0	0	1	0
2015-10-02 14:46	349	218	218	1	0
2015-10-02 20:45	349	0	0	1	0
2015-10-03 02:47	349	1515	1515	1	0
2015-10-03 08:49	349	0	0	1	0
2015-10-03 14:48	349	307	307	1	0
2015-10-03 20:47	349	0	0	1	0
2015-10-04 02:50	349	3140	3082	1	0
2015-10-04 08:47	349	0	0	1	0
2015-10-04 14:48	349	51	51	1	0
2015-10-04 20:46	349	0	0	1	0
2015-10-05 02:49	349	2788	2788	1	0
2015-10-05 08:47	349	0	0	1	0
2015-10-05 14:44	349	0	0	1	0
2015-10-05 20:46	349	0	0	1	0
2015-10-06 02:44	349	1023	1023	1	0
2015-10-06 08:45	349	0	0	1	0
2015-10-06 14:45	349	0	0	1	0
2015-10-06 20:48	349	0	0	1	0
2015-10-07 02:44	349	1827	1827	1	0
2015-10-07 08:44	349	0	0	1	0
2015-10-07 14:47	349	8	8	1	0
2015-10-07 20:47	349	0	0	1	0
2015-10-08 02:44	349	2806	2806	1	0
2015-10-08 08:46	349	0	0	1	0
2015-10-08 14:46	349	0	0	1	0
2015-10-08 20:44	349	0	0	1	0
2015-10-09 02:47	349	4071	4071	1	0
2015-10-09 08:45	349	0	0	1	0
2015-10-09 14:45	349	0	0	1	0
2015-10-09 20:45	349	0	0	1	0
2015-10-10 02:45	349	1210	1210	1	0
2015-10-10 08:48	349	0	0	1	0
2015-10-10 14:49	349	299	299	1	0
2015-10-10 20:45	349	0	0	1	0
2015-10-11 02:48	349	2734	2734	1	0
2015-10-11 08:45	349	0	0	1	0
2015-10-11 14:46	349	921	921	1	0
2015-10-11 20:46	349	0	0	1	0
2015-10-12 02:48	349	2157	2143	1	0
2015-10-12 08:48	349	0	0	1	0
2015-10-12 14:47	349	30	30	1	0
2015-10-12 20:46	349	0	0	1	0
2015-10-13 02:53	349	1795	1792	1	0
2015-10-13 08:48	349	0	0	1	0
2015-10-13 14:46	349	165	165	1	0
2015-10-13 20:47	349	0	0	1	0
2015-10-14 02:50	349	1677	1677	1	0
2015-10-14 08:48	349	0	0	1	0
2015-10-14 14:47	349	0	0	1	0
2015-10-14 20:45	349	0	0	1	0
2015-10-15 02:46	349	995	995	1	0
2015-10-15 08:48	349	0	0	1	0
2015-10-15 14:48	349	0	0	1	0
2015-10-15 20:46	349	0	0	1	0
2015-10-16 02:49	349	1683	1683	1	0
2015-10-16 08:49	349	0	0	1	0
2015-10-16 14:47	349	138	138	1	0
2015-10-16 20:49	349	0	0	1	0
2015-10-17 02:47	349	5256	5256	1	0
2015-10-17 08:50	349	0	0	1	0
2015-10-17 14:50	349	1	1	1	0
2015-10-17 20:45	349	0	0	1	0
2015-10-18 02:47	349	4157	4157	1	0
2015-10-18 08:45	349	0	0	1	0
2015-10-18 14:49	349	53	53	1	0
2015-10-18 20:49	349	0	0	1	0
2015-10-19 02:49	349	4857	4841	1	0
2015-10-19 08:47	349	0	0	1	0
2015-10-19 14:50	349	0	0	1	0
2015-10-19 20:50	349	0	0	1	0
2015-10-20 02:49	349	2908	2908	1	0
2015-10-20 08:52	349	0	0	1	0
2015-10-20 14:49	349	55	55	1	0
2015-10-20 20:47	349	0	0	1	0
2015-10-21 02:49	349	2518	2518	1	0
2015-10-21 08:49	349	0	0	1	0
2015-10-21 14:47	349	989	989	1	0
2015-10-21 20:48	349	0	0	1	0
2015-10-22 02:49	349	4353	4353	1	0
2015-10-22 08:50	349	0	0	1	0
2015-10-22 14:52	349	570	570	1	0
2015-10-22 20:50	349	0	0	1	0
2015-10-23 02:51	349	1879	1879	1	0
2015-10-23 08:52	349	0	0	1	0
2015-10-23 14:54	349	0	0	1	0
2015-10-23 20:52	349	0	0	1	0
2015-10-24 02:49	349	1791	1758	1	0
2015-10-24 08:50	349	0	0	1	0
2015-10-24 14:51	349	10	10	1	0
2015-10-24 20:51	349	0	0	1	0
2015-10-25 02:51	349	1739	1739	1	0
2015-10-25 08:51	349	0	0	1	0
2015-10-25 15:02	349	0	0	1	0
2015-10-25 20:52	349	0	0	1	0
2015-10-26 02:49	349	949	919	1	0
2015-10-26 08:50	349	0	0	1	0
2015-10-26 14:49	349	406	406	1	0
2015-10-26 20:49	349	0	0	1	0
2015-10-27 02:50	349	1499	1499	1	0
2015-10-27 08:53	349	0	0	1	0
2015-10-27 14:49	349	0	0	1	0
2015-10-27 20:48	349	0	0	1	0
2015-10-28 02:51	349	3949	3949	1	0
2015-10-28 08:53	349	0	0	1	0
2015-10-28 14:51	349	0	0	1	0
2015-10-28 20:49	349	0	0	1	0
2015-10-29 02:52	349	3653	3653	1	0
2015-10-29 08:53	349	0	0	1	0
2015-10-29 14:49	349	0	0	1	0
2015-10-29 20:49	349	0	0	1	0
2015-10-30 02:52	349	2394	2394	1	0
2015-10-30 08:50	349	0	0	1	0
2015-10-30 14:49	349	3865	3865	1	0
2015-10-30 20:49	349	0	0	1	0
2015-10-31 02:49	349	2707	2707	1	0
2015-10-31 08:50	349	0	0	1	0
2015-10-31 14:50	349	0	0	1	0
2015-10-31 20:50	349	0	0	1	0
2015-11-01 02:59	349	3216	3200	1	0
2015-11-01 08:49	349	0	0	1	0
2015-11-01 14:50	349	4775	4775	1	0
2015-11-01 20:51	349	0	0	1	0
2015-11-02 02:59	349	3116	3114	1	0
2015-11-02 08:50	349	0	0	1	0
2015-11-02 14:47	349	37	37	1	0
2015-11-02 20:53	349	0	0	1	0
2015-11-03 02:49	349	3958	3958	1	0
2015-11-03 08:51	349	0	0	1	0
2015-11-03 14:52	349	0	0	1	0
2015-11-03 20:47	349	0	0	1	0
2015-11-04 02:49	349	2132	2132	1	0
2015-11-04 08:49	349	0	0	1	0
2015-11-04 14:48	349	5	5	1	0
2015-11-04 20:54	349	0	0	1	0
2015-11-05 02:50	349	4856	4842	1	0
2015-11-05 08:49	349	0	0	1	0
2015-11-05 14:49	349	0	0	1	0
2015-11-05 20:48	349	0	0	1	0
2015-11-06 02:51	349	2092	2092	1	0
2015-11-06 08:48	349	0	0	1	0
2015-11-06 14:56	349	0	0	1	0
2015-11-06 20:56	349	0	0	1	0
2015-11-07 02:49	349	18136	18121	1	0
2015-11-07 08:52	349	0	0	1	0
2015-11-07 14:49	349	1249	1248	1	0
2015-11-07 20:49	349	0	0	1	0
2015-11-08 02:56	349	2196	2196	1	0
2015-11-08 08:52	349	0	0	1	0
2015-11-08 14:52	349	2058	2058	1	0
2015-11-08 20:51	349	0	0	1	0
2015-11-09 03:13	349	4406	4380	1	0
2015-11-09 08:52	349	0	0	1	0
2015-11-09 14:51	349	1	1	1	0
2015-11-09 20:52	349	0	0	1	0
2015-11-10 02:55	349	2342	2342	1	0
2015-11-10 08:52	349	0	0	1	0
2015-11-10 14:52	349	0	0	1	0
2015-11-10 20:47	349	0	0	1	0
2015-11-11 02:54	349	1903	1903	1	0
2015-11-11 08:47	349	0	0	1	0
2015-11-11 20:47	349	41	41	1	0
2015-11-12 02:50	349	2767	2767	1	0
2015-11-12 08:48	349	0	0	1	0
2015-11-12 14:51	349	108	108	1	0
2015-11-12 20:50	349	0	0	1	0
2015-11-13 02:54	349	1968	1968	1	0
2015-11-13 08:51	349	0	0	1	0
2015-11-13 14:58	349	0	0	1	0
2015-11-13 20:50	349	0	0	1	0
2015-11-14 02:52	349	2634	2618	1	0
2015-11-14 08:53	349	0	0	1	0
2015-11-14 14:56	349	0	0	1	0
2015-11-14 20:51	349	0	0	1	0
2015-11-15 02:52	349	3687	3665	1	0
2015-11-15 08:51	349	0	0	1	0
2015-11-15 14:52	349	111	111	1	0
2015-11-15 20:51	349	0	0	1	0
2015-11-16 02:52	349	3686	3686	1	0
2015-11-16 08:55	349	0	0	1	0
2015-11-16 14:55	349	0	0	1	0
2015-11-16 20:51	349	0	0	1	0
2015-11-17 02:54	349	3015	3001	1	0
2015-11-17 08:52	349	0	0	1	0
2015-11-17 14:52	349	2119	2119	1	0
2015-11-17 20:51	349	0	0	1	0
2015-11-18 02:52	349	2293	2293	1	0
2015-11-18 08:54	349	0	0	1	0
2015-11-18 14:50	349	962	962	1	0
2015-11-18 20:52	349	0	0	1	0
2015-11-19 02:51	349	2875	2875	1	0
2015-11-19 08:52	349	0	0	1	0
2015-11-19 14:53	349	11	11	1	0
2015-11-19 20:52	349	0	0	1	0
2015-11-20 02:57	349	1511	1511	1	0
2015-11-20 08:53	349	0	0	1	0
2015-11-20 14:52	349	129	129	1	0
2015-11-20 20:51	349	0	0	1	0
2015-11-21 02:53	349	1229	1229	1	0
2015-11-21 08:55	349	0	0	1	0
2015-11-21 14:51	349	0	0	1	0
2015-11-21 20:51	349	0	0	1	0
2015-11-22 02:57	349	1829	1829	1	0
2015-11-22 08:53	349	0	0	1	0
2015-11-22 14:55	349	94	94	1	0
2015-11-22 20:52	349	0	0	1	0
2015-11-23 02:57	349	3670	3659	1	0
2015-11-23 08:52	349	0	0	1	0
2015-11-23 14:52	349	1	1	1	0
2015-11-23 20:54	349	0	0	1	0
2015-11-24 02:54	349	1855	1855	1	0
2015-11-24 08:52	349	0	0	1	0
2015-11-24 14:54	349	0	0	1	0
2015-11-24 20:54	349	0	0	1	0
2015-11-25 03:00	349	2308	2308	1	0
2015-11-25 08:58	349	0	0	1	0
2015-11-25 14:55	349	120	120	1	0
2015-11-25 20:53	349	0	0	1	0
2015-11-26 02:54	349	2112	2112	1	0
2015-11-26 08:54	349	0	0	1	0
2015-11-26 14:46	349	300	300	1	0
2015-11-26 20:48	349	0	0	1	0
2015-11-27 02:49	349	2211	2197	1	0
2015-11-27 08:49	349	0	0	1	0
2015-11-27 14:48	349	36	36	1	0
2015-11-27 20:49	349	0	0	1	0
2015-11-28 03:06	349	1483	1483	1	0
2015-11-28 09:09	349	0	0	1	0
2015-11-28 14:53	349	29	29	1	0
2015-11-28 20:49	349	0	0	1	0
2015-11-29 02:55	349	961	950	1	0
2015-11-29 08:50	349	0	0	1	0
2015-11-29 14:55	349	0	0	1	0
2015-11-29 20:53	349	0	0	1	0
2015-11-30 02:52	349	2744	2744	1	0
2015-11-30 08:51	349	0	0	1	0
2015-11-30 14:50	349	422	422	1	0
2015-11-30 20:49	349	0	0	1	0
2015-12-01 02:59	349	3342	3326	1	0
2015-12-01 08:51	349	0	0	1	0
2015-12-01 14:49	349	2	2	1	0
2015-12-01 20:49	349	0	0	1	0
2015-12-02 03:13	349	1552	1552	1	0
2015-12-02 08:50	349	0	0	1	0
2015-12-02 14:52	349	152	152	1	0
2015-12-02 20:52	349	0	0	1	0
2015-12-03 02:54	349	2006	1976	1	0
2015-12-03 08:57	349	0	0	1	0
2015-12-03 14:53	349	62	62	1	0
2015-12-03 20:50	349	0	0	1	0
2015-12-04 03:08	349	3486	3486	1	0
2015-12-04 08:52	349	0	0	1	0
2015-12-04 14:51	349	0	0	1	0
2015-12-04 20:53	349	0	0	1	0
2015-12-05 02:53	348	3556	3555	1	0
2015-12-05 08:52	348	0	0	1	0
2015-12-05 15:03	348	147	147	1	0
2015-12-05 20:52	348	0	0	1	0
2015-12-06 02:57	348	5430	5400	1	0
2015-12-06 08:53	348	0	0	1	0
2015-12-06 14:59	348	0	0	1	0
2015-12-06 20:53	348	0	0	1	0
2015-12-07 03:33	348	2979	2968	1	0
2015-12-07 08:51	348	0	0	1	0
2015-12-07 14:59	348	0	0	1	0
2015-12-07 20:55	348	0	0	1	0
2015-12-08 03:00	348	2970	2970	1	0
2015-12-08 08:57	348	0	0	1	0
2015-12-08 14:55	348	0	0	1	0
2015-12-09 09:01	348	3534	3534	1	0
2015-12-09 15:02	348	0	0	1	0
2015-12-09 21:11	348	0	0	1	0
2015-12-10 03:15	348	1723	1723	1	0
2015-12-10 09:02	348	0	0	1	0
2015-12-10 15:03	348	10	10	1	0
2015-12-10 21:03	348	0	0	1	0
2015-12-11 03:10	348	4875	4875	1	0
2015-12-11 09:02	348	0	0	1	0
2015-12-11 15:04	348	0	0	1	0
2015-12-11 21:02	348	0	0	1	0
2015-12-12 03:04	348	1921	1910	1	0
2015-12-12 09:14	348	0	0	1	0
2015-12-12 15:03	348	9	9	1	0
2015-12-12 21:12	348	0	0	1	0
2015-12-13 03:19	348	2122	2122	1	0
2015-12-13 09:05	348	0	0	1	0
2015-12-13 15:03	348	0	0	1	0
2015-12-13 21:11	348	0	0	1	0
2015-12-14 03:17	348	1505	1505	1	0
2015-12-14 09:11	348	0	0	1	0
2015-12-14 15:08	348	27	27	1	0
2015-12-14 21:10	348	0	0	1	0
2015-12-15 03:18	346	2909	2895	1	0
2015-12-15 09:13	346	0	0	1	0
2015-12-15 15:13	346	67	67	1	0
2015-12-15 21:10	346	0	0	1	0
2015-12-16 03:18	346	2349	2349	1	0
2015-12-16 09:12	346	0	0	1	0
2015-12-16 15:11	346	43	43	1	0
2015-12-16 21:10	346	0	0	1	0
2015-12-17 03:22	346	1687	1687	1	0
2015-12-17 10:32	346	0	0	1	0
2015-12-17 15:22	346	0	0	1	0
2015-12-17 21:47	346	0	0	1	0
2015-12-18 03:54	346	7524	7491	1	0
2015-12-18 09:25	346	0	0	1	0
2015-12-18 15:10	346	234	234	1	0
2015-12-18 21:12	346	0	0	1	0
2015-12-19 03:10	346	3946	3908	1	0
2015-12-19 09:11	346	0	0	1	0
2015-12-19 15:14	346	221	221	1	0
2015-12-19 21:08	346	0	0	1	0
2015-12-20 03:11	346	4483	4483	1	0
2015-12-20 08:56	346	0	0	1	0
2015-12-20 14:54	346	0	0	1	0
2015-12-20 21:17	346	0	0	1	0
2015-12-21 02:59	346	2340	2338	1	0
2015-12-21 09:11	346	0	0	1	0
2015-12-21 15:28	346	235	235	1	0
2015-12-21 21:09	346	0	0	1	0
2015-12-22 03:11	346	21265	21250	1	0
2015-12-22 09:10	346	0	0	1	0
2015-12-22 15:11	346	34	34	1	0
2015-12-22 21:07	346	0	0	1	0
2015-12-23 03:11	346	2413	2413	1	0
2015-12-23 09:11	346	0	0	1	0
2015-12-23 15:09	346	246	245	1	0
2015-12-23 21:08	346	0	0	1	0
2015-12-24 03:16	346	2309	2309	1	0
2015-12-24 09:11	346	0	0	1	0
2015-12-24 14:51	346	115	115	1	0
2015-12-25 00:29	346	0	0	1	0
2015-12-25 03:19	346	0	0	1	0
2015-12-25 09:14	346	0	0	1	0
2015-12-25 15:11	346	2419	2419	1	0
2015-12-25 21:15	346	0	0	1	0
2015-12-26 03:12	346	5940	5940	1	0
2015-12-26 09:09	346	0	0	1	0
2015-12-26 15:14	346	68	68	1	0
2015-12-26 21:14	346	0	0	1	0
2015-12-27 03:18	346	1503	1503	1	0
2015-12-27 09:14	346	0	0	1	0
2015-12-27 15:23	346	4	4	1	0
2015-12-27 21:12	346	175	175	1	0
2015-12-28 03:08	357	2128	2128	1	0
2015-12-28 09:09	357	0	0	1	0
2015-12-28 15:20	357	110	110	1	0
2015-12-28 21:14	357	0	0	1	0
2015-12-29 03:08	357	2207	2192	1	0
2015-12-29 09:08	357	0	0	1	0
2015-12-29 22:43	357	12	12	1	0
2015-12-30 03:07	357	1592	1592	1	0
2015-12-30 09:12	357	0	0	1	0
2015-12-30 15:18	357	11	11	1	0
2015-12-30 21:06	357	0	0	1	0
2015-12-31 03:08	357	1698	1698	1	0
2015-12-31 09:05	357	0	0	1	0
2015-12-31 15:07	357	0	0	1	0
2015-12-31 21:06	357	0	0	1	0
2016-01-01 10:19	357	16840	16829	1	0
2016-01-01 15:08	357	0	0	1	0
2016-01-01 21:04	357	0	0	1	0
2016-01-02 03:06	357	2229	2229	1	0
2016-01-02 09:10	357	0	0	1	0
2016-01-02 15:19	357	0	0	1	0
2016-01-02 21:09	357	0	0	1	0
2016-01-03 03:10	357	2798	2798	1	0
2016-01-03 09:03	357	0	0	1	0
2016-01-03 15:28	357	1095	1086	1	0
2016-01-03 21:08	357	0	0	1	0
2016-01-04 03:12	357	1269	1269	1	0
2016-01-04 09:08	357	0	0	1	0
2016-01-04 15:33	357	0	0	1	0
2016-01-04 21:10	357	0	0	1	0
2016-01-05 03:11	357	1772	1772	1	0
2016-01-05 09:09	357	0	0	1	0
2016-01-05 15:22	357	0	0	1	0
2016-01-05 21:10	357	0	0	1	0
2016-01-06 03:12	357	1573	1573	1	0
2016-01-06 09:12	357	0	0	1	0
2016-01-06 15:08	357	0	0	1	0
2016-01-06 21:37	357	0	0	1	0
2016-01-07 03:12	357	4961	4961	1	0
2016-01-07 09:10	357	0	0	1	0
2016-01-07 15:08	357	0	0	1	0
2016-01-07 21:11	357	0	0	1	0
2016-01-08 03:08	357	2370	2370	1	0
2016-01-08 09:11	357	0	0	1	0
2016-01-08 14:59	357	10	10	1	0
2016-01-08 20:55	357	0	0	1	0
2016-01-09 02:57	357	5471	5471	1	0
2016-01-09 08:56	357	0	0	1	0
2016-01-09 14:57	357	0	0	1	0
2016-01-09 21:39	357	0	0	1	0
2016-01-10 03:23	357	3071	3071	1	0
2016-01-10 08:55	357	0	0	1	0
2016-01-10 14:55	357	0	0	1	0
2016-01-10 20:56	357	0	0	1	0
2016-01-11 02:57	357	2254	2254	1	0
2016-01-11 08:54	357	0	0	1	0
2016-01-11 15:41	357	7	7	1	0
2016-01-11 20:56	357	0	0	1	0
2016-01-12 02:56	357	1494	1494	1	0
2016-01-12 09:01	357	0	0	1	0
2016-01-12 15:27	357	314	314	1	0
2016-01-12 20:56	357	0	0	1	0
2016-01-13 03:00	357	1578	1578	1	0
2016-01-13 08:55	357	0	0	1	0
2016-01-13 14:56	357	686	686	1	0
2016-01-13 21:13	357	0	0	1	0
2016-01-14 03:27	357	2469	2469	1	0
2016-01-14 09:12	357	0	0	1	0
2016-01-14 15:09	357	63	63	1	0
2016-01-14 21:06	357	0	0	1	0
2016-01-15 03:06	357	2480	2480	1	0
2016-01-15 09:27	357	0	0	1	0
2016-01-15 15:05	357	0	0	1	0
2016-01-15 21:08	357	0	0	1	0
2016-01-16 03:08	357	2524	2524	1	0
2016-01-16 09:05	357	0	0	1	0
2016-01-16 15:10	357	175	175	1	0
2016-01-16 21:08	357	0	0	1	0
2016-01-17 03:10	357	2804	2804	1	0
2016-01-17 09:06	357	0	0	1	0
2016-01-17 15:06	357	0	0	1	0
2016-01-17 21:10	357	0	0	1	0
2016-01-18 03:11	357	2009	1982	1	0
2016-01-18 09:05	357	0	0	1	0
2016-01-18 15:05	357	0	0	1	0
2016-01-18 21:10	357	0	0	1	0
2016-01-19 03:11	357	2354	2354	1	0
2016-01-19 09:08	357	0	0	1	0
2016-01-19 15:09	357	302	302	1	0
2016-01-19 21:07	357	0	0	1	0
2016-01-20 21:07	357	2401	2401	1	0
2016-01-21 03:04	357	3384	3368	1	0
2016-01-21 09:02	357	0	0	1	0
2016-01-21 15:02	357	2160	2160	1	0
2016-01-21 21:10	357	0	0	1	0
2016-01-22 03:11	357	1637	1637	1	0
2016-01-22 09:09	357	0	0	1	0
2016-01-22 15:35	357	0	0	1	0
2016-01-22 21:33	357	0	0	1	0
2016-01-23 03:35	357	2600	2600	1	0
2016-01-23 09:08	357	0	0	1	0
2016-01-23 15:11	357	116	116	1	0
2016-01-23 21:12	357	0	0	1	0
2016-01-24 03:20	357	3125	3125	1	0
2016-01-24 09:11	357	0	0	1	0
2016-01-24 15:13	360	51	51	1	0
2016-01-24 21:11	360	0	0	1	0
2016-01-25 03:14	360	1008	1008	1	0
2016-01-25 09:02	360	0	0	1	0
2016-01-25 15:03	360	0	0	1	0
2016-01-25 21:08	360	0	0	1	0
2016-01-26 03:07	360	3321	3321	1	0
2016-01-26 09:04	360	0	0	1	0
2016-01-26 14:59	360	0	0	1	0
2016-01-26 21:00	360	0	0	1	0
2016-01-27 03:13	360	10845	10845	1	0
2016-01-27 09:28	360	0	0	1	0
2016-01-27 14:57	360	17	17	1	0
2016-01-27 20:53	360	0	0	1	0
2016-01-28 02:59	360	3978	3962	1	0
2016-01-28 09:00	360	0	0	1	0
2016-01-28 15:00	360	0	0	1	0
2016-01-28 20:59	360	0	0	1	0
2016-01-29 03:09	360	4349	4349	1	0
2016-01-29 08:59	360	0	0	1	0
2016-01-29 14:59	360	0	0	1	0
2016-01-29 21:07	360	0	0	1	0
2016-01-30 02:59	360	1717	1717	1	0
2016-01-30 09:09	360	0	0	1	0
2016-01-30 14:57	360	6	6	1	0
2016-01-30 20:54	360	0	0	1	0
2016-01-31 03:03	360	3690	3690	1	0
2016-01-31 08:52	360	0	0	1	0
2016-01-31 14:52	360	20	20	1	0
2016-01-31 20:56	360	0	0	1	0
2016-02-01 13:16	360	2858	2847	1	0
2016-02-01 20:54	360	68	68	1	0
2016-02-02 03:08	360	2231	2201	1	0
2016-02-02 08:52	360	0	0	1	0
2016-02-02 14:52	360	4	4	1	0
2016-02-02 20:59	360	0	0	1	0
2016-02-03 02:55	360	1930	1930	1	0
2016-02-03 08:54	360	0	0	1	0
2016-02-03 15:04	360	1292	1292	1	0
2016-02-03 20:53	360	0	0	1	0
2016-02-04 02:55	360	1694	1679	1	0
2016-02-04 08:59	360	0	0	1	0
2016-02-04 14:52	360	1033	1033	1	0
2016-02-04 21:38	360	0	0	1	0
2016-02-05 03:06	360	1158	1147	1	0
2016-02-06 12:46	360	957	957	1	0
2016-02-06 21:22	360	0	0	1	0
2016-02-07 03:24	360	3511	3501	1	0
2016-02-07 09:29	360	0	0	1	0
2016-02-07 15:16	360	20	20	1	0
2016-02-07 21:17	360	0	0	1	0
2016-02-08 03:15	360	1956	1956	1	0
2016-02-08 09:12	360	0	0	1	0
2016-02-08 15:15	360	20	20	1	0
2016-02-08 21:24	360	0	0	1	0
2016-02-09 03:16	360	2583	2583	1	0
2016-02-09 09:15	360	0	0	1	0
2016-02-09 15:15	360	11	11	1	0
2016-02-09 21:16	360	2	2	1	0
2016-02-10 03:16	360	2293	2293	1	0
2016-02-10 09:16	360	0	0	1	0
2016-02-10 15:15	360	161	161	1	0
2016-02-10 21:16	360	0	0	1	0
2016-02-11 03:18	360	2716	2700	1	0
2016-02-11 09:15	360	0	0	1	0
2016-02-11 15:13	360	21	21	1	0
2016-02-11 21:13	360	0	0	1	0
2016-02-12 03:15	360	6201	6201	1	0
2016-02-12 09:16	360	0	0	1	0
2016-02-12 15:26	360	155	155	1	0
2016-02-12 21:13	360	0	0	1	0
2016-02-13 03:13	360	2514	2514	1	0
2016-02-13 09:15	360	0	0	1	0
2016-02-13 15:20	360	0	0	1	0
2016-02-13 21:13	360	0	0	1	0
2016-02-14 03:17	360	3406	3395	1	0
2016-02-14 09:14	360	0	0	1	0
2016-02-14 15:16	360	0	0	1	0
2016-02-14 21:17	360	0	0	1	0
2016-02-15 03:16	360	988	988	1	0
2016-02-15 09:14	360	0	0	1	0
2016-02-15 15:15	360	0	0	1	0
2016-02-15 21:15	360	0	0	1	0
2016-02-16 03:18	360	3571	3571	1	0
2016-02-16 09:12	360	0	0	1	0
2016-02-16 15:44	360	0	0	1	0
2016-02-16 21:15	360	0	0	1	0
2016-02-17 03:16	360	2391	2376	1	0
2016-02-17 09:15	360	0	0	1	0
2016-02-17 15:14	360	186	186	1	0
2016-02-17 21:15	360	0	0	1	0
2016-02-18 03:17	360	1966	1966	1	0
2016-02-18 09:31	360	0	0	1	0
2016-02-18 15:17	360	70	70	1	0
2016-02-18 21:17	360	0	0	1	0
2016-02-19 03:18	360	1111	1111	1	0
2016-02-19 09:23	360	0	0	1	0
2016-02-19 15:18	360	80	80	1	0
2016-02-19 21:17	360	0	0	1	0
2016-02-20 03:18	360	3581	3581	1	0
2016-02-20 09:30	360	0	0	1	0
2016-02-20 15:26	360	0	0	1	0
2016-02-20 21:34	360	0	0	1	0
2016-02-21 03:21	360	6901	6901	1	0
2016-02-21 09:20	360	0	0	1	0
2016-02-21 15:21	360	108	108	1	0
2016-02-21 21:21	360	0	0	1	0
2016-02-22 03:20	360	2263	2247	1	0
2016-02-22 09:22	360	0	0	1	0
2016-02-22 15:20	360	10	10	1	0
2016-02-22 21:18	360	0	0	1	0
2016-02-23 03:19	360	5145	5145	1	0
2016-02-23 09:18	360	0	0	1	0
2016-02-23 15:18	360	1	1	1	0
2016-02-23 21:17	360	0	0	1	0
2016-02-24 03:18	360	1932	1932	1	0
2016-02-24 09:07	360	0	0	1	0
2016-02-24 15:15	360	0	0	1	0
2016-02-24 21:08	360	0	0	1	0
2016-02-25 02:58	360	1440	1440	1	0
2016-02-25 09:10	360	0	0	1	0
2016-02-25 15:15	360	0	0	1	0
2016-02-26 14:15	360	0	0	1	0
2016-02-26 21:12	360	2281	2281	1	0
2016-02-27 02:58	360	4488	4486	1	0
2016-02-27 09:08	360	0	0	1	0
2016-02-27 15:06	360	72	72	1	0
2016-02-27 21:09	360	0	0	1	0
2016-02-28 03:03	356	2744	2740	1	0
2016-02-28 09:05	356	0	0	1	0
2016-02-28 15:06	356	2930	2930	1	0
2016-02-28 21:39	356	0	0	1	0
2016-02-29 03:39	356	2476	2461	1	0
2016-02-29 09:58	356	0	0	1	0
2016-02-29 15:10	356	611	611	1	0
2016-02-29 20:56	356	0	0	1	0
2016-03-01 09:18	356	2448	2448	1	0
2016-03-01 15:05	356	131	131	1	0
2016-03-01 20:57	356	0	0	1	0
2016-03-02 03:00	356	566	566	1	0
2016-03-02 08:57	356	0	0	1	0
2016-03-02 15:06	356	0	0	1	0
2016-03-02 21:07	356	0	0	1	0
2016-03-03 03:02	356	6288	6278	1	0
2016-03-03 08:58	356	0	0	1	0
2016-03-03 22:09	356	58	58	1	0
2016-03-04 03:30	356	1710	1710	1	0
2016-03-04 09:14	356	0	0	1	0
2016-03-04 15:13	356	1172	1172	1	0
2016-03-04 21:13	356	0	0	1	0
2016-03-05 03:14	356	2322	2322	1	0
2016-03-05 09:14	356	0	0	1	0
2016-03-05 15:20	356	1986	1986	1	0
2016-03-05 21:17	356	0	0	1	0
2016-03-06 03:29	356	2337	2337	1	0
2016-03-06 09:12	356	0	0	1	0
2016-03-06 15:17	356	0	0	1	0
2016-03-06 21:15	356	0	0	1	0
2016-03-07 03:16	356	2647	2632	1	0
2016-03-07 09:14	356	0	0	1	0
2016-03-07 15:16	356	697	697	1	0
2016-03-07 21:16	356	0	0	1	0
2016-03-08 03:18	356	3883	3872	1	0
2016-03-08 09:15	356	0	0	1	0
2016-03-08 15:18	356	208	208	1	0
2016-03-08 21:15	356	0	0	1	0
2016-03-09 03:16	356	3964	3964	1	0
2016-03-09 09:14	356	0	0	1	0
2016-03-09 15:13	356	239	239	1	0
2016-03-09 21:14	356	0	0	1	0
2016-03-10 03:14	356	1532	1532	1	0
2016-03-10 09:14	356	0	0	1	0
2016-03-10 15:39	356	76	76	1	0
2016-03-10 20:55	356	0	0	1	0
2016-03-11 02:59	356	1975	1975	1	0
2016-03-11 09:00	356	0	0	1	0
2016-03-11 14:57	356	82	82	1	0
2016-03-11 21:00	356	0	0	1	0
2016-03-12 03:07	356	1038	1038	1	0
2016-03-12 08:58	356	0	0	1	0
2016-03-12 14:56	356	0	0	1	0
2016-03-12 20:59	356	0	0	1	0
2016-03-13 03:07	356	2128	2128	1	0
2016-03-13 08:55	356	0	0	1	0
2016-03-13 14:58	356	0	0	1	0
2016-03-13 20:57	356	0	0	1	0
2016-03-14 02:55	367	3640	3640	1	0
2016-03-14 09:07	367	0	0	1	0
2016-03-14 14:56	367	0	0	1	0
2016-03-14 20:58	367	0	0	1	0
2016-03-15 02:56	367	1445	1445	1	0
2016-03-15 08:55	367	0	0	1	0
2016-03-15 14:58	356	568	568	1	0
2016-03-15 20:56	356	0	0	1	0
2016-03-16 02:57	356	4733	4733	1	0
2016-03-16 09:02	356	0	0	1	0
2016-03-16 15:02	356	0	0	1	0
2016-03-16 20:58	356	0	0	1	0
2016-03-17 02:59	356	1347	1347	1	0
2016-03-17 09:08	356	0	0	1	0
2016-03-17 15:08	356	0	0	1	0
2016-03-17 21:07	356	0	0	1	0
2016-03-18 03:03	356	3048	3048	1	0
2016-03-18 09:06	356	0	0	1	0
2016-03-18 15:00	356	38	38	1	0
2016-03-18 21:04	356	0	0	1	0
2016-03-19 03:09	367	2112	2112	1	0
2016-03-19 09:09	367	0	0	1	0
2016-03-19 15:07	367	0	0	1	0
2016-03-19 21:06	367	0	0	1	0
2016-03-20 03:09	367	2476	2476	1	0
2016-03-20 09:05	367	0	0	1	0
2016-03-20 14:59	367	9	9	1	0
2016-03-22 22:17	367	1662	1662	1	0
2016-03-23 03:17	367	0	0	1	0
2016-03-23 09:14	367	0	0	1	0
2016-03-23 15:14	367	8094	8094	1	0
2016-03-23 21:15	367	0	0	1	0
2016-03-24 03:13	367	1763	1763	1	0
2016-03-24 09:14	367	0	0	1	0
2016-03-24 15:16	367	0	0	1	0
2016-03-24 21:15	367	0	0	1	0
2016-03-25 03:16	367	2298	2298	1	0
2016-03-25 09:16	367	0	0	1	0
2016-03-25 15:17	367	0	0	1	0
2016-03-25 21:14	367	0	0	1	0
2016-03-26 03:15	367	2144	2144	1	0
2016-03-26 09:15	367	0	0	1	0
2016-03-26 15:16	367	149	149	1	0
2016-03-26 21:15	367	0	0	1	0
2016-03-27 03:17	367	309	309	1	0
2016-03-27 09:15	367	0	0	1	0
2016-03-27 15:14	367	0	0	1	0
2016-03-27 21:17	367	0	0	1	0
2016-03-28 03:16	378	9848	9837	1	0
2016-03-28 09:15	378	0	0	1	0
2016-03-28 15:16	378	0	0	1	0
2016-03-28 21:15	378	0	0	1	0
2016-03-29 03:16	378	1634	1634	1	0
2016-03-29 09:15	378	0	0	1	0
2016-03-29 15:15	378	0	0	1	0
2016-03-29 21:16	378	0	0	1	0
2016-03-30 03:16	378	3313	3313	1	0
2016-03-30 09:17	378	0	0	1	0
2016-03-30 15:16	378	102	102	1	0
2016-03-30 21:14	378	0	0	1	0
2016-03-31 03:16	378	2442	2442	1	0
2016-03-31 09:15	378	0	0	1	0
2016-03-31 15:17	378	0	0	1	0
2016-03-31 21:16	378	0	0	1	0
2016-04-01 07:20	378	1702	1702	1	0
2016-04-01 15:18	378	0	0	1	0
2016-04-01 21:15	378	0	0	1	0
2016-04-02 03:16	378	1370	1370	1	0
2016-04-02 15:17	378	172	172	1	0
2016-04-02 21:15	378	0	0	1	0
2016-04-03 03:18	378	1940	1940	1	0
2016-04-03 09:13	378	0	0	1	0
2016-04-03 15:16	378	86	86	1	0
2016-04-03 21:15	378	0	0	1	0
2016-04-04 03:14	378	1450	1450	1	0
2016-04-04 09:14	378	0	0	1	0
2016-04-04 15:14	378	32	32	1	0
2016-04-04 21:15	378	0	0	1	0
2016-04-05 03:15	378	2011	2011	1	0
2016-04-05 09:12	378	0	0	1	0
2016-04-05 15:16	378	0	0	1	0
2016-04-05 21:15	378	0	0	1	0
2016-04-06 03:13	378	1667	1667	1	0
2016-04-06 09:13	378	0	0	1	0
2016-04-06 14:56	378	84	84	1	0
2016-04-06 20:53	378	0	0	1	0
2016-04-07 02:54	378	1822	1822	1	0
2016-04-07 08:56	378	0	0	1	0
2016-04-07 15:14	378	40	40	1	0
2016-04-07 21:00	378	0	0	1	0
2016-04-08 02:58	378	2377	2373	1	0
2016-04-08 09:07	378	0	0	1	0
2016-04-08 15:12	378	23	23	1	0
2016-04-08 21:10	378	0	0	1	0
2016-04-09 03:01	378	2032	2032	1	0
2016-04-09 08:58	378	0	0	1	0
2016-04-09 14:59	378	28	28	1	0
2016-04-09 20:56	378	0	0	1	0
2016-04-10 03:11	378	4148	4148	1	0
2016-04-10 08:59	378	0	0	1	0
2016-04-10 14:59	378	26	26	1	0
2016-04-10 20:58	378	0	0	1	0
2016-04-11 02:59	378	2299	2299	1	0
2016-04-11 09:07	378	0	0	1	0
2016-04-11 15:07	378	87	87	1	0
2016-04-11 21:07	378	0	0	1	0
2016-04-12 03:02	378	0	0	1	0
2016-04-12 09:07	378	0	0	1	0
2016-04-12 15:07	378	0	0	1	0
2016-04-12 21:10	378	0	0	1	0
2016-04-13 03:00	378	20476	20431	1	0
2016-04-13 09:00	378	0	0	1	0
2016-04-13 14:59	378	17	17	1	0
2016-04-13 21:08	378	0	0	1	0
2016-04-14 03:08	378	1634	1634	1	0
2016-04-15 09:14	378	1481	1481	1	0
2016-04-15 15:17	378	1002	1002	1	0
2016-04-15 21:12	378	0	0	1	0
2016-04-16 03:15	378	1589	1589	1	0
2016-04-16 09:12	378	0	0	1	0
2016-04-16 15:14	378	0	0	1	0
2016-04-16 21:11	378	0	0	1	0
2016-04-17 03:17	378	83	83	1	0
2016-04-17 09:15	378	0	0	1	0
2016-04-17 15:10	378	0	0	1	0
2016-04-17 21:13	378	0	0	1	0
2016-04-18 03:13	378	5454	5454	1	0
2016-04-18 09:12	378	0	0	1	0
2016-04-18 15:37	378	0	0	1	0
2016-04-18 21:15	378	0	0	1	0
2016-04-19 03:13	378	4734	4734	1	0
2016-04-19 09:12	378	0	0	1	0
2016-04-19 15:14	378	222	222	1	0
2016-04-19 21:13	378	0	0	1	0
2016-04-20 03:14	378	2801	2801	1	0
2016-04-20 09:14	378	0	0	1	0
2016-04-20 15:14	378	0	0	1	0
2016-04-20 21:16	378	0	0	1	0
2016-04-21 03:16	378	2204	2204	1	0
2016-04-21 09:14	378	0	0	1	0
2016-04-21 15:14	378	160	160	1	0
2016-04-21 21:14	378	0	0	1	0
2016-04-22 03:15	378	1178	1178	1	0
2016-04-22 09:14	378	0	0	1	0
2016-04-22 15:22	378	0	0	1	0
2016-04-22 21:15	378	0	0	1	0
2016-04-23 03:15	378	2657	2657	1	0
2016-04-23 09:16	378	0	0	1	0
2016-04-23 15:14	378	0	0	1	0
2016-04-23 21:14	378	0	0	1	0
2016-04-24 03:15	378	1592	1592	1	0
2016-04-24 09:15	378	0	0	1	0
2016-04-24 15:14	378	20	20	1	0
2016-04-24 21:15	378	0	0	1	0
2016-04-25 03:14	378	2226	2226	1	0
2016-04-25 09:15	378	0	0	1	0
2016-04-25 15:16	378	2	2	1	0
2016-04-25 21:01	378	0	0	1	0
2016-04-26 02:55	378	2228	2228	1	0
2016-04-26 08:55	378	0	0	1	0
2016-04-26 14:57	378	0	0	1	0
2016-04-26 21:08	378	0	0	1	0
2016-04-27 02:58	378	0	0	1	0
2016-04-27 09:06	378	0	0	1	0
2016-04-27 15:02	378	0	0	1	0
2016-04-27 20:58	378	0	0	1	0
2016-04-28 02:57	378	3574	3574	1	0
2016-04-28 21:13	378	81	81	1	0
2016-04-29 03:31	378	1549	1549	1	0
2016-04-29 09:35	378	0	0	1	0
2016-04-29 15:25	378	93	93	1	0
2016-04-29 21:25	378	0	0	1	0
2016-04-30 03:24	378	1333	1333	1	0
2016-04-30 09:45	378	0	0	1	0
2016-04-30 15:15	378	60	60	1	0
2016-04-30 21:13	378	0	0	1	0
2016-05-01 03:34	378	2173	2162	1	0
2016-05-01 09:37	378	0	0	1	0
2016-05-01 15:31	378	31	31	1	0
2016-05-01 21:24	378	0	0	1	0
2016-05-02 03:26	378	221	221	1	0
2016-05-02 09:23	378	0	0	1	0
2016-05-02 15:26	378	1	1	1	0
2016-05-02 21:37	378	0	0	1	0
2016-05-03 03:31	378	5593	5563	1	0
2016-05-03 09:37	378	0	0	1	0
2016-05-03 15:30	378	0	0	1	0
2016-05-03 21:27	378	0	0	1	0
2016-05-04 03:32	378	1313	1313	1	0
2016-05-04 09:29	378	0	0	1	0
2016-05-04 17:48	378	0	0	1	0
2016-05-05 03:26	378	2458	2458	1	0
2016-05-05 09:30	378	0	0	1	0
2016-05-05 15:26	378	0	0	1	0
2016-05-05 21:24	378	0	0	1	0
2016-05-06 03:29	378	0	0	1	0
2016-05-06 09:33	378	0	0	1	0
2016-05-06 15:33	378	0	0	1	0
2016-05-06 21:08	378	0	0	1	0
2016-05-07 03:11	378	0	0	1	0
2016-05-07 09:09	378	0	0	1	0
2016-05-07 15:12	378	12939	12840	1	0
2016-05-07 21:10	378	0	0	1	0
2016-05-08 03:11	378	1836	1825	1	0
2016-05-08 09:09	378	0	0	1	0
2016-05-08 15:09	378	0	0	1	0
2016-05-08 21:09	378	0	0	1	0
2016-05-09 03:15	378	2492	2476	1	0
2016-05-09 09:09	378	0	0	1	0
2016-05-09 15:16	378	1058	1058	1	0
2016-05-09 21:10	378	0	0	1	0
2016-05-10 03:15	378	1732	1732	1	0
2016-05-10 09:11	378	0	0	1	0
2016-05-10 15:15	378	102	102	1	0
2016-05-10 21:33	378	0	0	1	0
2016-05-11 03:12	378	2389	2389	1	0
2016-05-11 09:14	378	0	0	1	0
2016-05-11 15:17	378	0	0	1	0
2016-05-11 21:13	378	0	0	1	0
2016-05-12 03:14	378	2065	2065	1	0
2016-05-12 09:14	378	0	0	1	0
2016-05-12 15:16	378	47	47	1	0
2016-05-12 21:14	378	0	0	1	0
2016-05-13 03:15	378	6230	6228	1	0
2016-05-13 09:15	378	0	0	1	0
2016-05-13 15:18	378	1	1	1	0
2016-05-13 21:22	378	0	0	1	0
2016-05-14 03:19	378	2372	2346	1	0
2016-05-14 09:15	378	0	0	1	0
2016-05-14 15:16	378	668	668	1	0
2016-05-14 21:18	378	0	0	1	0
2016-05-15 03:15	378	2982	2982	1	0
2016-05-15 09:12	378	0	0	1	0
2016-05-15 15:15	378	50	50	1	0
2016-05-15 21:14	378	0	0	1	0
2016-05-16 03:13	378	4954	4954	1	0
2016-05-16 09:13	378	0	0	1	0
2016-05-16 15:14	378	141	141	1	0
2016-05-16 21:13	378	0	0	1	0
2016-05-17 03:14	378	4010	4010	1	0
2016-05-17 09:40	378	0	0	1	0
2016-05-17 15:31	378	333	333	1	0
2016-05-17 21:25	378	0	0	1	0
2016-05-18 03:27	378	1878	1878	1	0
2016-05-18 09:34	378	0	0	1	0
2016-05-18 15:27	378	0	0	1	0
2016-05-18 22:09	378	0	0	1	0
2016-05-19 03:38	378	2992	2992	1	0
2016-05-19 09:31	378	0	0	1	0
2016-05-19 15:37	356	0	0	1	0
2016-05-19 21:26	356	0	0	1	0
2016-05-20 03:36	356	2774	2774	1	0
2016-05-20 09:40	356	367	367	1	0
2016-05-20 15:39	356	0	0	1	0
2016-05-20 21:41	356	0	0	1	0
2016-05-21 03:37	356	2493	2478	1	0
2016-05-21 09:47	356	0	0	1	0
2016-05-21 15:36	356	11	11	1	0
2016-05-21 21:36	356	0	0	1	0
2016-05-22 03:37	356	0	0	1	0
2016-05-22 09:38	356	3123	3112	1	0
2016-05-22 15:42	356	138	138	1	0
2016-05-22 21:39	356	20	20	1	0
2016-05-23 03:42	356	1778	1776	1	0
2016-05-23 09:36	356	0	0	1	0
2016-05-23 15:38	356	11460	11460	1	0
2016-05-23 21:34	356	0	0	1	0
2016-05-24 03:33	356	3905	3905	1	0
2016-05-24 09:38	356	0	0	1	0
2016-05-24 15:32	356	0	0	1	0
2016-05-24 21:34	356	0	0	1	0
2016-05-25 03:33	356	5538	4504	1	0
2016-05-25 09:28	356	0	0	1	0
2016-05-25 15:14	356	0	0	1	0
2016-05-25 21:16	356	0	0	1	0
2016-05-26 03:15	356	6293	6293	1	0
2016-05-26 09:21	356	0	0	1	0
2016-05-26 15:14	356	0	0	1	0
2016-05-26 21:14	356	0	0	1	0
2016-05-27 03:14	356	0	0	1	0
2016-05-27 09:20	356	0	0	1	0
2016-05-27 15:17	356	5507	5507	1	0
2016-05-27 21:15	356	0	0	1	0
2016-05-28 03:19	356	4270	4270	1	0
2016-05-28 09:17	356	0	0	1	0
2016-05-28 15:19	326	10	10	1	0
2016-05-28 21:21	326	0	0	1	0
2016-05-29 03:23	326	2121	2121	1	0
2016-05-29 09:20	326	0	0	1	0
2016-05-29 15:24	326	0	0	1	0
2016-05-29 21:21	326	0	0	1	0
2016-05-30 03:20	326	2543	2543	1	0
2016-05-30 09:21	326	0	0	1	0
2016-05-30 15:18	326	440	440	1	0
2016-05-30 21:16	326	0	0	1	0
2016-05-31 03:17	326	2213	2213	1	0
2016-05-31 09:18	326	0	0	1	0
2016-05-31 15:17	326	643	643	1	0
2016-05-31 21:16	326	0	0	1	0
2016-06-01 03:16	326	2494	2494	1	0
2016-06-01 09:17	326	0	0	1	0
2016-06-01 15:17	326	0	0	1	0
2016-06-01 21:17	326	0	0	1	0
2016-06-02 03:15	326	8077	8077	1	0
2016-06-02 09:19	326	11	11	1	0
2016-06-02 15:16	326	28	28	1	0
2016-06-02 21:15	326	0	0	1	0
2016-06-03 03:19	326	5170	5170	1	0
2016-06-03 09:18	326	0	0	1	0
2016-06-03 15:19	326	30	30	1	0
2016-06-03 21:18	326	0	0	1	0
2016-06-04 03:12	326	3743	3743	1	0
2016-06-04 20:38	326	99	99	1	0
2016-06-05 03:31	326	3876	3876	1	0
2016-06-05 09:19	326	0	0	1	0
2016-06-05 15:20	326	95	95	1	0
2016-06-05 21:17	326	11	11	1	0
2016-06-06 03:41	326	1789	1789	1	0
2016-06-06 09:36	326	0	0	1	0
2016-06-06 15:38	326	434	434	1	0
2016-06-06 21:35	326	0	0	1	0
2016-06-07 03:36	326	2525	2525	1	0
2016-06-07 09:37	326	0	0	1	0
2016-06-07 15:37	326	100	100	1	0
2016-06-07 21:44	326	0	0	1	0
2016-06-08 03:39	326	2834	2834	1	0
2016-06-08 09:38	326	0	0	1	0
2016-06-08 15:38	326	193	193	1	0
2016-06-08 21:37	326	0	0	1	0
2016-06-09 03:38	326	2720	2720	1	0
2016-06-09 09:40	326	0	0	1	0
2016-06-09 15:40	326	203	203	1	0
2016-06-09 21:38	326	0	0	1	0
2016-06-10 03:39	326	3319	3319	1	0
2016-06-10 09:38	326	0	0	1	0
2016-06-10 15:36	326	126	126	1	0
2016-06-10 21:39	326	0	0	1	0
2016-06-11 03:44	326	2723	2723	1	0
2016-06-11 10:07	326	0	0	1	0
2016-06-11 15:40	326	0	0	1	0
2016-06-11 21:37	326	0	0	1	0
2016-06-12 03:39	326	3786	3786	1	0
2016-06-12 09:34	326	0	0	1	0
2016-06-12 15:38	326	0	0	1	0
2016-06-12 21:39	326	0	0	1	0
2016-06-13 03:40	326	5557	5557	1	0
2016-06-13 09:39	326	0	0	1	0
2016-06-13 15:42	326	0	0	1	0
2016-06-13 21:40	326	0	0	1	0
2016-06-14 03:37	326	2458	2443	1	0
2016-06-14 09:41	326	0	0	1	0
2016-06-14 15:40	326	0	0	1	0
2016-06-14 21:39	326	0	0	1	0
2016-06-15 03:39	326	2209	2209	1	0
2016-06-15 09:40	326	0	0	1	0
2016-06-15 15:31	326	0	0	1	0
2016-06-15 21:29	326	0	0	1	0
2016-06-16 03:18	326	2890	2890	1	0
2016-06-16 09:24	326	0	0	1	0
2016-06-16 15:18	326	54	54	1	0
2016-06-16 21:16	326	0	0	1	0
2016-06-17 03:15	326	2085	2083	1	0
2016-06-17 09:18	326	0	0	1	0
2016-06-17 15:20	326	0	0	1	0
2016-06-17 21:21	326	0	0	1	0
2016-06-18 03:27	326	1015	1015	1	0
2016-06-18 09:19	326	0	0	1	0
2016-06-18 15:22	326	0	0	1	0
2016-06-18 21:17	326	0	0	1	0
2016-06-19 03:18	326	1552	1552	1	0
2016-06-19 09:17	326	0	0	1	0
2016-06-19 15:27	326	0	0	1	0
2016-06-19 21:24	326	0	0	1	0
2016-06-20 03:24	326	888	888	1	0
2016-06-20 09:33	326	0	0	1	0
2016-06-20 15:28	326	3171	3171	1	0
2016-06-20 21:29	326	0	0	1	0
2016-06-21 03:22	326	2489	2489	1	0
2016-06-21 15:28	326	0	0	1	0
2016-06-21 21:27	326	0	0	1	0
2016-06-22 03:28	326	1637	1637	1	0
2016-06-22 09:28	326	0	0	1	0
2016-06-22 15:24	326	0	0	1	0
2016-06-22 21:30	326	0	0	1	0
2016-06-23 03:30	326	6474	6474	1	0
2016-06-23 09:29	326	0	0	1	0
2016-06-23 15:32	326	0	0	1	0
2016-06-23 21:28	326	0	0	1	0
2016-06-24 03:28	326	2670	2670	1	0
2016-06-24 09:34	326	0	0	1	0
2016-06-24 15:28	326	0	0	1	0
2016-06-24 21:39	326	0	0	1	0
2016-06-25 03:29	326	1857	1857	1	0
2016-06-25 09:29	326	0	0	1	0
2016-06-25 15:41	326	0	0	1	0
2016-06-25 21:29	326	0	0	1	0
2016-06-26 03:27	326	3015	3015	1	0
2016-06-26 09:30	326	0	0	1	0
2016-06-26 15:31	326	30	30	1	0
2016-06-26 21:30	326	0	0	1	0
2016-06-27 03:33	326	4354	4354	1	0
2016-06-27 09:40	326	0	0	1	0
2016-06-27 15:28	326	0	0	1	0
2016-06-27 21:28	326	0	0	1	0
2016-06-28 03:34	326	2607	2607	1	0
2016-06-28 09:29	326	0	0	1	0
2016-06-28 15:29	326	20	20	1	0
2016-06-29 03:27	326	2938	2938	1	0
2016-06-29 09:28	326	0	0	1	0
2016-06-29 15:33	326	579	579	1	0
2016-06-29 21:29	326	0	0	1	0
2016-06-30 03:32	326	1559	1559	1	0
2016-06-30 09:29	326	0	0	1	0
2016-06-30 15:36	326	173	173	1	0
2016-06-30 21:36	326	0	0	1	0
2016-07-01 03:37	326	1360	1360	1	0
2016-07-01 09:37	326	0	0	1	0
2016-07-01 15:38	326	0	0	1	0
2016-07-01 21:36	326	0	0	1	0
2016-07-02 03:38	326	2237	2237	1	0
2016-07-02 09:38	326	0	0	1	0
2016-07-02 15:42	326	0	0	1	0
2016-07-02 21:49	326	0	0	1	0
2016-07-03 03:44	337	2109	2098	1	0
2016-07-03 09:38	337	0	0	1	0
2016-07-03 15:39	337	0	0	1	0
2016-07-03 21:39	337	0	0	1	0
2016-07-04 03:40	337	3818	3818	1	0
2016-07-04 09:42	337	0	0	1	0
2016-07-04 15:25	337	0	0	1	0
2016-07-04 21:28	337	0	0	1	0
2016-07-05 15:28	337	3148	3137	1	0
2016-07-05 21:25	337	0	0	1	0
2016-07-06 03:26	337	5046	5046	1	0
2016-07-06 09:18	337	0	0	1	0
2016-07-06 15:19	337	99	99	1	0
2016-07-06 21:21	337	0	0	1	0
2016-07-07 03:24	337	4467	4467	1	0
2016-07-07 15:30	337	0	0	1	0
2016-07-07 21:27	337	0	0	1	0
2016-07-08 03:26	337	3264	3264	1	0
2016-07-08 09:22	337	0	0	1	0
2016-07-08 15:27	337	0	0	1	0
2016-07-08 21:25	337	0	0	1	0
2016-07-09 03:29	337	2796	2796	1	0
2016-07-09 09:27	337	0	0	1	0
2016-07-09 15:30	357	8	8	1	0
2016-07-09 21:25	357	12	12	1	0
2016-07-10 03:31	357	0	0	1	0
2016-07-10 09:27	357	0	0	1	0
2016-07-10 15:18	357	0	0	1	0
2016-07-10 21:13	357	0	0	1	0
2016-07-11 03:17	357	0	0	1	0
2016-07-11 09:12	357	0	0	1	0
2016-07-11 15:13	357	0	0	1	0
2016-07-11 21:14	357	10361	10359	1	0
2016-07-12 03:16	357	150	150	1	0
2016-07-12 09:12	357	0	0	1	0
2016-07-12 15:16	357	13997	13997	1	0
2016-07-12 21:15	357	0	0	1	0
2016-07-13 03:18	357	7804	7804	1	0
2016-07-13 09:16	357	0	0	1	0
2016-07-13 15:16	357	0	0	1	0
2016-07-13 21:21	357	3407	3407	1	0
2016-07-14 03:18	357	0	0	1	0
2016-07-14 09:16	357	0	0	1	0
2016-07-14 15:17	357	12	12	1	0
2016-07-14 21:16	357	0	0	1	0
2016-07-15 03:21	357	160	160	1	0
2016-07-15 09:17	357	0	0	1	0
2016-07-15 15:18	357	97	97	1	0
2016-07-15 21:17	357	0	0	1	0
2016-07-16 03:19	357	24	24	1	0
2016-07-16 09:27	357	0	0	1	0
2016-07-16 15:17	357	28	28	1	0
2016-07-16 21:15	357	0	0	1	0
2016-07-17 03:21	384	6221	6191	1	0
2016-07-17 09:16	384	0	0	1	0
2016-07-17 15:18	384	20	20	1	0
2016-07-17 21:16	384	0	0	1	0
2016-07-18 03:19	384	2202	2202	1	0
2016-07-18 09:15	384	0	0	1	0
2016-07-18 15:16	384	116	116	1	0
2016-07-18 21:16	384	0	0	1	0
2016-07-19 03:19	384	3996	3972	1	0
2016-07-19 09:17	384	0	0	1	0
2016-07-19 15:16	385	1146	1146	1	0
2016-07-19 21:17	385	0	0	1	0
2016-07-20 03:20	385	2446	2446	1	0
2016-07-20 09:16	385	0	0	1	0
2016-07-20 15:17	385	32	32	1	0
2016-07-20 21:17	385	0	0	1	0
2016-07-21 03:22	386	3292	3292	1	0
2016-07-21 09:17	386	0	0	1	0
2016-07-21 15:17	386	104	104	1	0
2016-07-21 21:16	386	0	0	1	0
2016-07-22 03:20	386	5113	5113	1	0
2016-07-22 09:16	386	0	0	1	0
2016-07-22 15:18	369	592	592	1	0
2016-07-22 21:16	369	0	0	1	0
2016-07-23 03:27	369	1790	1788	1	0
2016-07-23 09:25	369	0	0	1	0
2016-07-23 15:17	369	53	53	1	0
2016-07-23 21:17	369	0	0	1	0
2016-07-24 03:22	369	3055	3055	1	0
2016-07-24 09:16	369	0	0	1	0
2016-07-24 15:19	369	116	116	1	0
2016-07-24 21:16	369	0	0	1	0
2016-07-25 03:23	369	2591	2591	1	0
2016-07-25 09:17	369	0	0	1	0
2016-07-25 15:30	369	0	0	1	0
2016-07-25 21:31	369	0	0	1	0
2016-07-26 03:31	369	1641	1641	1	0
2016-07-26 09:34	369	0	0	1	0
2016-07-26 15:31	369	0	0	1	0
2016-07-26 21:31	369	0	0	1	0
2016-07-27 03:37	369	2223	2223	1	0
2016-07-27 09:30	369	0	0	1	0
2016-07-27 15:28	369	0	0	1	0
2016-07-27 21:31	369	0	0	1	0
2016-07-28 03:33	369	1792	1792	1	0
2016-07-28 09:29	369	34	34	1	0
2016-07-28 15:29	369	0	0	1	0
2016-07-28 21:29	369	0	0	1	0
2016-07-29 03:33	369	2026	2026	1	0
2016-07-29 09:26	369	0	0	1	0
2016-07-29 15:29	369	0	0	1	0
2016-07-29 21:28	369	0	0	1	0
2016-07-30 03:34	369	2799	2799	1	0
2016-07-30 09:39	369	0	0	1	0
2016-07-30 15:29	369	12	12	1	0
2016-07-30 21:27	369	0	0	1	0
2016-07-31 03:32	369	2262	2246	1	0
2016-07-31 09:28	369	0	0	1	0
2016-07-31 15:37	369	190	190	1	0
2016-07-31 21:26	369	0	0	1	0
2016-08-01 03:35	370	3646	3646	1	0
2016-08-01 09:30	370	0	0	1	0
2016-08-01 15:26	370	0	0	1	0
2016-08-01 21:26	370	0	0	1	0
2016-08-02 03:28	370	1639	1615	1	0
2016-08-02 09:24	370	0	0	1	0
2016-08-02 15:25	370	0	0	1	0
2016-08-02 21:25	370	0	0	1	0
2016-08-03 03:27	370	2261	2261	1	0
2016-08-03 09:25	370	0	0	1	0
2016-08-03 15:25	370	2	2	1	0
2016-08-03 21:20	370	0	0	1	0
2016-08-04 03:31	370	901	901	1	0
2016-08-04 09:27	370	0	0	1	0
2016-08-04 15:25	370	298	298	1	0
2016-08-04 21:25	370	0	0	1	0
2016-08-05 03:27	370	4209	4173	1	0
2016-08-05 09:16	370	0	0	1	0
2016-08-05 15:14	370	420	420	1	0
2016-08-05 21:13	370	0	0	1	0
2016-08-06 03:19	370	2035	2035	1	0
2016-08-06 09:17	370	0	0	1	0
2016-08-07 13:57	370	206	206	1	0
2016-08-07 21:24	370	2540	2540	1	0
2016-08-08 03:25	370	0	0	1	0
2016-08-08 09:23	370	0	0	1	0
2016-08-08 15:24	370	0	0	1	0
2016-08-08 21:14	370	0	0	1	0
2016-08-09 03:37	370	12197	12197	1	0
2016-08-09 09:24	370	0	0	1	0
2016-08-09 15:34	370	6166	6166	1	0
2016-08-09 21:30	370	0	0	1	0
2016-08-10 03:31	370	2759	2759	1	0
2016-08-10 09:28	370	0	0	1	0
2016-08-10 15:13	370	47	47	1	0
2016-08-10 21:14	370	0	0	1	0
2016-08-11 03:19	370	2651	2651	1	0
2016-08-11 09:15	370	0	0	1	0
2016-08-11 15:16	370	791	791	1	0
2016-08-11 21:16	370	0	0	1	0
2016-08-12 03:18	370	1761	1761	1	0
2016-08-12 09:15	370	0	0	1	0
2016-08-12 15:16	370	2156	2156	1	0
2016-08-12 21:16	370	0	0	1	0
2016-08-13 03:24	370	1353	1353	1	0
2016-08-13 09:17	370	0	0	1	0
2016-08-13 15:20	370	44	44	1	0
2016-08-13 21:16	370	0	0	1	0
2016-08-14 03:21	370	6383	6371	1	0
2016-08-14 09:16	370	0	0	1	0
2016-08-14 15:19	370	14	14	1	0
2016-08-14 21:17	370	0	0	1	0
2016-08-15 03:21	370	1790	1790	1	0
2016-08-15 09:16	370	0	0	1	0
2016-08-15 15:18	370	34	34	1	0
2016-08-15 21:16	370	0	0	1	0
2016-08-16 03:21	370	2843	2843	1	0
2016-08-16 09:18	370	0	0	1	0
2016-08-16 15:19	370	0	0	1	0
2016-08-16 21:17	370	0	0	1	0
2016-08-17 03:17	370	2348	2348	1	0
2016-08-17 09:20	370	0	0	1	0
2016-08-17 15:23	370	9	9	1	0
2016-08-17 21:17	370	0	0	1	0
2016-08-18 03:19	370	2795	2795	1	0
2016-08-18 15:18	370	66	66	1	0
2016-08-18 21:17	370	0	0	1	0
2016-08-19 03:20	370	2265	2265	1	0
2016-08-19 09:18	370	0	0	1	0
2016-08-19 15:18	370	39	39	1	0
2016-08-19 21:17	370	11	11	1	0
2016-08-20 03:23	370	4454	4454	1	0
2016-08-20 09:19	370	0	0	1	0
2016-08-20 15:18	370	4	4	1	0
2016-08-20 21:18	370	0	0	1	0
2016-08-21 03:19	370	2407	2407	1	0
2016-08-21 09:17	370	0	0	1	0
2016-08-21 15:36	370	0	0	1	0
2016-08-21 21:28	370	0	0	1	0
2016-08-22 03:34	370	2242	2242	1	0
2016-08-22 09:32	370	0	0	1	0
2016-08-22 15:31	370	0	0	1	0
2016-08-22 21:22	370	0	0	1	0
2016-08-23 03:33	370	1197	1197	1	0
2016-08-23 09:32	370	0	0	1	0
2016-08-23 15:32	370	24	24	1	0
2016-08-23 21:34	370	0	0	1	0
2016-08-24 03:21	370	4465	4465	1	0
2016-08-24 09:22	370	0	0	1	0
2016-08-24 15:33	370	0	0	1	0
2016-08-24 21:39	370	0	0	1	0
2016-08-25 03:33	370	2182	2182	1	0
2016-08-25 09:32	370	34	34	1	0
2016-08-25 15:30	370	2	2	1	0
2016-08-25 21:28	370	0	0	1	0
2016-08-26 03:33	370	1094	1082	1	0
2016-08-26 09:32	370	0	0	1	0
2016-08-26 15:34	370	0	0	1	0
2016-08-26 21:29	370	0	0	1	0
2016-08-27 03:33	370	2176	2176	1	0
2016-08-27 09:41	370	0	0	1	0
2016-08-27 15:30	370	0	0	1	0
2016-08-27 21:29	370	0	0	1	0
2016-08-28 03:35	370	3179	3155	1	0
2016-08-28 09:31	370	0	0	1	0
2016-08-28 15:34	370	14	14	1	0
2016-08-28 21:29	370	0	0	1	0
2016-08-29 03:35	370	3495	3495	1	0
2016-08-29 09:30	370	0	0	1	0
2016-08-29 15:32	370	263	263	1	0
2016-08-29 21:28	370	0	0	1	0
2016-08-30 03:34	370	1921	1921	1	0
2016-08-30 09:31	370	0	0	1	0
2016-08-30 15:28	370	460	460	1	0
2016-08-30 21:27	370	0	0	1	0
2016-08-31 03:33	370	4029	4029	1	0
2016-08-31 09:31	370	0	0	1	0
2016-08-31 15:29	370	18	18	1	0
2016-08-31 21:30	370	0	0	1	0
2016-09-01 03:35	370	1416	1416	1	0
2016-09-01 09:30	370	0	0	1	0
2016-09-01 15:28	370	50	50	1	0
2016-09-01 21:27	370	0	0	1	0
2016-09-02 03:31	370	3410	3410	1	0
2016-09-02 09:25	370	0	0	1	0
2016-09-02 15:27	370	13	13	1	0
2016-09-02 21:27	370	0	0	1	0
2016-09-03 03:32	370	3334	3334	1	0
2016-09-03 09:48	370	0	0	1	0
2016-09-03 15:30	370	28	28	1	0
2016-09-03 21:28	370	0	0	1	0
2016-09-04 03:31	370	2347	2347	1	0
2016-09-04 09:30	370	0	0	1	0
2016-09-04 15:37	370	11	11	1	0
2016-09-04 21:37	370	0	0	1	0
2016-09-05 03:42	370	0	0	1	0
2016-09-05 09:18	370	0	0	1	0
2016-09-05 15:20	370	2971	2971	1	0
2016-09-05 21:18	370	0	0	1	0
2016-09-06 03:26	370	1991	1991	1	0
2016-09-06 09:20	370	0	0	1	0
2016-09-06 15:19	370	64	64	1	0
2016-09-06 21:19	370	0	0	1	0
2016-09-07 03:25	370	2859	2859	1	0
2016-09-07 09:18	370	0	0	1	0
2016-09-07 15:23	370	19	19	1	0
2016-09-07 21:18	370	0	0	1	0
2016-09-08 03:25	370	3982	3982	1	0
2016-09-08 09:24	370	0	0	1	0
2016-09-08 15:20	370	0	0	1	0
2016-09-08 21:20	370	0	0	1	0
2016-09-09 03:26	370	2587	2587	1	0
2016-09-09 09:23	370	0	0	1	0
2016-09-09 15:23	370	5	5	1	0
2016-09-09 21:18	370	0	0	1	0
2016-09-10 03:25	370	2741	2741	1	0
2016-09-10 09:30	370	0	0	1	0
2016-09-10 15:24	370	6	6	1	0
2016-09-10 21:20	370	0	0	1	0
2016-09-11 03:29	370	2147	2147	1	0
2016-09-11 09:20	370	0	0	1	0
2016-09-11 15:29	370	7	7	1	0
2016-09-11 21:20	370	0	0	1	0
2016-09-12 03:24	370	4597	4597	1	0
2016-09-12 09:24	370	0	0	1	0
2016-09-12 15:26	370	12	12	1	0
2016-09-12 21:23	370	0	0	1	0
2016-09-13 03:27	370	4674	4674	1	0
2016-09-13 09:19	370	0	0	1	0
2016-09-13 15:22	370	186	186	1	0
2016-09-13 21:21	370	0	0	1	0
2016-09-14 03:26	370	4540	4540	1	0
2016-09-14 09:26	370	0	0	1	0
2016-09-14 15:21	370	46	46	1	0
2016-09-14 21:21	370	0	0	1	0
2016-09-15 03:26	370	3331	3331	1	0
2016-09-15 09:45	370	0	0	1	0
2016-09-15 15:47	370	0	0	1	0
2016-09-15 21:44	370	0	0	1	0
2016-09-16 03:39	370	2237	2237	1	0
2016-09-16 09:21	370	0	0	1	0
2016-09-16 15:25	370	0	0	1	0
2016-09-16 21:22	370	0	0	1	0
2016-09-17 03:26	370	2780	2780	1	0
2016-09-17 15:27	370	183	183	1	0
2016-09-17 21:21	370	0	0	1	0
2016-09-18 03:31	370	3057	3057	1	0
2016-09-18 09:21	370	0	0	1	0
2016-09-18 15:30	370	4	4	1	0
2016-09-18 21:24	370	0	0	1	0
2016-09-19 03:34	370	3051	3051	1	0
2016-09-19 09:29	370	0	0	1	0
2016-09-19 15:29	370	0	0	1	0
2016-09-19 21:33	370	0	0	1	0
2016-09-20 03:33	370	1494	1494	1	0
2016-09-20 09:32	370	0	0	1	0
2016-09-20 15:35	370	0	0	1	0
2016-09-20 21:35	370	0	0	1	0
2016-09-21 03:35	370	4086	4086	1	0
2016-09-21 09:33	370	0	0	1	0
2016-09-21 15:33	370	5	5	1	0
2016-09-21 21:33	370	0	0	1	0
2016-09-22 03:37	370	983	983	1	0
2016-09-22 09:32	370	0	0	1	0
2016-09-22 15:33	370	3200	3200	1	0
2016-09-22 21:33	370	0	0	1	0
2016-09-23 03:33	370	0	0	1	0
2016-09-23 09:32	370	2369	2357	1	0
2016-09-23 15:29	370	946	946	1	0
2016-09-23 21:31	370	0	0	1	0
2016-09-24 03:31	370	5224	5224	1	0
2016-09-24 09:28	370	0	0	1	0
2016-09-24 15:37	370	22	22	1	0
2016-09-24 22:16	370	0	0	1	0
2016-09-25 03:42	370	4777	4777	1	0
2016-09-25 09:38	370	0	0	1	0
2016-09-25 15:36	370	1	1	1	0
2016-09-25 21:34	370	0	0	1	0
2016-09-26 03:33	370	1809	1798	1	0
2016-09-26 09:31	370	0	0	1	0
2016-09-26 15:32	370	0	0	1	0
2016-09-26 21:25	370	0	0	1	0
2016-09-27 03:26	370	3033	3033	1	0
2016-09-27 09:33	370	0	0	1	0
2016-09-27 15:37	370	53	53	1	0
2016-09-27 21:25	370	0	0	1	0
2016-09-28 03:35	370	3795	3795	1	0
2016-09-28 09:21	370	0	0	1	0
2016-09-28 15:21	370	33	33	1	0
2016-09-28 21:20	370	0	0	1	0
2016-09-29 03:22	370	2557	2557	1	0
2016-09-29 09:21	370	0	0	1	0
2016-09-29 15:19	370	14631	14631	1	0
2016-09-29 21:20	370	0	0	1	0
2016-09-30 03:24	370	1676	1664	1	0
2016-09-30 09:31	370	0	0	1	0
2016-09-30 15:21	370	4515	4515	1	0
2016-09-30 21:20	370	0	0	1	0
2016-10-01 03:27	370	2584	2584	1	0
2016-10-01 09:20	370	0	0	1	0
2016-10-01 15:22	370	41	41	1	0
2016-10-01 21:21	370	0	0	1	0
2016-10-02 03:22	370	2507	2507	1	0
2016-10-02 09:23	370	0	0	1	0
2016-10-02 15:30	370	8	8	1	0
2016-10-02 21:22	370	0	0	1	0
2016-10-03 03:28	370	2647	2647	1	0
2016-10-03 09:18	370	0	0	1	0
2016-10-03 15:22	370	8	8	1	0
2016-10-03 21:21	370	0	0	1	0
2016-10-04 03:25	370	1173	1173	1	0
2016-10-04 09:20	370	0	0	1	0
2016-10-04 15:25	370	34	34	1	0
2016-10-04 21:24	370	0	0	1	0
2016-10-05 03:22	370	4497	4497	1	0
2016-10-05 09:22	370	0	0	1	0
2016-10-05 15:28	370	10	10	1	0
2016-10-05 21:21	370	0	0	1	0
2016-10-06 03:25	370	4033	4033	1	0
2016-10-06 09:21	370	0	0	1	0
2016-10-06 15:25	370	0	0	1	0
2016-10-06 21:23	370	0	0	1	0
2016-10-07 03:25	370	2716	2716	1	0
2016-10-07 09:21	370	0	0	1	0
2016-10-07 15:23	370	0	0	1	0
2016-10-07 21:21	370	0	0	1	0
2016-10-08 03:23	370	1893	1893	1	0
2016-10-08 09:22	370	0	0	1	0
2016-10-08 15:24	370	2	2	1	0
2016-10-08 21:26	370	0	0	1	0
2016-10-09 03:26	370	3593	3593	1	0
2016-10-09 09:21	370	0	0	1	0
2016-10-09 15:29	370	2	2	1	0
2016-10-09 21:25	370	0	0	1	0
2016-10-10 03:27	370	16340	16340	1	0
2016-10-10 09:22	370	0	0	1	0
2016-10-10 15:24	370	857	857	1	0
2016-10-10 21:26	370	0	0	1	0
2016-10-11 03:42	370	2840	2840	1	0
2016-10-11 10:32	370	0	0	1	0
2016-10-11 15:33	370	1223	1223	1	0
2016-10-11 21:36	370	0	0	1	0
2016-10-12 03:43	370	11292	11276	1	0
2016-10-12 09:34	370	0	0	1	0
2016-10-12 15:33	370	1064	1064	1	0
2016-10-12 21:37	370	0	0	1	0
2016-10-13 03:36	370	3524	3524	1	0
2016-10-13 09:34	370	0	0	1	0
2016-10-13 15:33	370	27	27	1	0
2016-10-13 21:35	370	0	0	1	0
2016-10-14 03:43	370	1644	1644	1	0
2016-10-14 09:31	370	0	0	1	0
2016-10-14 15:29	370	24	24	1	0
2016-10-14 21:31	370	0	0	1	0
2016-10-15 03:37	370	5377	5377	1	0
2016-10-15 09:37	370	0	0	1	0
2016-10-15 15:35	370	0	0	1	0
2016-10-15 21:33	370	0	0	1	0
2016-10-16 03:45	370	7170	7170	1	0
2016-10-16 09:32	370	0	0	1	0
2016-10-16 15:37	370	51	51	1	0
2016-10-16 21:31	370	0	0	1	0
2016-10-17 03:37	370	3716	3716	1	0
2016-10-17 09:29	370	0	0	1	0
2016-10-17 15:26	370	0	0	1	0
2016-10-17 21:27	370	0	0	1	0
2016-10-18 03:28	370	1808	1808	1	0
2016-10-18 09:23	370	0	0	1	0
2016-10-18 16:05	370	64	61	1	0
2016-10-18 21:26	370	0	0	1	0
2016-10-19 03:35	370	2322	2322	1	0
2016-10-19 09:23	370	0	0	1	0
2016-10-19 15:28	370	20	20	1	0
2016-10-19 21:37	370	0	0	1	0
2016-10-20 03:35	370	1256	1256	1	0
2016-10-20 09:27	370	0	0	1	0
2016-10-20 15:40	370	12	12	1	0
2016-10-20 21:32	370	0	0	1	0
2016-10-21 03:33	370	6677	6677	1	0
2016-10-21 09:31	370	0	0	1	0
2016-10-21 15:32	370	23	23	1	0
2016-10-21 21:33	370	0	0	1	0
2016-10-22 04:04	370	4118	4102	1	0
2016-10-22 09:43	370	0	0	1	0
2016-10-24 03:26	370	7259	7247	1	0
2016-10-24 09:25	370	0	0	1	0
2016-10-24 15:24	370	339	333	1	0
2016-10-24 21:21	370	0	0	1	0
2016-10-25 03:30	370	3376	3376	1	0
2016-10-25 09:27	370	0	0	1	0
2016-10-25 15:24	370	426	426	1	0
2016-10-25 21:25	370	0	0	1	0
2016-10-26 03:27	370	4527	4527	1	0
2016-10-26 09:24	370	0	0	1	0
2016-10-26 15:23	370	184	184	1	0
2016-10-26 21:23	370	0	0	1	0
2016-10-27 09:26	370	1005	989	1	0
2016-10-27 15:29	370	56	56	1	0
2016-10-27 21:22	370	0	0	1	0
2016-10-28 04:18	370	1217	1217	1	0
2016-10-28 09:23	370	0	0	1	0
2016-10-28 15:27	370	0	0	1	0
2016-10-28 21:25	370	0	0	1	0
2016-10-29 03:26	370	8062	8051	1	0
2016-10-29 20:40	370	0	0	1	0
2016-10-30 02:39	370	4138	4138	1	0
2016-10-30 08:40	370	0	0	1	0
2016-10-30 14:39	370	0	0	1	0
2016-10-30 20:38	370	0	0	1	0
2016-10-31 02:39	370	2573	2561	1	0
2016-10-31 08:37	370	0	0	1	0
2016-10-31 14:39	370	46	46	1	0
2016-10-31 20:39	370	0	0	1	0
2016-11-01 02:39	370	1781	1769	1	0
2016-11-01 08:40	370	0	0	1	0
2016-11-01 14:39	370	70	70	1	0
2016-11-01 20:38	370	0	0	1	0
2016-11-02 02:39	370	2971	2971	1	0
2016-11-02 08:38	370	0	0	1	0
2016-11-02 14:38	370	12	12	1	0
2016-11-02 20:38	370	0	0	1	0
2016-11-03 02:40	370	1882	1882	1	0
2016-11-03 08:39	370	0	0	1	0
2016-11-03 14:39	370	0	0	1	0
2016-11-03 20:39	370	0	0	1	0
2016-11-04 02:39	370	4150	4150	1	0
2016-11-04 08:38	370	0	0	1	0
2016-11-04 14:39	370	84	84	1	0
2016-11-04 20:39	370	0	0	1	0
2016-11-05 02:38	364	4107	4107	1	0
2016-11-05 08:37	364	0	0	1	0
2016-11-05 14:37	364	70	70	1	0
2016-11-05 20:36	364	0	0	1	0
2016-11-06 02:37	364	6694	6694	1	0
2016-11-06 08:35	364	0	0	1	0
2016-11-06 14:36	362	20	20	1	0
2016-11-06 20:38	362	12	12	1	0
2016-11-07 02:38	343	2950	2950	1	0
2016-11-07 08:36	343	0	0	1	0
2016-11-07 14:36	343	0	0	1	0
2016-11-07 20:35	343	0	0	1	0
2016-11-08 02:37	343	1816	1816	1	0
2016-11-08 08:35	343	0	0	1	0
2016-11-08 14:37	343	50	50	1	0
2016-11-08 20:35	343	0	0	1	0
2016-11-09 02:38	343	1894	1894	1	0
2016-11-09 08:36	343	0	0	1	0
2016-11-09 14:36	343	143	143	1	0
2016-11-09 20:36	343	0	0	1	0
2016-11-10 02:36	345	2918	2918	1	0
2016-11-10 08:35	345	0	0	1	0
2016-11-10 14:36	345	0	0	1	0
2016-11-10 20:36	345	0	0	1	0
2016-11-11 02:37	345	2197	2181	1	0
2016-11-11 08:36	345	0	0	1	0
2016-11-11 14:38	345	0	0	1	0
2016-11-11 20:36	345	0	0	1	0
2016-11-12 02:37	345	1950	1950	1	0
2016-11-12 08:36	345	0	0	1	0
2016-11-12 20:37	345	0	0	1	0
2016-11-13 02:38	345	0	0	1	0
2016-11-13 08:36	345	0	0	1	0
2016-11-13 14:36	345	0	0	1	0
2016-11-13 20:36	345	0	0	1	0
2016-11-14 02:36	345	0	0	1	0
2016-11-14 08:36	345	0	0	1	0
2016-11-14 14:37	345	8730	8730	1	0
2016-11-14 20:36	345	0	0	1	0
2016-11-15 02:36	345	2289	2267	1	0
2016-11-15 08:36	345	0	0	1	0
2016-11-15 14:36	345	59	59	1	0
2016-11-15 20:36	345	0	0	1	0
2016-11-16 02:38	345	2142	2142	1	0
2016-11-16 08:37	345	0	0	1	0
2016-11-16 14:36	345	48	48	1	0
2016-11-16 20:36	345	0	0	1	0
2016-11-17 02:37	345	2479	2479	1	0
2016-11-17 08:36	345	0	0	1	0
2016-11-17 14:37	345	1514	1514	1	0
2016-11-17 20:38	345	0	0	1	0
2016-11-18 02:38	345	4977	4977	1	0
2016-11-18 08:35	345	0	0	1	0
2016-11-18 14:37	345	6	6	1	0
2016-11-18 20:37	345	0	0	1	0
2016-11-19 02:37	345	5500	5475	1	0
2016-11-19 08:36	345	0	0	1	0
2016-11-19 14:37	345	10	10	1	0
2016-11-19 20:36	345	0	0	1	0
2016-11-20 02:40	345	2259	2259	1	0
2016-11-20 08:36	345	0	0	1	0
2016-11-20 14:37	345	32	32	1	0
2016-11-20 20:36	345	0	0	1	0
2016-11-21 02:37	345	6173	6157	1	0
2016-11-21 08:36	345	0	0	1	0
2016-11-21 14:37	345	112	112	1	0
2016-11-21 20:36	345	0	0	1	0
2016-11-22 02:38	345	3845	3845	1	0
2016-11-22 08:36	345	0	0	1	0
2016-11-22 14:37	345	174	174	1	0
2016-11-22 20:36	345	0	0	1	0
2016-11-23 02:37	345	2373	2373	1	0
2016-11-23 08:36	345	0	0	1	0
2016-11-23 14:37	345	0	0	1	0
2016-11-23 20:36	345	0	0	1	0
2016-11-24 02:37	345	1902	1902	1	0
2016-11-24 08:36	345	0	0	1	0
2016-11-24 14:37	345	99	99	1	0
2016-11-24 20:37	345	0	0	1	0
2016-11-25 02:38	345	2782	2782	1	0
2016-11-25 08:37	345	0	0	1	0
2016-11-25 14:36	345	0	0	1	0
2016-11-25 20:36	345	0	0	1	0
2016-11-26 02:37	345	1886	1886	1	0
2016-11-26 08:36	345	0	0	1	0
2016-11-26 14:38	345	0	0	1	0
2016-11-26 20:36	345	0	0	1	0
2016-11-27 02:37	345	3144	3089	1	0
2016-11-27 08:36	345	0	0	1	0
2016-11-27 14:37	345	101	101	1	0
2016-11-27 20:36	345	0	0	1	0
2016-11-28 02:37	347	34528	34513	1	0
2016-11-28 08:35	347	0	0	1	0
2016-11-28 14:38	347	0	0	1	0
2016-11-28 20:36	347	0	0	1	0
2016-11-29 02:37	347	2376	2376	1	0
2016-11-29 08:37	347	0	0	1	0
2016-11-29 14:34	347	31	31	1	0
2016-11-29 20:35	347	0	0	1	0
2016-11-30 02:35	347	1802	1802	1	0
2016-11-30 20:40	347	367	367	1	0
2016-12-01 02:41	347	2323	2323	1	0
2016-12-01 08:39	347	0	0	1	0
2016-12-01 14:39	347	141	141	1	0
2016-12-01 20:39	347	0	0	1	0
2016-12-02 02:39	347	3934	3934	1	0
2016-12-02 08:39	347	0	0	1	0
2016-12-02 14:39	347	93	93	1	0
2016-12-02 20:37	347	0	0	1	0
2016-12-03 02:39	347	11588	11176	1	0
2016-12-03 08:39	347	0	0	1	0
2016-12-03 14:40	347	31	31	1	0
2016-12-03 20:38	347	0	0	1	0
2016-12-04 02:39	347	5287	5287	1	0
2016-12-04 08:38	347	0	0	1	0
2016-12-04 14:39	347	17	17	1	0
2016-12-04 20:38	347	0	0	1	0
2016-12-05 02:38	347	2796	2780	1	0
2016-12-05 08:38	347	0	0	1	0
2016-12-05 14:38	347	0	0	1	0
2016-12-05 20:38	347	0	0	1	0
2016-12-06 02:38	347	0	0	1	0
2016-12-06 08:38	347	0	0	1	0
2016-12-06 14:39	347	4257	4257	1	0
2016-12-06 20:38	347	0	0	1	0
2016-12-07 02:38	347	3260	3260	1	0
2016-12-07 08:37	347	0	0	1	0
2016-12-07 14:38	347	11	11	1	0
2016-12-07 20:38	347	0	0	1	0
2016-12-08 02:39	347	3214	3214	1	0
2016-12-08 08:38	347	0	0	1	0
2016-12-08 14:38	347	186	186	1	0
2016-12-08 20:38	347	0	0	1	0
2016-12-09 02:40	347	132	132	1	0
2016-12-09 08:38	347	0	0	1	0
2016-12-09 20:40	347	11	11	1	0
2016-12-10 02:38	347	1251	1251	1	0
2016-12-10 08:37	347	0	0	1	0
2016-12-10 14:37	347	13	13	1	0
2016-12-10 20:38	347	0	0	1	0
2016-12-11 02:39	347	146	146	1	0
2016-12-11 08:39	347	0	0	1	0
2016-12-11 14:38	347	0	0	1	0
2016-12-11 20:37	347	0	0	1	0
2016-12-12 02:39	347	130	130	1	0
2016-12-12 08:38	347	0	0	1	0
2016-12-12 14:38	347	31	31	1	0
2016-12-12 20:37	347	0	0	1	0
2016-12-13 02:38	347	25	25	1	0
2016-12-13 08:38	347	0	0	1	0
2016-12-13 14:40	347	24	24	1	0
2016-12-13 20:38	347	0	0	1	0
2016-12-14 02:38	347	0	0	1	0
2016-12-14 08:38	347	0	0	1	0
2016-12-14 14:40	347	0	0	1	0
2016-12-14 20:37	347	0	0	1	0
2016-12-15 02:39	347	5994	5994	1	0
2016-12-15 08:40	347	0	0	1	0
2016-12-15 14:39	347	0	0	1	0
2016-12-15 20:38	347	0	0	1	0
2016-12-16 02:41	347	4209	4209	1	0
2016-12-16 08:39	347	0	0	1	0
2016-12-16 14:38	347	0	0	1	0
2016-12-16 20:38	347	0	0	1	0
2016-12-17 02:39	347	3350	3350	1	0
2016-12-17 08:38	347	0	0	1	0
2016-12-17 14:39	347	21	21	1	0
2016-12-17 20:38	347	0	0	1	0
2016-12-18 02:39	347	5270	5270	1	0
2016-12-18 08:38	347	0	0	1	0
2016-12-18 14:38	347	0	0	1	0
2016-12-18 20:38	347	0	0	1	0
2016-12-19 02:39	347	2305	2294	1	0
2016-12-19 08:39	347	0	0	1	0
2016-12-19 14:38	347	392	392	1	0
2016-12-19 20:38	347	0	0	1	0
2016-12-20 02:39	347	2690	2690	1	0
2016-12-20 08:39	347	0	0	1	0
2016-12-20 14:39	347	90	90	1	0
2016-12-20 20:38	347	0	0	1	0
2016-12-21 02:39	347	2481	2479	1	0
2016-12-21 08:38	347	0	0	1	0
2016-12-21 14:39	347	267	267	1	0
2016-12-21 20:38	347	0	0	1	0
2016-12-22 02:40	347	2451	2451	1	0
2016-12-22 08:37	347	0	0	1	0
2016-12-22 14:38	347	0	0	1	0
2016-12-22 20:39	347	0	0	1	0
2016-12-23 02:38	348	2795	2795	1	0
2016-12-23 08:37	348	0	0	1	0
2016-12-23 14:39	348	260	260	1	0
2016-12-23 20:39	348	0	0	1	0
2016-12-24 02:40	348	4781	4781	1	0
2016-12-24 08:39	348	0	0	1	0
2016-12-24 14:39	348	0	0	1	0
2016-12-24 20:38	348	0	0	1	0
2016-12-25 02:41	348	4666	4656	1	0
2016-12-25 08:39	348	0	0	1	0
2016-12-25 14:38	348	0	0	1	0
2016-12-25 20:38	348	0	0	1	0
2016-12-26 02:40	348	4166	4166	1	0
2016-12-26 08:38	348	0	0	1	0
2016-12-26 14:39	348	81	81	1	0
2016-12-26 20:39	348	0	0	1	0
2016-12-27 02:40	348	2642	2642	1	0
2016-12-27 08:38	348	0	0	1	0
2016-12-27 14:39	348	102	102	1	0
2016-12-27 20:39	348	0	0	1	0
2016-12-28 02:39	348	2528	2528	1	0
2016-12-28 08:39	348	0	0	1	0
2016-12-28 14:39	348	114	114	1	0
2016-12-28 20:39	348	0	0	1	0
2016-12-29 02:39	348	4410	4410	1	0
2016-12-29 08:40	348	0	0	1	0
2016-12-29 14:39	348	0	0	1	0
2016-12-29 20:39	348	0	0	1	0
2016-12-30 02:39	348	0	0	1	0
2016-12-30 08:39	348	0	0	1	0
2016-12-30 14:39	348	0	0	1	0
2016-12-30 20:39	348	0	0	1	0
2016-12-31 02:40	348	6180	6180	1	0
2016-12-31 08:39	348	0	0	1	0
2016-12-31 14:40	348	330	330	1	0
2016-12-31 20:39	348	0	0	1	0
2017-01-01 02:42	348	3056	3056	1	0
2017-01-01 08:39	348	0	0	1	0
2017-01-01 14:40	348	10	10	1	0
2017-01-01 20:39	348	0	0	1	0
2017-01-02 02:40	348	3035	3035	1	0
2017-01-02 08:39	348	0	0	1	0
2017-01-02 14:40	348	0	0	1	0
2017-01-02 20:41	348	0	0	1	0
2017-01-03 02:41	348	4534	4534	1	0
2017-01-03 08:39	348	0	0	1	0
2017-01-03 14:40	348	0	0	1	0
2017-01-03 20:39	348	0	0	1	0
2017-01-04 02:41	348	4994	4994	1	0
2017-01-04 08:39	348	0	0	1	0
2017-01-04 14:40	348	0	0	1	0
2017-01-04 20:39	348	10	10	1	0
2017-01-05 02:40	348	2954	2954	1	0
2017-01-05 08:39	348	0	0	1	0
2017-01-05 14:40	348	0	0	1	0
2017-01-05 20:39	348	0	0	1	0
2017-01-06 02:41	348	2721	2721	1	0
2017-01-06 08:40	348	0	0	1	0
2017-01-06 14:39	348	0	0	1	0
2017-01-06 20:39	348	0	0	1	0
2017-01-07 02:40	348	1348	1348	1	0
2017-01-07 08:40	348	0	0	1	0
2017-01-07 14:39	348	0	0	1	0
2017-01-07 20:39	348	0	0	1	0
2017-01-08 02:41	348	871	871	1	0
2017-01-08 08:40	348	0	0	1	0
2017-01-08 14:39	348	0	0	1	0
2017-01-08 20:39	348	0	0	1	0
2017-01-09 02:50	348	259	259	1	0
2017-01-09 08:39	348	0	0	1	0
2017-01-09 14:39	348	0	0	1	0
2017-01-09 20:39	348	0	0	1	0
2017-01-10 02:41	348	4257	4235	1	0
2017-01-10 08:39	348	0	0	1	0
2017-01-10 14:40	348	10	10	1	0
2017-01-10 20:41	348	0	0	1	0
2017-01-11 02:40	348	1409	1409	1	0
2017-01-11 08:39	348	0	0	1	0
2017-01-11 14:39	348	260	260	1	0
2017-01-11 20:43	348	0	0	1	0
2017-01-12 02:40	348	1765	1765	1	0
2017-01-12 08:39	348	0	0	1	0
2017-01-12 14:39	348	20	20	1	0
2017-01-12 20:40	348	0	0	1	0
2017-01-13 02:41	348	3553	3553	1	0
2017-01-13 08:39	348	0	0	1	0
2017-01-13 14:39	348	67	67	1	0
2017-01-13 20:39	348	0	0	1	0
2017-01-14 02:41	348	1785	1785	1	0
2017-01-14 08:54	348	0	0	1	0
2017-01-14 15:25	349	0	0	1	0
2017-01-14 20:49	349	0	0	1	0
2017-01-15 03:33	349	1318	1318	1	0
2017-01-15 09:06	349	0	0	1	0
2017-01-15 14:31	349	378	378	1	0
2017-01-15 21:14	349	0	0	1	0
2017-01-16 02:30	349	3892	3892	1	0
2017-01-16 08:33	349	0	0	1	0
2017-01-16 14:30	349	1	1	1	0
2017-01-16 20:31	349	0	0	1	0
2017-01-17 02:30	349	2065	2065	1	0
2017-01-17 08:34	349	0	0	1	0
2017-01-17 14:33	349	129	129	1	0
2017-01-17 20:31	349	0	0	1	0
2017-01-18 02:33	349	2908	2908	1	0
2017-01-18 08:31	349	0	0	1	0
2017-01-18 14:30	349	124	124	1	0
2017-01-18 20:31	349	0	0	1	0
2017-01-19 02:30	349	1663	1663	1	0
2017-01-19 08:32	349	0	0	1	0
2017-01-19 14:33	349	310	310	1	0
2017-01-19 20:32	349	0	0	1	0
2017-01-20 02:35	349	3654	3654	1	0
2017-01-20 08:30	349	0	0	1	0
2017-01-20 14:32	350	703	703	1	0
2017-01-20 20:36	350	0	0	1	0
2017-01-21 02:34	350	6523	6523	1	0
2017-01-21 08:30	350	0	0	1	0
2017-01-21 14:31	350	400	400	1	0
2017-01-21 20:31	350	0	0	1	0
2017-01-22 02:31	350	2883	2883	1	0
2017-01-22 08:29	350	0	0	1	0
2017-01-22 14:29	350	0	0	1	0
2017-01-22 20:30	350	0	0	1	0
2017-01-23 02:27	350	3786	3786	1	0
2017-01-23 08:30	350	0	0	1	0
2017-01-23 14:29	350	45	45	1	0
2017-01-23 20:31	350	11322	11322	1	0
2017-01-24 02:28	350	2497	2464	1	0
2017-01-24 08:28	350	0	0	1	0
2017-01-24 14:31	350	187	187	1	0
2017-01-24 20:28	350	0	0	1	0
2017-01-25 02:29	350	2404	2404	1	0
2017-01-25 08:27	350	0	0	1	0
2017-01-25 14:28	350	0	0	1	0
2017-01-25 20:27	350	0	0	1	0
2017-01-26 02:31	350	2063	2063	1	0
2017-01-26 08:28	350	0	0	1	0
2017-01-26 14:26	350	0	0	1	0
2017-01-26 20:27	350	0	0	1	0
2017-01-27 02:31	350	3233	3230	1	0
2017-01-27 08:28	350	0	0	1	0
2017-01-27 14:27	350	144	144	1	0
2017-01-27 20:28	350	0	0	1	0
2017-01-28 02:29	350	3065	3065	1	0
2017-01-28 08:27	350	0	0	1	0
2017-01-28 14:29	350	689	689	1	0
2017-01-28 20:27	350	0	0	1	0
2017-01-29 02:29	350	2394	2394	1	0
2017-01-29 08:32	350	0	0	1	0
2017-01-29 14:27	350	391	391	1	0
2017-01-29 20:26	350	0	0	1	0
2017-01-30 02:27	352	7991	7989	1	0
2017-01-30 08:29	352	0	0	1	0
2017-01-30 14:29	352	0	0	1	0
2017-01-31 02:28	352	5581	5581	1	0
2017-01-31 08:28	352	0	0	1	0
2017-01-31 14:27	352	0	0	1	0
2017-01-31 20:30	352	0	0	1	0
2017-02-01 02:28	352	6141	6141	1	0
2017-02-01 08:28	352	20	20	1	0
2017-02-01 14:26	352	11	11	1	0
2017-02-01 20:28	352	0	0	1	0
2017-02-02 02:28	352	4506	4496	1	0
2017-02-02 08:28	352	0	0	1	0
2017-02-02 14:29	352	1495	1495	1	0
2017-02-02 20:31	352	0	0	1	0
2017-02-03 02:26	356	4879	4879	1	0
2017-02-03 08:27	356	0	0	1	0
2017-02-03 14:27	356	65	65	1	0
2017-02-03 20:30	356	0	0	1	0
2017-02-04 02:30	356	7431	7413	1	0
2017-02-04 08:26	356	0	0	1	0
2017-02-04 14:31	356	38	38	1	0
2017-02-04 20:27	356	0	0	1	0
2017-02-05 02:32	356	7152	7130	1	0
2017-02-05 08:28	356	0	0	1	0
2017-02-05 14:29	356	292	292	1	0
2017-02-05 20:29	356	0	0	1	0
2017-02-06 02:28	356	6000	6000	1	0
2017-02-06 08:29	356	0	0	1	0
2017-02-06 14:27	356	0	0	1	0
2017-02-06 20:28	356	0	0	1	0
2017-02-07 02:28	356	338	338	1	0
2017-02-07 08:27	356	0	0	1	0
2017-02-07 14:27	356	244	244	1	0
2017-02-07 20:27	356	0	0	1	0
2017-02-08 02:30	356	632	632	1	0
2017-02-08 08:26	356	0	0	1	0
2017-02-08 14:27	356	0	0	1	0
2017-02-08 20:29	356	0	0	1	0
2017-02-09 02:27	356	1047	1047	1	0
2017-02-09 08:30	356	0	0	1	0
2017-02-09 14:27	356	160	160	1	0
2017-02-09 20:27	356	0	0	1	0
2017-02-10 02:29	356	1676	1676	1	0
2017-02-10 08:27	356	0	0	1	0
2017-02-10 14:27	356	122	122	1	0
2017-02-12 08:29	356	3018	3018	1	0
2017-02-12 14:30	356	0	0	1	0
2017-02-12 20:34	356	0	0	1	0
2017-02-13 02:31	357	278	278	1	0
2017-02-13 08:31	357	0	0	1	0
2017-02-13 14:32	357	50	50	1	0
2017-02-13 20:29	357	0	0	1	0
2017-02-14 02:30	357	887	887	1	0
2017-02-14 08:33	357	0	0	1	0
2017-02-14 14:30	357	230	230	1	0
2017-02-14 20:36	357	0	0	1	0
2017-02-15 02:29	357	306	306	1	0
2017-02-15 08:32	357	0	0	1	0
2017-02-15 14:30	357	0	0	1	0
2017-02-15 20:31	357	0	0	1	0
2017-02-16 02:29	357	2315	2315	1	0
2017-02-16 08:29	357	0	0	1	0
2017-02-16 14:28	357	0	0	1	0
2017-02-16 20:30	357	0	0	1	0
2017-02-17 02:29	357	516	516	1	0
2017-02-17 08:32	357	0	0	1	0
2017-02-17 14:30	357	0	0	1	0
2017-02-17 20:33	357	0	0	1	0
2017-02-18 02:33	357	1379	1379	1	0
2017-02-18 08:29	357	0	0	1	0
2017-02-18 14:30	357	43	43	1	0
2017-02-18 20:30	357	0	0	1	0
2017-02-19 02:29	357	0	0	1	0
2017-02-19 08:33	357	0	0	1	0
2017-02-19 14:32	357	1247	1232	1	0
2017-02-19 20:30	357	0	0	1	0
2017-02-20 03:42	357	983	983	1	0
2017-02-20 14:30	357	155	155	1	0
2017-02-20 20:29	357	0	0	1	0
2017-02-21 02:28	357	594	594	1	0
2017-02-21 08:31	357	0	0	1	0
2017-02-21 14:31	357	204	204	1	0
2017-02-21 20:31	357	0	0	1	0
2017-02-22 02:35	357	495	479	1	0
2017-02-22 08:29	357	0	0	1	0
2017-02-22 14:30	357	128	128	1	0
2017-02-22 20:30	357	0	0	1	0
2017-02-23 02:31	357	261	261	1	0
2017-02-23 08:30	357	0	0	1	0
2017-02-23 14:30	357	10	10	1	0
2017-02-23 20:31	357	0	0	1	0
2017-02-24 02:29	357	2150	2150	1	0
2017-02-24 08:33	357	0	0	1	0
2017-02-24 14:33	357	350	350	1	0
2017-02-24 20:33	357	0	0	1	0
2017-02-25 02:46	357	2575	2545	1	0
2017-02-25 08:33	357	0	0	1	0
2017-02-25 14:30	357	8489	8489	1	0
2017-02-25 20:30	357	0	0	1	0
2017-02-26 02:29	357	2724	2724	1	0
2017-02-26 14:29	357	21	21	1	0
2017-02-26 20:29	357	0	0	1	0
2017-02-27 02:29	357	1424	1424	1	0
2017-02-27 08:29	357	0	0	1	0
2017-02-27 14:29	357	31	27	1	0
2017-02-27 20:30	357	0	0	1	0
2017-02-28 02:30	357	610	610	1	0
2017-02-28 08:33	357	423	423	1	0
2017-02-28 14:28	357	952	930	1	0
2017-02-28 20:29	357	0	0	1	0
2017-03-01 02:34	357	322	322	1	0
2017-03-01 08:32	357	0	0	1	0
2017-03-01 14:29	357	0	0	1	0
2017-03-01 20:29	357	0	0	1	0
2017-03-02 02:29	357	483	483	1	0
2017-03-02 08:29	357	0	0	1	0
2017-03-02 14:28	357	74	74	1	0
2017-03-02 20:28	357	0	0	1	0
2017-03-03 02:29	357	722	722	1	0
2017-03-03 08:29	357	0	0	1	0
2017-03-03 14:28	357	0	0	1	0
2017-03-03 20:33	357	0	0	1	0
2017-03-04 02:30	357	894	894	1	0
2017-03-04 08:29	357	0	0	1	0
2017-03-04 14:30	357	144	144	1	0
2017-03-04 20:32	357	0	0	1	0
2017-03-05 02:31	357	3928	3928	1	0
2017-03-05 08:31	357	0	0	1	0
2017-03-05 14:29	357	2327	2327	1	0
2017-03-05 20:31	357	0	0	1	0
2017-03-06 02:29	357	5736	5736	1	0
2017-03-06 08:32	357	0	0	1	0
2017-03-06 14:29	357	1206	1206	1	0
2017-03-06 20:30	357	0	0	1	0
2017-03-07 02:31	357	917	917	1	0
2017-03-07 08:30	357	0	0	1	0
2017-03-07 14:29	357	3591	3587	1	0
2017-03-07 20:31	357	0	0	1	0
2017-03-08 02:28	357	3441	3437	1	0
2017-03-08 08:29	357	0	0	1	0
2017-03-08 14:29	357	3121	3121	1	0
2017-03-08 20:30	357	0	0	1	0
2017-03-09 02:32	357	1848	1848	1	0
2017-03-09 08:31	357	0	0	1	0
2017-03-09 14:30	357	69	69	1	0
2017-03-09 20:29	357	0	0	1	0
2017-03-10 02:32	357	336	336	1	0
2017-03-10 08:31	357	0	0	1	0
2017-03-10 14:33	357	50	50	1	0
2017-03-10 20:28	357	0	0	1	0
2017-03-11 02:28	357	3004	3004	1	0
2017-03-11 08:29	357	0	0	1	0
2017-03-11 14:29	357	266	266	1	0
2017-03-11 20:28	357	0	0	1	0
2017-03-12 02:29	357	1476	1476	1	0
2017-03-12 08:30	357	0	0	1	0
2017-03-12 14:29	357	216	216	1	0
2017-03-12 20:29	357	0	0	1	0
2017-03-13 02:29	357	779	779	1	0
2017-03-13 08:31	357	0	0	1	0
2017-03-13 14:29	357	160	160	1	0
2017-03-13 20:29	357	0	0	1	0
2017-03-14 02:33	357	501	497	1	0
2017-03-14 08:30	357	0	0	1	0
2017-03-14 14:31	357	16	16	1	0
2017-03-14 20:28	357	0	0	1	0
2017-03-15 02:34	357	653	653	1	0
2017-03-15 14:29	357	2847	2847	1	0
2017-03-15 20:30	357	0	0	1	0
2017-03-16 02:30	357	1344	1344	1	0
2017-03-16 08:30	357	0	0	1	0
2017-03-16 14:32	357	4705	4705	1	0
2017-03-16 20:29	357	0	0	1	0
2017-03-17 02:31	357	1734	1734	1	0
2017-03-17 08:33	357	0	0	1	0
2017-03-17 14:36	357	3600	3600	1	0
2017-03-17 20:29	357	0	0	1	0
2017-03-18 02:32	357	3495	3495	1	0
2017-03-18 08:35	357	0	0	1	0
2017-03-18 14:29	357	1010	1009	1	0
2017-03-18 20:30	357	0	0	1	0
2017-03-19 02:28	357	3075	3074	1	0
2017-03-19 08:30	357	0	0	1	0
2017-03-19 14:29	357	1378	1378	1	0
2017-03-19 20:29	357	0	0	1	0
2017-03-20 02:33	357	2099	2099	1	0
2017-03-20 08:30	357	0	0	1	0
2017-03-20 14:29	357	173	173	1	0
2017-03-20 20:31	357	0	0	1	0
2017-03-21 02:29	357	955	955	1	0
2017-03-21 08:28	357	0	0	1	0
2017-03-21 14:34	357	0	0	1	0
2017-03-21 20:32	357	0	0	1	0
2017-03-22 02:31	357	616	616	1	0
2017-03-22 08:31	357	0	0	1	0
2017-03-22 14:30	357	96	96	1	0
2017-03-22 20:32	357	0	0	1	0
2017-03-23 02:30	357	961	961	1	0
2017-03-23 08:30	357	0	0	1	0
2017-03-23 14:31	335	153	153	1	0
2017-03-23 20:29	335	0	0	1	0
2017-03-24 02:30	335	2947	2947	1	0
2017-03-24 08:31	335	0	0	1	0
2017-03-24 14:31	335	0	0	1	0
2017-03-24 20:31	335	0	0	1	0
2017-03-25 02:29	335	2176	2176	1	0
2017-03-25 14:33	335	113	113	1	0
2017-03-25 20:33	335	0	0	1	0
2017-03-26 08:31	1644	3344	2033	1	0
2017-03-26 14:33	1644	0	0	1	0
2017-03-26 20:31	1644	0	0	1	0
2017-03-27 02:29	1644	7511	7511	1	0
2017-03-27 08:30	1644	0	0	1	0
2017-03-27 14:30	1644	98	98	1	0
2017-03-27 20:30	1644	0	0	1	0
2017-03-28 02:29	1644	819	819	1	0
2017-03-28 08:35	1644	0	0	1	0
2017-03-28 14:29	1644	202	202	1	0
2017-03-28 20:31	1644	0	0	1	0
2017-03-29 02:32	1644	1849	1849	1	0
2017-03-29 08:31	1644	0	0	1	0
2017-03-29 14:33	1644	30	30	1	0
2017-03-29 20:35	1644	0	0	1	0
2017-03-30 02:31	1644	1161	1161	1	0
2017-03-30 08:30	1644	0	0	1	0
2017-03-30 14:33	1644	0	0	1	0
2017-03-30 20:29	1644	0	0	1	0
2017-03-31 02:31	1644	1873	1873	1	0
2017-03-31 08:30	1644	0	0	1	0
2017-03-31 14:30	1644	0	0	1	0
2017-03-31 20:31	1644	0	0	1	0
2017-04-01 02:31	1644	456	456	1	0
2017-04-01 14:31	1644	0	0	1	0
2017-04-01 20:36	1644	0	0	1	0
2017-04-02 02:29	1644	479	479	1	0
2017-04-02 08:30	1644	0	0	1	0
2017-04-02 14:30	1633	0	0	1	0
2017-04-02 20:30	1633	0	0	1	0
2017-04-03 02:29	1633	144	144	1	0
2017-04-03 08:35	1633	0	0	1	0
2017-04-03 14:31	1633	0	0	1	0
2017-04-03 20:31	1633	0	0	1	0
2017-04-04 02:31	1633	1245	1245	1	0
2017-04-04 08:31	1633	0	0	1	0
2017-04-04 14:29	1633	251	251	1	0
2017-04-04 20:30	1633	0	0	1	0
2017-04-05 02:34	1633	700	700	1	0
2017-04-05 08:28	1633	0	0	1	0
2017-04-05 14:29	1633	10	10	1	0
2017-04-05 20:28	1633	0	0	1	0
2017-04-06 02:29	1633	1157	1155	1	0
2017-04-06 08:32	1633	0	0	1	0
2017-04-06 14:34	1633	982	982	1	0
2017-04-06 20:30	1633	0	0	1	0
2017-04-07 02:29	1633	1556	1556	1	0
2017-04-07 08:29	1633	0	0	1	0
2017-04-07 14:29	1633	290	290	1	0
2017-04-07 20:30	1633	0	0	1	0
2017-04-08 02:33	1633	233	233	1	0
2017-04-08 08:33	1633	0	0	1	0
2017-04-08 14:30	1636	508	508	1	0
2017-04-08 20:29	1636	0	0	1	0
2017-04-09 02:33	1636	1881	1881	1	0
2017-04-09 08:29	1636	215	215	1	0
2017-04-09 14:33	1636	11	11	1	0
2017-04-09 20:29	1636	68	68	1	0
2017-04-10 14:29	1636	791	791	1	0
2017-04-10 20:33	1636	2615	2615	1	0
2017-04-11 02:28	1636	1332	1332	1	0
2017-04-11 08:29	1636	0	0	1	0
2017-04-11 14:30	1636	22	22	1	0
2017-04-11 20:30	1636	110	110	1	0
2017-04-12 02:31	1636	1245	1245	1	0
2017-04-12 08:31	1636	0	0	1	0
2017-04-12 14:29	1636	5713	5713	1	0
2017-04-12 20:31	1636	111	111	1	0
2017-04-13 02:29	1636	2240	2240	1	0
2017-04-13 08:29	1636	91	91	1	0
2017-04-13 14:29	1636	0	0	1	0
2017-04-13 20:30	1636	0	0	1	0
2017-04-14 02:31	1636	761	746	1	0
2017-04-14 14:32	1636	0	0	1	0
2017-04-14 20:30	1636	0	0	1	0
2017-04-15 02:29	1636	113	113	1	0
2017-04-15 14:31	1636	36	36	1	0
2017-04-15 20:32	1636	0	0	1	0
2017-04-16 02:31	1636	1038	1038	1	0
2017-04-16 14:30	1636	30	30	1	0
2017-04-16 20:35	1636	0	0	1	0
2017-04-17 02:33	1636	262	262	1	0
2017-04-17 08:30	1636	1	1	1	0
2017-04-17 14:32	1636	110	110	1	0
2017-04-17 20:34	1636	14	14	1	0
2017-04-18 02:33	1636	394	394	1	0
2017-04-18 08:34	1636	0	0	1	0
2017-04-18 14:31	1636	21	21	1	0
2017-04-18 20:34	1636	0	0	1	0
2017-04-19 02:30	1636	414	414	1	0
2017-04-19 08:32	1625	0	0	1	0
2017-04-19 14:32	1625	29	29	1	0
2017-04-19 20:32	1625	0	0	1	0
2017-04-20 02:32	1625	203	203	1	0
2017-04-20 08:34	1625	0	0	1	0
2017-04-20 14:31	1625	27	27	1	0
2017-04-20 20:30	1625	32	32	1	0
2017-04-21 08:33	1625	357	357	1	0
2017-04-21 14:32	1625	233	233	1	0
2017-04-21 20:30	1625	171	171	1	0
2017-04-22 02:30	1625	738	738	1	0
2017-04-22 14:30	1625	0	0	1	0
2017-04-22 20:33	1625	118	118	1	0
2017-04-23 02:29	1625	1626	1620	1	0
2017-04-23 14:29	1625	136	128	1	0
2017-04-23 20:29	1625	186	186	1	0
2017-04-24 02:31	1625	510	510	1	0
2017-04-24 14:32	1625	125	125	1	0
2017-04-24 20:35	1625	11	11	1	0
2017-04-25 02:31	1625	424	424	1	0
2017-04-25 08:32	1625	0	0	1	0
2017-04-25 14:32	1625	190	190	1	0
2017-04-25 20:32	1625	168	168	1	0
2017-04-26 08:31	1625	1145	1145	1	0
2017-04-26 14:35	1625	24	24	1	0
2017-04-26 20:34	1625	87	87	1	0
2017-04-27 02:31	1625	517	517	1	0
2017-04-27 08:33	1625	231	231	1	0
2017-04-27 14:30	1625	181	181	1	0
2017-04-27 20:32	1625	0	0	1	0
2017-04-28 02:29	1625	447	447	1	0
2017-04-28 08:30	1625	0	0	1	0
2017-04-28 14:34	1625	546	546	1	0
2017-04-28 20:31	1625	0	0	1	0
2017-04-29 02:32	1625	435	431	1	0
2017-04-29 08:31	1625	0	0	1	0
2017-04-29 14:31	1625	33	33	1	0
2017-04-29 20:30	1625	2566	2566	1	0
2017-04-30 02:35	1625	1150	1150	1	0
2017-04-30 08:32	1625	22	22	1	0
2017-04-30 14:30	1625	0	0	1	0
2017-04-30 20:33	1625	79	79	1	0
2017-05-01 02:33	1625	320	320	1	0
2017-05-01 08:31	1625	0	0	1	0
2017-05-01 14:31	1625	0	0	1	0
2017-05-01 20:30	1625	0	0	1	0
2017-05-02 02:29	1625	304	304	1	0
2017-05-02 08:35	1625	12	12	1	0
2017-05-02 20:35	1625	220	220	1	0
2017-05-03 02:32	1625	87	87	1	0
2017-05-03 08:32	1625	0	0	1	0
2017-05-03 14:34	1625	0	0	1	0
2017-05-03 20:30	1625	0	0	1	0
2017-05-04 02:29	1625	361	361	1	0
2017-05-04 14:29	1625	0	0	1	0
2017-05-04 20:33	1625	0	0	1	0
2017-05-05 02:29	1625	416	416	1	0
2017-05-05 08:31	1625	0	0	1	0
2017-05-05 14:30	1625	0	0	1	0
2017-05-05 20:30	1625	0	0	1	0
2017-05-06 02:30	1625	127	127	1	0
2017-05-06 08:30	1625	0	0	1	0
2017-05-06 22:01	1625	0	0	1	0
2017-05-07 11:23	1625	6750	6750	1	0
2017-05-07 20:39	1625	130	130	1	0
2017-05-08 02:39	1625	1833	1833	1	0
2017-05-08 14:40	1625	400	400	1	0
2017-05-08 20:40	1625	0	0	1	0
2017-05-09 02:40	1625	388	388	1	0
2017-05-09 08:39	1625	33	33	1	0
2017-05-09 14:39	1625	53	53	1	0
2017-05-09 20:40	1625	0	0	1	0
2017-05-10 02:40	1625	235	235	1	0
2017-05-10 08:39	1625	0	0	1	0
2017-05-10 14:39	1625	0	0	1	0
2017-05-10 20:39	1625	0	0	1	0
2017-05-11 02:39	1625	77	77	1	0
2017-05-11 08:38	1625	0	0	1	0
2017-05-11 14:40	1625	0	0	1	0
2017-05-11 20:40	1625	0	0	1	0
2017-05-12 02:40	1625	378	378	1	0
2017-05-12 08:40	1625	0	0	1	0
2017-05-12 14:40	1625	0	0	1	0
2017-05-12 20:41	1625	53	53	1	0
2017-05-13 02:42	1625	433	433	1	0
2017-05-13 14:40	1625	84	84	1	0
2017-05-13 20:40	1625	0	0	1	0
2017-05-14 08:40	1625	75	75	1	0
2017-05-14 14:41	1625	185	185	1	0
2017-05-14 20:40	1625	0	0	1	0
2017-05-15 02:40	1625	319	319	1	0
2017-05-15 14:39	1625	0	0	1	0
2017-05-15 20:41	1625	0	0	1	0
2017-05-16 02:40	1625	452	452	1	0
2017-05-16 14:40	1625	0	0	1	0
2017-05-16 20:40	1625	0	0	1	0
2017-05-17 02:41	1625	325	325	1	0
2017-05-17 08:41	1625	0	0	1	0
2017-05-17 14:41	1625	344	344	1	0
2017-05-17 20:40	1625	0	0	1	0
2017-05-18 02:41	1625	105	105	1	0
2017-05-18 08:40	1625	0	0	1	0
2017-05-18 14:41	1625	0	0	1	0
2017-05-18 20:40	1625	0	0	1	0
2017-05-19 02:40	1625	584	584	1	0
2017-05-19 14:40	1625	0	0	1	0
2017-05-19 20:40	1625	0	0	1	0
2017-05-20 02:41	1625	308	308	1	0
2017-05-20 14:42	1625	7810	7808	1	0
2017-05-20 20:41	1625	0	0	1	0
2017-05-21 02:41	1625	520	520	1	0
2017-05-21 14:41	1625	31	31	1	0
2017-05-21 20:41	316	2284	975	1	0
2017-05-22 02:41	316	746	746	1	0
2017-05-22 14:41	316	412	412	1	0
2017-05-22 20:40	316	212	212	1	0
2017-05-23 02:42	316	438	438	1	0
2017-05-23 08:39	316	0	0	1	0
2017-05-23 14:42	316	0	0	1	0
2017-05-23 20:41	316	0	0	1	0
2017-05-24 02:40	316	235	235	1	0
2017-05-24 08:41	316	120	120	1	0
2017-05-24 14:41	316	0	0	1	0
2017-05-24 20:41	316	0	0	1	0
2017-05-25 14:40	316	887	887	1	0
2017-05-26 02:40	316	440	440	1	0
2017-05-26 08:40	316	6	6	1	0
2017-05-26 14:40	316	0	0	1	0
2017-05-26 20:41	316	0	0	1	0
2017-05-27 02:40	316	578	578	1	0
2017-05-27 14:41	316	22	22	1	0
2017-05-27 20:43	316	364	364	1	0
2017-05-28 02:41	316	982	982	1	0
2017-05-28 08:41	316	145	145	1	0
2017-05-28 14:39	316	0	0	1	0
2017-05-28 20:40	316	10	10	1	0
2017-05-29 02:41	316	555	555	1	0
2017-05-29 08:41	316	0	0	1	0
2017-05-29 14:39	316	0	0	1	0
2017-05-29 20:40	316	5	5	1	0
2017-05-30 02:40	316	1484	1484	1	0
2017-05-30 14:40	316	0	0	1	0
2017-05-30 20:41	316	0	0	1	0
2017-05-31 02:40	316	548	548	1	0
2017-05-31 14:40	316	0	0	1	0
2017-05-31 20:41	316	0	0	1	0
2017-06-01 02:40	316	446	446	1	0
2017-06-01 08:40	316	0	0	1	0
2017-06-01 14:40	316	0	0	1	0
2017-06-01 20:42	316	0	0	1	0
2017-06-02 02:42	316	619	619	1	0
2017-06-02 14:42	316	0	0	1	0
2017-06-02 20:40	316	0	0	1	0
2017-06-03 02:41	316	656	656	1	0
2017-06-03 14:41	316	10	10	1	0
2017-06-03 20:46	316	168	168	1	0
2017-06-04 02:42	314	1532	1516	1	0
2017-06-04 08:40	314	0	0	1	0
2017-06-04 14:41	314	41	41	1	0
2017-06-04 20:40	314	0	0	1	0
2017-06-05 02:41	314	367	367	1	0
2017-06-05 08:40	314	0	0	1	0
2017-06-05 14:40	314	41	37	1	0
2017-06-05 20:40	314	0	0	1	0
2017-06-06 02:41	314	1073	1073	1	0
2017-06-06 08:41	314	40	40	1	0
2017-06-06 14:41	314	80	80	1	0
2017-06-06 20:41	314	0	0	1	0
2017-06-07 02:41	314	1038	1038	1	0
2017-06-07 08:41	314	934	934	1	0
2017-06-07 14:44	314	0	0	1	0
2017-06-07 20:41	314	0	0	1	0
2017-06-08 02:41	314	739	735	1	0
2017-06-08 08:40	314	21	21	1	0
2017-06-08 14:41	314	110	110	1	0
2017-06-08 20:41	314	0	0	1	0
2017-06-09 02:41	314	155	155	1	0
2017-06-09 08:41	314	0	0	1	0
2017-06-09 14:42	314	234	234	1	0
2017-06-09 20:42	314	46	46	1	0
2017-06-10 02:41	314	539	537	1	0
2017-06-10 08:40	314	0	0	1	0
2017-06-10 14:40	314	0	0	1	0
2017-06-10 20:40	314	0	0	1	0
2017-06-11 02:41	314	0	0	1	0
2017-06-11 08:40	314	0	0	1	0
2017-06-11 14:40	314	0	0	1	0
2017-06-11 20:41	314	0	0	1	0
2017-06-12 02:41	314	92	92	1	0
2017-06-12 08:41	314	0	0	1	0
2017-06-12 14:41	314	0	0	1	0
2017-06-12 20:41	314	0	0	1	0
2017-06-13 02:42	314	0	0	1	0
2017-06-13 08:40	314	0	0	1	0
2017-06-13 14:40	314	0	0	1	0
2017-06-13 20:40	314	0	0	1	0
2017-06-14 02:40	314	0	0	1	0
2017-06-14 08:43	314	99	99	1	0
2017-06-14 14:44	314	0	0	1	0
2017-06-14 20:41	314	902	902	1	0
2017-06-15 02:40	314	0	0	1	0
2017-06-15 08:39	314	0	0	1	0
2017-06-15 14:41	314	11	11	1	0
2017-06-15 20:41	314	0	0	1	0
2017-06-16 02:40	314	10	10	1	0
2017-06-16 14:40	314	11	11	1	0
2017-06-16 20:43	314	209	209	1	0


==> mon_t_func.dat <==
date	completeness	parse	src	version
2015-04-25 12:11	310.569775	10.960656	0.261206	nan
2015-04-26 12:51	99.175295	19.039661	0.571151	0.606812
2015-04-26 15:55	79.936877	18.863046	0.569544	0.685687
2015-04-26 21:09	82.145007	19.181381	0.563016	0.686631
2015-04-27 03:06	111.670951	19.070928	0.579483	1.684383
2015-04-27 09:02	82.236229	19.744239	0.583923	0.706113
2015-04-27 15:10	82.249169	19.664642	0.578069	0.707603
2015-04-27 21:10	82.171673	19.536722	0.57941	0.706196
2015-04-28 03:12	84.123154	19.822695	0.575193	0.74591
2015-04-28 09:06	82.221149	19.652288	0.581649	0.706497
2015-04-28 15:13	82.680852	19.669004	0.573272	0.710955
2015-04-28 21:14	82.07223	19.631714	0.584922	0.708474
2015-04-29 03:17	83.737719	19.704922	0.582919	0.741039
2015-04-29 09:12	82.525808	19.749172	0.582108	0.713233
2015-04-29 15:12	83.237221	19.72612	0.602881	0.717595
2015-04-29 21:14	82.516078	19.701174	0.576018	0.713247
2015-04-30 03:11	85.778037	19.637625	0.585821	0.726223
2015-04-30 09:11	82.611878	19.752829	0.581441	0.714073
2015-04-30 15:10	83.324229	19.591248	0.579812	0.714808
2015-04-30 21:12	82.578989	19.729013	0.585589	0.715761
2015-05-01 03:08	83.88782	19.687359	0.581441	0.77315
2015-05-01 09:10	82.456898	19.676491	0.585083	0.718147
2015-05-01 15:10	82.751624	19.570165	0.580851	0.716478
2015-05-01 21:02	82.665228	19.734724	0.575133	0.716696
2015-05-02 03:03	91.419755	19.673271	0.580526	1.024926
2015-05-02 09:07	82.438687	19.65858	0.585266	0.72016
2015-05-02 15:50	82.611135	19.566047	0.587932	0.720368
2015-05-02 21:10	82.510744	19.701513	0.592555	0.722439
2015-05-03 03:10	87.296701	19.609191	0.576824	0.988918
2015-05-03 09:12	82.459329	19.570208	0.593207	0.720263
2015-05-03 15:07	82.40127	19.628911	0.589849	0.727304
2015-05-03 21:11	82.287118	19.63662	0.581667	0.720462
2015-05-04 03:11	86.10254	19.684642	0.590201	0.860138
2015-05-04 09:10	82.330999	19.659097	0.594362	0.724754
2015-05-04 15:07	82.992238	19.618	0.577382	0.727469
2015-05-04 21:10	82.304786	19.663061	0.590429	0.725753
2015-05-05 03:11	87.111299	19.502484	0.582976	0.879122
2015-05-05 09:06	82.486048	19.715907	0.576462	0.729659
2015-05-05 15:11	82.970422	19.682684	0.583924	0.836447
2015-05-05 21:11	82.68519	19.769747	0.586198	0.728707
2015-05-06 03:07	86.190618	19.688071	0.574435	0.90027
2015-05-06 09:21	82.343002	19.704462	0.584866	0.725395
2015-05-06 15:09	82.25492	19.671025	0.59102	0.727335
2015-05-06 21:17	82.36495	19.727126	0.582017	0.724532
2015-05-07 03:13	87.793142	19.721589	0.58939	0.957808
2015-05-07 09:08	82.559184	19.76365	0.587136	0.725736
2015-05-07 15:12	82.373666	19.750858	0.585093	0.732335
2015-05-07 21:39	82.402395	19.782313	0.579841	0.725218
2015-05-08 03:14	87.375203	19.789734	0.580293	0.884055
2015-05-08 09:12	82.358462	19.770544	0.592908	0.731781
2015-05-08 15:07	82.831424	19.751902	0.5905	0.731813
2015-05-08 21:06	82.469321	19.640118	0.577772	0.725829
2015-05-09 03:07	87.145909	19.77802	0.578354	0.85183
2015-05-09 09:08	82.424461	19.655623	0.578668	0.736908
2015-05-09 15:11	82.549129	19.859149	0.580097	0.728097
2015-05-09 21:07	82.345636	19.794415	0.580341	0.728364
2015-05-10 03:09	85.992402	19.762651	0.577214	0.86392
2015-05-10 09:11	84.126891	19.927547	0.585971	0.730349
2015-05-10 15:09	82.294308	19.649734	0.587037	0.728856
2015-05-10 21:14	82.43099	19.852549	0.594146	0.732357
2015-05-11 03:21	86.465	19.688197	0.577493	0.906319
2015-05-11 09:19	82.646595	19.835645	0.580361	0.726268
2015-05-11 15:10	83.257081	19.802588	0.58561	0.815882
2015-05-11 21:09	82.509762	19.793193	0.594215	0.727626
2015-05-12 03:07	86.597022	19.854483	0.58041	0.933194
2015-05-12 09:13	82.432429	19.699475	0.577836	0.729258
2015-05-12 15:06	84.658854	19.78997	0.579943	0.810693
2015-05-12 21:20	83.225539	19.683014	0.587424	0.729047
2015-05-13 03:11	85.968484	19.841319	0.585915	0.924866
2015-05-13 09:05	83.171253	19.818342	0.581562	0.72879
2015-05-13 15:11	83.778557	19.812398	0.581664	0.734267
2015-05-13 21:16	83.152932	19.834474	0.589479	0.729199
2015-05-14 03:11	87.020525	19.811976	0.585296	0.963629
2015-05-14 09:15	83.689402	19.686031	0.582832	0.731752
2015-05-14 15:13	84.58169	19.820275	0.584782	0.749316
2015-05-14 21:12	83.249588	19.775763	0.576627	0.731945
2015-05-15 03:07	86.76926	19.879314	0.582352	0.893152
2015-05-15 09:25	83.732219	19.829845	0.581087	0.732282
2015-05-15 15:11	85.026539	19.881972	0.586876	0.771344
2015-05-15 21:07	83.855414	19.858887	0.585754	0.735743
2015-05-16 03:13	87.742465	19.93678	0.578792	0.888675
2015-05-16 14:40	83.705908	19.882865	0.585174	0.733663
2015-05-16 20:58	83.699692	19.881229	0.597931	0.73651
2015-05-17 03:08	87.129118	19.95702	0.599821	0.850922
2015-05-17 09:02	83.811901	19.897529	0.579929	0.734069
2015-05-17 15:02	84.587624	19.927954	0.579349	0.736305
2015-05-17 20:59	83.736405	19.802401	0.583823	0.733785
2015-05-18 02:56	87.590268	19.972018	0.579019	0.879014
2015-05-18 09:03	111.355713	20.020634	0.591319	0.736387
2015-05-18 15:08	84.687637	19.987825	0.591004	0.735571
2015-05-18 21:01	83.646271	19.935088	0.584797	0.73678
2015-05-19 03:01	87.645881	19.917099	0.58276	0.836565
2015-05-19 09:06	83.917043	19.838038	0.585033	0.736262
2015-05-19 15:07	84.316376	19.970842	0.58168	0.737907
2015-05-19 21:04	83.755316	19.97994	0.595311	0.735569
2015-05-20 02:56	85.595666	19.96537	0.579884	0.823843
2015-05-20 09:06	85.499867	19.935972	0.582988	0.740579
2015-05-20 15:05	84.671775	19.843115	0.58165	0.788638
2015-05-20 21:01	83.997012	19.949921	0.591795	0.738974
2015-05-21 03:00	85.594638	20.0258	0.585348	0.827967
2015-05-21 09:02	84.008455	19.999167	0.58017	0.736423
2015-05-21 15:10	83.571729	19.94451	0.580288	0.740231
2015-05-21 21:05	83.775626	19.950902	0.58575	0.738931
2015-05-22 02:58	88.220873	20.003697	0.601947	0.832886
2015-05-22 09:10	83.848978	20.023757	0.590158	0.739598
2015-05-22 15:08	84.560662	19.851004	0.579894	0.738191
2015-05-22 21:04	83.841962	20.003211	0.596194	0.736244
2015-05-23 03:11	86.784344	19.956707	0.582563	0.865605
2015-05-23 09:16	83.743548	19.985183	0.583147	0.736742
2015-05-23 15:17	84.10413	19.988884	0.583069	0.737448
2015-05-23 21:13	83.847828	19.962938	0.585278	0.738982
2015-05-24 03:13	90.198361	20.008515	0.58888	0.882105
2015-05-24 09:16	84.114344	20.028009	0.583106	0.734115
2015-05-24 15:15	84.085349	19.97616	0.583202	0.73639
2015-05-24 21:13	84.420982	20.040812	0.58138	0.737217
2015-05-25 03:13	88.113436	20.030255	0.586265	0.879154
2015-05-25 09:15	84.245062	19.892807	0.584772	0.73871
2015-05-25 15:16	84.027364	20.0521	0.582514	0.73976
2015-05-25 21:15	84.262885	19.88785	0.581572	0.740111
2015-05-26 03:13	88.246711	20.026575	0.587596	0.846631
2015-05-26 09:16	83.928335	20.023547	0.585211	0.739787
2015-05-26 15:37	84.702352	20.035087	0.581829	0.739257
2015-05-26 21:31	83.887312	20.026202	0.589606	0.738829
2015-05-27 03:27	87.759818	20.143761	0.586176	0.855154
2015-05-27 09:37	84.607475	20.17981	0.583912	0.738783
2015-05-27 15:37	84.737147	20.175406	0.583626	0.740905
2015-05-27 21:28	84.425027	20.166429	0.586457	0.739203
2015-05-28 03:20	87.135328	20.169443	0.585847	0.89474
2015-05-28 09:39	84.027793	20.170026	0.584638	0.738404
2015-05-28 15:38	84.329652	20.14643	0.596654	0.741813
2015-05-28 21:36	83.994433	20.155225	0.587443	0.744293
2015-05-29 03:41	85.422538	20.085305	0.58265	0.836574
2015-05-29 09:39	83.911472	19.893792	0.597009	0.743822
2015-05-29 21:40	86.54279	20.061759	0.592933	0.785211
2015-05-30 03:37	88.568386	21.518892	0.592633	0.857809
2015-05-30 09:37	84.277608	20.131074	0.577124	0.757887
2015-05-30 15:38	85.39365	20.171751	0.581789	0.743635
2015-05-30 21:33	84.074394	20.181071	0.590231	0.753255
2015-05-31 03:40	87.883282	19.944951	0.584603	0.849829
2015-05-31 09:43	83.92165	20.083377	0.582076	0.745172
2015-05-31 15:35	84.22348	20.065613	0.579302	0.755813
2015-05-31 21:36	83.880656	19.927309	0.582147	0.738801
2015-06-01 03:31	89.236441	20.057568	0.59359	0.940475
2015-06-01 09:55	83.703219	20.081596	0.590892	0.740157
2015-06-02 03:38	87.001689	20.110176	0.583571	0.918198
2015-06-02 09:38	82.574393	19.934461	0.59552	0.744585
2015-06-02 15:36	83.495811	20.187228	0.595622	0.771908
2015-06-02 21:38	82.947967	20.181904	0.588997	0.742745
2015-06-03 03:40	86.548372	20.160346	0.585812	0.860372
2015-06-03 09:39	82.936598	20.166981	0.582318	0.741567
2015-06-03 15:43	83.681619	20.147106	0.5872	0.746848
2015-06-03 21:38	82.889583	20.13204	0.582321	0.741273
2015-06-04 03:35	87.337333	20.189856	0.595897	0.860646
2015-06-04 09:43	83.015626	20.158782	0.595046	0.743804
2015-06-04 15:41	83.678474	20.203523	0.594514	0.743492
2015-06-04 21:35	83.06566	20.213234	0.589157	0.744456
2015-06-05 03:34	85.280353	20.215137	0.596336	0.837102
2015-06-05 09:40	83.034056	20.005688	0.59694	0.746086
2015-06-05 15:45	83.558354	20.139408	0.589353	0.743245
2015-06-05 21:35	82.872212	20.124807	0.598758	0.749661
2015-06-06 03:35	86.949433	20.136366	0.595439	0.896741
2015-06-06 09:14	83.468267	20.130469	0.584747	0.825732
2015-06-06 21:39	83.442168	20.135942	0.59236	0.814143
2015-06-07 03:35	87.897065	20.036807	0.592572	0.898489
2015-06-07 09:45	82.880012	20.163197	0.58915	0.74369
2015-06-07 15:40	82.911225	20.149126	0.587454	0.747758
2015-06-07 21:41	82.887831	20.1916	0.592358	0.746913
2015-06-08 03:32	86.738277	20.214794	0.593101	0.983978
2015-06-08 09:40	82.971803	20.20246	0.598504	0.745141
2015-06-08 15:38	83.100435	20.232654	0.593135	0.746321
2015-06-08 21:44	83.006801	20.019896	0.591914	0.746056
2015-06-09 03:45	86.505563	20.217392	0.598253	0.876044
2015-06-09 09:45	83.021884	20.160924	0.588794	0.746262
2015-06-09 15:38	84.773628	20.780767	0.593797	0.802363
2015-06-09 21:41	83.211014	20.206198	0.594012	0.745678
2015-06-10 03:40	87.116962	20.183737	0.591145	0.85408
2015-06-10 09:45	83.163081	20.247712	0.603582	0.747994
2015-06-10 15:39	84.072228	20.201345	0.607803	0.752386
2015-06-10 21:39	82.830461	20.048331	0.595	0.74711
2015-06-11 03:40	85.668255	20.241644	0.596122	0.844488
2015-06-11 09:46	83.063899	20.217675	0.595133	0.751376
2015-06-11 15:39	84.130628	20.040747	0.597508	0.758787
2015-06-11 21:43	83.256189	20.199617	0.593168	0.748298
2015-06-12 03:52	86.506224	20.167212	0.597857	0.854495
2015-06-12 09:41	83.259285	20.237158	0.597926	0.747821
2015-06-12 15:39	83.014847	20.311151	0.59116	0.749286
2015-06-12 21:38	83.150219	20.02998	0.593143	0.746729
2015-06-13 03:35	83.136809	20.144961	0.60718	0.748238
2015-06-13 09:37	83.331821	20.051092	0.60977	0.748671
2015-06-13 15:34	83.135336	20.210353	0.602275	0.74749
2015-06-13 21:37	83.128387	20.212816	0.594985	0.747786
2015-06-14 03:46	88.380161	20.239988	0.598459	0.938338
2015-06-14 09:49	83.266198	20.266845	0.589723	0.747392
2015-06-14 15:38	84.238642	20.202551	0.591787	0.782468
2015-06-14 21:41	83.066731	20.166495	0.592402	0.746598
2015-06-15 03:42	86.399424	20.064181	0.598698	0.859983
2015-06-15 09:51	83.428095	20.200373	0.59185	0.745776
2015-06-15 15:41	83.881261	20.15208	0.602198	0.750522
2015-06-15 21:41	83.652968	20.189081	0.59513	0.750658
2015-06-16 03:41	87.553604	20.156178	0.590805	0.85655
2015-06-16 09:40	83.241517	20.176583	0.592375	0.752036
2015-06-16 15:43	83.664448	20.245419	0.591334	0.797085
2015-06-16 21:39	83.737763	20.289312	0.597257	0.749212
2015-06-17 03:34	86.819777	20.118317	0.589269	0.845029
2015-06-17 08:58	83.540093	20.295912	0.594037	0.77536
2015-06-17 14:44	84.031785	20.272896	0.588817	0.748119
2015-06-17 21:37	83.508149	20.196748	0.5983	0.750048
2015-06-18 02:44	84.836148	20.298142	0.604181	0.856548
2015-06-18 08:43	83.020804	20.255791	0.592828	0.749267
2015-06-18 15:02	83.17707	20.090181	0.590742	0.750902
2015-06-18 20:49	83.191856	20.202412	0.604659	0.751729
2015-06-19 02:45	83.2568	20.045126	0.594211	0.747621
2015-06-19 08:46	83.176524	20.170682	0.588637	0.746971
2015-06-19 14:45	83.206434	20.227705	0.587724	0.748395
2015-06-19 20:45	83.476491	21.566699	0.591557	0.750001
2015-06-20 02:44	83.322089	20.059744	0.595951	0.750886
2015-06-20 08:45	83.110755	20.194734	0.5903	0.750079
2015-06-20 14:44	83.607561	20.159494	0.600651	0.752859
2015-06-20 20:45	83.098886	20.208215	0.590146	0.748861
2015-06-21 02:44	94.532902	20.239132	0.594653	1.167972
2015-06-21 08:52	83.134724	20.20981	0.596394	0.75541
2015-06-21 14:45	84.362356	20.080524	0.601148	0.770375
2015-06-21 20:44	83.25621	20.22781	0.601739	0.749476
2015-06-22 02:46	86.843413	20.305182	0.602709	0.847114
2015-06-22 08:44	83.005607	20.173808	0.59003	0.753319
2015-06-22 14:45	84.221384	20.368187	0.597655	0.749861
2015-06-22 20:46	83.122314	20.237734	0.602065	0.750497
2015-06-23 02:45	87.224776	20.351469	0.59098	0.868744
2015-06-23 08:45	83.820409	20.361389	0.596224	0.74849
2015-06-23 14:45	84.236429	20.304757	0.598142	0.795783
2015-06-23 20:44	83.352296	20.268192	0.603459	0.752512
2015-06-24 02:48	86.016326	20.327882	0.596753	0.818684
2015-06-24 08:47	83.40048	20.252917	0.595826	0.754383
2015-06-24 14:50	83.726822	20.362988	0.592423	0.754123
2015-06-24 20:51	83.659602	20.301655	0.60731	0.751814
2015-06-25 02:51	84.726328	20.347427	0.594844	0.776717
2015-06-25 08:53	83.507641	20.278729	0.59225	0.750196
2015-06-25 14:49	84.079608	20.301409	0.58805	0.76921
2015-06-25 20:50	83.647746	20.280232	0.597663	0.750768
2015-06-26 02:52	108.785562	20.378156	0.591527	1.989109
2015-06-26 08:50	83.980164	20.267097	0.590402	0.757356
2015-06-26 14:50	86.25113	20.396555	0.602555	0.762772
2015-06-26 20:49	83.758329	20.429419	0.606665	0.753273
2015-06-27 02:50	86.781171	20.421761	0.599238	0.971749
2015-06-27 08:52	83.475654	20.430443	0.594717	0.753926
2015-06-27 14:52	84.724304	20.414884	0.601795	0.777688
2015-06-27 20:48	83.426366	20.477549	0.594482	0.755274
2015-06-28 02:51	87.606303	20.456853	0.604997	0.881709
2015-06-28 08:51	84.342247	20.433767	0.604927	0.757036
2015-06-28 14:53	84.716389	20.397411	0.596073	0.754825
2015-06-28 20:50	84.448024	20.473726	0.601375	0.75477
2015-06-29 02:51	87.090696	20.428668	0.594018	0.844241
2015-06-29 08:51	84.47152	20.396231	0.595906	0.755826
2015-06-29 14:52	85.893851	20.429103	0.5997	0.809992
2015-06-29 20:53	84.579018	20.377538	0.595791	0.754188
2015-06-30 02:52	88.760364	20.369453	0.610923	0.884643
2015-06-30 08:50	85.120213	20.572097	0.592495	0.752092
2015-06-30 14:51	85.467359	20.494663	0.601462	0.759949
2015-06-30 20:51	85.066672	20.388794	0.60959	0.755883
2015-07-01 02:58	89.898789	20.499845	0.60088	1.000199
2015-07-01 08:50	86.427605	20.792739	0.611143	0.764349
2015-07-01 14:50	85.837461	20.344154	0.604995	0.755911
2015-07-01 20:48	84.705142	20.494702	0.596526	0.754675
2015-07-02 02:52	86.995548	20.500791	0.600404	0.836444
2015-07-02 08:52	84.719067	20.565253	0.599924	0.762373
2015-07-02 14:51	85.06025	20.603914	0.596272	0.81326
2015-07-02 20:51	84.705297	20.5471	0.609762	0.763856
2015-07-03 02:55	88.494141	20.429841	0.606486	0.871335
2015-07-03 08:52	84.527969	20.558217	0.604912	0.756081
2015-07-03 14:55	85.165973	20.538568	0.597638	0.794262
2015-07-03 20:53	84.320873	20.502916	0.604747	0.771435
2015-07-04 02:58	88.281696	20.378664	0.597128	0.881697
2015-07-04 08:55	84.406905	20.566081	0.60223	0.758131
2015-07-04 14:56	84.807302	20.516983	0.599073	0.758707
2015-07-04 20:53	84.25006	20.502001	0.612564	0.756994
2015-07-05 02:54	90.16855	20.614891	0.607048	0.902245
2015-07-05 08:52	84.36652	20.444507	0.612198	0.758364
2015-07-05 14:57	86.079333	20.614066	0.59667	0.773166
2015-07-05 20:52	84.548611	20.609299	0.603652	0.758765
2015-07-06 03:01	88.657931	20.651835	0.601527	0.880134
2015-07-06 08:54	84.423624	20.46373	0.597993	0.758247
2015-07-06 14:57	85.302004	20.559064	0.602426	0.759358
2015-07-06 20:54	84.522984	20.64729	0.606556	0.762069
2015-07-07 03:00	87.595489	20.657187	0.600874	0.89871
2015-07-07 09:04	84.331207	20.416769	0.601671	0.759095
2015-07-07 14:57	85.200786	20.568115	0.60735	0.790161
2015-07-07 20:55	84.290185	20.596832	0.612931	0.765805
2015-07-08 03:01	91.534291	20.713462	0.599477	0.972095
2015-07-08 08:55	84.640371	20.669863	0.605487	0.758664
2015-07-08 15:01	85.60312	20.468695	0.61703	0.873652
2015-07-08 21:00	84.731955	20.633192	0.601093	0.759105
2015-07-09 02:59	88.490242	20.620277	0.602292	0.878165
2015-07-09 08:58	84.686551	20.661122	0.598131	0.760679
2015-07-09 14:59	84.957994	20.651351	0.61218	0.813123
2015-07-09 20:56	84.191969	20.435275	0.597281	0.760313
2015-07-10 02:56	86.815084	20.575002	0.613456	0.909836
2015-07-10 08:59	83.977808	20.53681	0.600618	0.758035
2015-07-10 14:54	84.722814	20.569412	0.60076	0.762732
2015-07-10 21:00	83.978584	20.341367	0.608042	0.756169
2015-07-11 02:55	87.48946	20.577118	0.610793	0.86976
2015-07-11 08:57	84.183292	20.413554	0.613847	0.757439
2015-07-11 15:11	84.123995	20.555125	0.601309	0.75769
2015-07-11 21:22	83.334063	20.546552	0.608884	0.764373
2015-07-12 03:13	91.943697	20.494358	0.598119	1.333915
2015-07-12 08:55	85.541995	20.384437	0.604443	0.759231
2015-07-12 14:57	85.502083	20.497333	0.603555	0.765969
2015-07-12 21:14	83.897724	20.339402	0.605993	0.758198
2015-07-13 03:18	87.148199	20.602943	0.602042	0.926943
2015-07-13 08:55	83.707625	20.517712	0.599822	0.758806
2015-07-13 15:05	84.783653	20.543752	0.603983	0.794134
2015-07-13 21:02	83.620468	20.529163	0.610186	0.764483
2015-07-14 03:01	88.235501	20.578381	0.600512	0.899201
2015-07-14 08:59	83.717467	20.547703	0.603192	0.760884
2015-07-14 15:04	84.799335	20.556116	0.606059	0.777643
2015-07-14 20:57	83.652595	20.507007	0.603765	0.762719
2015-07-15 03:02	88.502415	20.551664	0.59702	0.873047
2015-07-15 08:56	83.560398	20.490359	0.605221	0.760205
2015-07-15 15:02	84.954571	20.56651	0.598172	0.781359
2015-07-15 20:57	83.776333	20.56764	0.607945	0.761326
2015-07-16 02:59	88.817165	20.57618	0.603143	0.950926
2015-07-16 09:00	83.576379	20.547362	0.603137	0.760266
2015-07-16 15:03	84.52223	20.585466	0.603559	0.766675
2015-07-16 20:58	83.60512	20.553921	0.605111	0.761872
2015-07-17 03:01	86.160974	20.413777	0.600203	0.883398
2015-07-17 08:57	83.858659	20.597586	0.610275	0.760623
2015-07-17 15:00	84.860126	20.545198	0.617433	0.789453
2015-07-17 20:59	83.806949	20.601694	0.596896	0.762571
2015-07-18 02:57	87.837525	20.634884	0.60502	0.9498
2015-07-18 08:56	83.699908	20.617279	0.603044	0.76038
2015-07-18 14:58	86.031773	20.41922	0.607982	0.800329
2015-07-18 20:59	83.597422	20.565496	0.609733	0.764401
2015-07-19 02:59	86.550581	20.672353	0.60441	0.854885
2015-07-19 08:55	83.878765	21.351907	0.605655	0.759632
2015-07-19 14:57	84.424164	20.617366	0.599016	0.766065
2015-07-19 21:00	83.618354	20.446127	0.612092	0.762458
2015-07-20 03:01	86.761606	20.749479	0.607747	0.85364
2015-07-20 08:55	84.191155	20.653563	0.604601	0.76615
2015-07-20 15:01	85.160981	20.652819	0.609136	0.764001
2015-07-20 20:59	83.958874	20.637695	0.603077	0.763372
2015-07-21 03:06	87.999362	20.748486	0.607315	0.936263
2015-07-21 09:02	83.965204	20.693938	0.608864	0.763954
2015-07-21 15:05	84.900002	20.631589	0.607702	0.857151
2015-07-21 21:02	84.154486	20.658706	0.608362	0.762426
2015-07-22 03:04	89.475479	20.64045	0.685412	0.979426
2015-07-22 08:59	86.123886	20.77188	0.61013	0.766349
2015-07-22 15:03	85.605594	20.572992	0.603998	0.791371
2015-07-22 21:02	84.764359	20.740041	0.61429	0.7653
2015-07-23 03:00	86.407278	20.736073	0.612832	0.831235
2015-07-23 09:20	84.507447	20.946575	0.621555	0.765269
2015-07-23 15:01	85.019968	20.800631	0.60653	0.764585
2015-07-23 21:02	84.327571	20.701519	0.604497	0.76543
2015-07-24 03:04	87.64923	20.756843	0.609647	0.890778
2015-07-24 09:06	84.358453	20.733465	0.609156	0.763894
2015-07-24 15:09	84.77856	20.709306	0.610748	0.781945
2015-07-24 21:05	84.155031	20.710011	0.609056	0.763745
2015-07-25 03:06	88.288964	20.730515	0.608771	0.875454
2015-07-25 09:02	84.154871	20.726785	0.617092	0.76693
2015-07-25 21:10	84.717217	20.808196	0.617248	0.769265
2015-07-26 03:12	88.639722	20.830607	0.608257	0.87806
2015-07-26 09:03	84.26994	20.838491	0.608287	0.766551
2015-07-26 15:08	85.31798	20.732141	0.611697	0.770702
2015-07-26 21:01	83.864671	20.707939	0.603113	0.766294
2015-07-27 03:07	87.871227	20.739345	0.606672	0.929349
2015-07-27 09:02	83.861189	20.755029	0.619862	0.764868
2015-07-27 15:07	84.575048	20.599917	0.606675	0.777918
2015-07-27 21:02	83.552648	20.602801	0.599081	0.761413
2015-07-28 03:03	88.765057	20.651169	0.598284	0.925847
2015-07-28 09:01	83.495501	20.501722	0.600236	0.761385
2015-07-28 15:03	85.25924	20.509968	0.605181	0.775401
2015-07-28 20:59	83.722906	20.571895	0.605119	0.762771
2015-07-29 02:53	87.223333	20.565336	0.602167	0.866803
2015-07-29 09:00	83.640518	20.53604	0.615586	0.761648
2015-07-29 14:59	84.70307	20.394888	0.60507	0.762209
2015-07-29 20:56	83.719303	20.57106	0.608906	0.760267
2015-07-30 03:08	88.774703	20.540991	0.602108	0.947999
2015-07-30 09:07	83.562775	20.522455	0.615293	0.763388
2015-07-30 14:59	84.467686	20.555193	0.607958	0.775339
2015-07-30 20:58	83.576482	20.58592	0.611871	0.761127
2015-07-31 03:01	88.34188	20.686248	0.615404	0.891427
2015-07-31 08:59	84.084373	20.632216	0.604414	0.760407
2015-07-31 15:01	85.288124	20.622225	0.60032	0.921719
2015-07-31 20:57	83.717826	20.574877	0.600026	0.76171
2015-08-01 02:59	88.205514	20.586972	0.604579	0.913947
2015-08-01 08:59	83.760129	20.668393	0.597587	0.759977
2015-08-01 14:58	84.716856	20.477484	0.596744	0.759847
2015-08-01 21:00	83.888723	20.623556	0.610055	0.75837
2015-08-02 03:06	88.474499	20.615281	0.606735	0.882238
2015-08-02 09:03	83.863397	20.654215	0.603774	0.761228
2015-08-02 15:05	84.795393	20.646517	0.61901	0.76572
2015-08-02 20:57	83.799622	20.649699	0.600721	0.762593
2015-08-03 02:59	88.201243	21.856334	0.606834	0.884233
2015-08-03 09:02	83.591126	20.640989	0.608266	0.767435
2015-08-03 15:08	84.185257	20.625077	0.60214	0.782983
2015-08-03 20:51	83.58493	20.606599	0.606928	0.762845
2015-08-04 02:55	88.190161	20.619619	0.613315	0.880547
2015-08-04 08:55	83.489701	20.611837	0.602585	0.764149
2015-08-04 14:59	84.32761	20.690249	0.612458	0.764975
2015-08-04 20:51	83.862798	20.662141	0.6128	0.763095
2015-08-05 02:56	87.144634	20.633247	0.601706	0.849711
2015-08-05 08:57	83.938453	20.686903	0.623411	0.761956
2015-08-05 15:01	83.962431	20.652344	0.607728	0.825482
2015-08-05 20:56	82.796455	20.598968	0.599495	0.761055
2015-08-06 03:02	85.43733	20.677746	0.602863	0.851338
2015-08-06 09:03	82.922025	20.474657	0.604908	0.761613
2015-08-06 15:02	84.038243	20.620287	0.602742	0.772527
2015-08-06 20:54	83.048703	20.47495	0.614514	0.761313
2015-08-07 02:59	87.040607	20.6261	0.60836	0.913621
2015-08-07 09:15	83.19342	20.513988	0.60685	0.766448
2015-08-07 15:02	83.886964	20.648538	0.613657	0.762086
2015-08-07 20:57	82.974477	20.614724	0.623053	0.76377
2015-08-08 02:54	86.527742	20.625398	0.616162	0.877116
2015-08-08 09:07	83.207731	20.467417	0.615024	0.765786
2015-08-08 15:07	83.265762	20.610591	0.603169	0.763373
2015-08-08 21:11	83.158959	20.461239	0.611409	0.763262
2015-08-09 03:02	85.862022	20.742095	0.611245	0.842737
2015-08-09 09:11	83.360284	20.695619	0.615639	0.764163
2015-08-09 15:13	84.147223	20.660365	0.605541	0.789513
2015-08-09 21:08	83.563354	20.724808	0.611738	0.766262
2015-08-10 03:12	87.899806	20.693158	0.608307	0.890298
2015-08-10 09:03	83.517546	20.67382	0.611633	0.766023
2015-08-10 15:09	84.463478	20.66113	0.609887	0.827538
2015-08-10 21:00	83.511167	20.782602	0.603133	0.765666
2015-08-11 03:02	87.208836	20.525755	0.617241	0.848281
2015-08-11 09:07	83.586715	20.676677	0.60318	0.763319
2015-08-11 15:03	84.555359	20.52562	0.615509	0.840065
2015-08-11 21:12	83.56002	20.662517	0.610229	0.76509
2015-08-12 03:09	86.113682	20.853725	0.609188	0.831788
2015-08-12 09:10	84.049147	20.81367	0.609795	0.764616
2015-08-12 15:16	84.076139	20.82565	0.610346	0.761802
2015-08-12 21:10	84.058786	20.823855	0.619672	0.764304
2015-08-13 03:09	86.062674	20.809244	0.618481	0.862277
2015-08-13 09:15	85.066442	21.450037	0.611156	0.762683
2015-08-13 15:15	84.781762	20.584859	0.632343	0.767717
2015-08-13 21:05	83.962535	20.751768	0.614144	0.764121
2015-08-14 03:15	88.282864	20.628686	0.614726	0.910229
2015-08-14 09:11	83.974276	20.784169	0.610747	0.763376
2015-08-14 15:12	84.601375	20.732545	0.624049	0.76732
2015-08-14 21:08	83.619219	20.716424	0.613835	0.765374
2015-08-15 03:08	85.991844	20.861497	0.618173	0.929116
2015-08-15 09:13	83.563822	20.771233	0.615237	0.764883
2015-08-15 15:16	84.287736	20.763275	0.60289	0.7689
2015-08-15 20:49	83.544162	20.550195	0.612372	0.765484
2015-08-16 02:45	86.402772	20.759121	0.612349	0.867969
2015-08-16 08:42	83.731422	20.789607	0.609847	0.771494
2015-08-16 14:44	84.619338	20.771078	0.614639	0.780741
2015-08-16 20:44	83.770227	20.780207	0.607904	0.765033
2015-08-17 02:45	87.571345	20.596449	0.614455	0.842589
2015-08-17 08:45	83.948661	20.738629	0.607847	0.768247
2015-08-17 14:54	85.169914	20.554841	0.617937	0.800973
2015-08-17 20:48	84.21228	20.731416	0.612125	0.809947
2015-08-18 02:44	87.505865	20.59859	0.608291	0.952383
2015-08-18 08:45	83.727645	20.739083	0.61187	0.764196
2015-08-18 14:46	84.66817	20.758843	0.611084	0.807959
2015-08-18 20:43	83.605919	20.739104	0.612275	0.764998
2015-08-19 02:46	88.211761	20.790287	0.607289	0.873257
2015-08-19 08:43	83.569356	20.776511	0.615781	0.767773
2015-08-19 14:46	83.960843	20.703145	0.603042	0.768231
2015-08-19 20:44	82.900474	20.757201	0.606438	0.765434
2015-08-20 02:47	85.188787	20.562542	0.60919	0.852002
2015-08-20 08:44	82.849116	20.718934	0.60634	0.76627
2015-08-20 14:58	83.8136	20.69571	0.603125	0.765196
2015-08-20 20:44	82.756574	20.678443	0.604903	0.766545
2015-08-21 02:48	87.064951	20.724132	0.617206	0.876743
2015-08-21 08:48	82.751199	20.727677	0.612009	0.767419
2015-08-21 15:12	83.680319	20.586234	0.60679	0.768458
2015-08-21 20:47	82.95019	20.701435	0.609276	0.767041
2015-08-22 02:43	87.648101	20.687335	0.608135	0.871833
2015-08-22 08:44	84.406444	20.738493	0.616262	0.770649
2015-08-22 14:47	83.598844	20.689711	0.614701	0.772312
2015-08-22 20:42	82.778196	20.724277	0.606229	0.770973
2015-08-23 02:44	86.053537	20.758111	0.609806	0.910215
2015-08-23 08:41	83.012759	20.775662	0.611502	0.766053
2015-08-23 14:49	83.7492	20.794793	0.609192	0.778456
2015-08-23 20:44	82.827838	20.783561	0.612643	0.766645
2015-08-24 02:43	87.034807	20.580033	0.612365	0.881485
2015-08-24 08:44	83.066796	20.716487	0.609765	0.764772
2015-08-24 14:48	83.427846	20.713976	0.616175	0.765044
2015-08-24 20:43	83.066289	20.723114	0.611449	0.782962
2015-08-25 02:46	85.831591	20.820642	0.608262	0.917068
2015-08-25 08:43	83.551443	20.823759	0.601712	0.76641
2015-08-25 14:45	83.832217	20.791091	0.608482	0.788826
2015-08-25 20:45	83.420183	20.819321	0.611989	0.767464
2015-08-26 02:47	85.863639	20.880433	0.61954	0.867525
2015-08-26 09:43	83.100584	20.837993	0.612217	0.768207
2015-08-26 14:42	83.866898	20.604572	0.60733	0.765933
2015-08-26 20:41	83.354065	20.749133	0.609834	0.767727
2015-08-27 02:47	87.381825	20.752227	0.614546	0.898956
2015-08-27 08:45	83.144032	20.782258	0.630485	0.771227
2015-08-27 14:43	84.208877	20.816784	0.607432	0.775962
2015-08-27 20:45	82.984163	20.816473	0.626067	0.769214
2015-08-28 02:46	86.708995	20.63513	0.609236	0.858012
2015-08-28 08:44	83.062734	20.775993	0.609162	0.768039
2015-08-28 14:43	83.745376	20.71913	0.604873	0.764832
2015-08-28 20:44	83.080295	20.784956	0.610338	0.765571
2015-08-29 02:43	85.766632	20.59285	0.608402	0.888311
2015-08-31 08:44	87.981171	20.701025	0.609872	0.980056
2015-08-31 14:49	83.805827	20.651009	0.612682	0.765701
2015-08-31 20:47	83.006863	20.711652	0.616974	0.767196
2015-09-01 02:46	86.582534	20.820276	0.607375	0.914544
2015-09-01 08:44	83.540811	20.584652	0.622094	0.766943
2015-09-01 14:44	84.188406	20.699585	0.60951	0.770812
2015-09-01 20:45	83.294877	20.548812	0.615021	0.767276
2015-09-02 02:46	87.452567	20.730307	0.609039	0.865748
2015-09-02 08:47	83.321998	20.567688	0.616544	0.764135
2015-09-02 14:45	83.186829	21.201138	0.607125	0.769608
2015-09-02 20:48	81.983674	20.70032	0.604135	0.769749
2015-09-03 02:48	86.029436	20.64398	0.60443	0.970984
2015-09-03 08:50	81.166974	20.76832	0.614332	0.767465
2015-09-03 14:45	81.986907	20.637381	0.624663	0.767916
2015-09-03 20:44	81.115696	20.488521	0.611903	0.765274
2015-09-04 02:46	84.44984	20.644434	0.613228	0.886481
2015-09-04 08:44	80.971225	20.661959	0.608433	0.76667
2015-09-04 14:43	83.60774	20.712781	0.605892	0.762384
2015-09-04 20:42	80.794198	20.473209	0.604954	0.763921
2015-09-05 02:43	84.293452	20.731147	0.601343	0.879334
2015-09-05 21:11	82.148791	20.644173	0.610757	0.80559
2015-09-06 02:50	98.886383	20.762827	0.607152	2.184015
2015-09-06 08:44	80.517021	20.759698	0.600935	0.77148
2015-09-06 14:48	81.83171	20.680835	0.622101	0.818177
2015-09-06 20:42	80.336549	20.428995	0.615954	0.767438
2015-09-07 02:40	89.981485	20.8309	0.605086	1.017355
2015-09-07 08:40	81.543955	20.622247	0.609099	0.766003
2015-09-07 14:44	82.695089	20.79505	0.622989	0.833183
2015-09-07 20:40	81.411639	20.779429	0.615581	0.766154
2015-09-08 02:40	87.8559	20.771335	0.617223	0.910496
2015-09-08 08:40	82.040783	20.60159	0.617171	0.766806
2015-09-08 14:43	83.210367	20.768957	0.611117	0.790092
2015-09-08 20:40	81.741227	20.795289	0.618315	0.766943
2015-09-09 08:40	87.333813	20.965661	0.606141	0.999426
2015-09-09 14:41	82.501032	20.840931	0.610402	0.844642
2015-09-09 20:41	81.548799	20.835488	0.618747	0.768915
2015-09-10 02:41	84.302823	20.658237	0.612333	0.867201
2015-09-10 08:41	80.757538	20.854371	0.618579	0.768531
2015-09-10 14:43	82.028746	20.863321	0.605511	0.800735
2015-09-10 20:41	80.745866	20.833362	0.609976	0.770665
2015-09-11 02:44	87.625632	20.790722	0.620799	1.163507
2015-09-11 08:49	80.470197	20.798919	0.629104	0.771922
2015-09-11 14:45	81.880534	20.757877	0.61447	0.784349
2015-09-11 20:49	80.585022	20.782681	0.611595	0.770649
2015-09-12 02:44	84.512838	20.866796	0.611462	0.917055
2015-09-12 08:42	80.837766	20.851101	0.618723	0.768634
2015-09-12 14:41	82.434528	20.89572	0.624981	0.789399
2015-09-12 20:43	80.860346	20.90561	0.620003	0.769651
2015-09-13 02:43	84.510457	20.887529	0.641526	0.85943
2015-09-13 08:41	80.893213	20.902253	0.625335	0.770718
2015-09-13 14:42	81.73495	20.880345	0.626315	0.795276
2015-09-13 20:42	80.601348	20.828591	0.610774	0.770995
2015-09-14 02:44	87.699051	20.887065	0.614781	0.932139
2015-09-14 08:43	80.196779	20.810052	0.622431	0.769954
2015-09-14 14:42	81.777906	20.65917	0.622802	0.770303
2015-09-14 20:43	80.574357	20.846352	0.618246	0.774839
2015-09-15 02:42	83.892959	20.826205	0.633721	0.870255
2015-09-15 08:43	80.511602	20.819965	0.621516	0.776569
2015-09-15 14:43	81.425492	20.844334	0.628822	0.774373
2015-09-15 20:40	80.650944	20.716011	0.637748	0.771953
2015-09-16 02:40	84.79509	20.911645	0.623563	0.908693
2015-09-16 08:41	80.35858	20.844299	0.628601	0.794863
2015-09-16 14:42	81.208949	20.797483	0.624633	0.842205
2015-09-16 20:42	80.438569	20.842084	0.619439	0.797178
2015-09-17 02:43	86.563166	20.859293	0.617602	1.063515
2015-09-17 08:43	82.309139	20.925104	0.621338	0.778221
2015-09-17 14:43	81.844821	20.926669	0.619974	0.80487
2015-09-17 20:42	80.861184	20.921818	0.624489	0.771871
2015-09-18 02:48	83.823894	20.711248	0.624592	0.863149
2015-09-18 08:46	80.984324	20.887325	0.628886	0.772488
2015-09-18 14:45	81.438157	20.8228	0.633297	0.77785
2015-09-18 20:48	81.019588	20.885115	0.627302	0.771009
2015-09-19 02:44	85.339776	20.850426	0.626144	0.958645
2015-09-19 08:46	80.930619	20.904778	0.616963	0.77103
2015-09-19 14:50	81.775388	20.891814	0.627696	0.773882
2015-09-19 20:44	80.896421	20.848285	0.623275	0.769918
2015-09-20 02:46	85.279841	20.956203	0.634438	0.907091
2015-09-20 08:56	81.475638	20.800581	0.618663	0.773562
2015-09-20 14:45	82.320326	21.477499	0.631569	0.799751
2015-09-20 20:58	81.07145	20.954504	0.625225	0.7749
2015-09-21 02:47	90.549653	20.939382	0.625634	1.015986
2015-09-21 08:45	80.930586	20.884681	0.629883	0.772131
2015-09-21 14:46	81.771868	20.743596	0.630059	0.776832
2015-09-21 20:52	81.051084	20.905435	0.633489	0.774558
2015-09-22 02:47	86.469915	20.880168	0.619863	0.95251
2015-09-22 08:44	81.374044	20.715821	0.628445	0.7726
2015-09-22 14:45	82.622372	20.911478	0.626641	0.854691
2015-09-22 20:44	81.166091	20.862554	0.62288	0.771757
2015-09-24 14:51	91.069853	20.796925	0.625231	1.23188
2015-09-24 20:44	81.503803	21.144496	0.623883	0.773856
2015-09-25 02:46	87.626363	20.959623	0.627589	0.9222
2015-09-25 08:45	81.218372	20.883563	0.624862	0.772389
2015-09-25 14:47	82.228159	21.009737	0.628994	0.793229
2015-09-25 20:45	81.27125	20.865291	0.624573	0.77296
2015-09-26 02:45	84.841915	20.963904	0.622554	0.872852
2015-09-26 08:46	81.400425	20.952938	0.623117	0.774321
2015-09-26 14:48	81.756256	20.95299	0.620637	0.777797
2015-09-26 20:50	81.350687	20.770183	0.6303	0.777711
2015-09-27 02:56	84.925568	20.970478	0.623324	0.936268
2015-09-27 08:45	81.301276	20.980031	0.628021	0.772894
2015-09-27 14:48	82.26792	20.947472	0.621787	0.893036
2015-09-27 20:44	81.23662	20.918517	0.623239	0.774125
2015-09-28 02:47	86.790722	20.812036	0.628074	0.979072
2015-09-28 08:47	81.353742	20.954699	0.614879	0.773724
2015-09-28 14:45	81.835038	20.916837	0.636648	0.867103
2015-09-28 20:45	81.193814	20.752243	0.628843	0.770796
2015-09-29 02:48	86.365723	20.92515	0.618146	1.029456
2015-09-29 08:49	80.971691	20.889345	0.616466	0.77255
2015-09-29 14:46	82.098342	20.979447	0.627261	0.789457
2015-09-29 20:46	81.638689	20.997712	0.633597	0.78288
2015-09-30 02:48	85.552571	20.969877	0.622014	0.957115
2015-09-30 08:48	81.450394	21.016301	0.620988	0.775323
2015-09-30 14:47	83.732295	21.001924	0.63293	0.795762
2015-09-30 20:45	81.287243	20.948914	0.630259	0.774109
2015-10-01 02:48	85.098298	21.014878	0.628632	0.885812
2015-10-01 08:48	81.340634	20.906755	0.628722	0.775253
2015-10-01 14:46	82.06581	21.431587	0.620628	0.77495
2015-10-01 20:48	81.033786	20.910516	0.624857	0.786328
2015-10-02 02:48	85.329135	20.951029	0.623113	0.870079
2015-10-02 08:47	81.027959	20.898354	0.62139	0.772691
2015-10-02 14:46	82.113173	21.025318	0.6259	0.79622
2015-10-02 20:45	81.689652	20.94997	0.629205	0.771385
2015-10-03 02:47	84.529283	21.089272	0.61728	0.876839
2015-10-03 08:49	81.377251	20.957323	0.625892	0.775706
2015-10-03 14:48	82.540989	20.96841	0.631904	0.800588
2015-10-03 20:47	81.339745	20.97848	0.628208	0.771021
2015-10-04 02:50	86.283637	20.982557	0.624936	0.946064
2015-10-04 08:47	81.46651	20.924359	0.6322	0.771589
2015-10-04 14:48	81.87127	20.782478	0.631437	0.77971
2015-10-04 20:46	81.301205	20.941152	0.621244	0.774201
2015-10-05 02:49	84.797603	20.913281	0.643143	0.920354
2015-10-05 08:47	81.537625	20.799979	0.628776	0.773257
2015-10-05 14:44	82.473835	20.969081	0.630957	0.773583
2015-10-05 20:46	81.497169	21.007673	0.622128	0.771155
2015-10-06 02:44	84.724413	20.768463	0.628208	0.850667
2015-10-06 08:45	81.589506	21.03563	0.636338	0.772119
2015-10-06 14:45	82.240218	20.934372	0.627046	0.77151
2015-10-06 20:48	81.411821	21.415653	0.625673	0.772574
2015-10-07 02:44	86.024666	20.932188	0.629308	0.893296
2015-10-07 08:44	81.404369	20.895727	0.627201	0.774418
2015-10-07 14:47	82.143299	20.951422	0.628075	0.777152
2015-10-07 20:47	81.458576	20.933414	0.628371	0.785941
2015-10-08 02:44	85.496778	20.95715	0.631882	0.939254
2015-10-08 08:46	81.467489	20.742976	0.625924	0.78514
2015-10-08 14:46	82.310872	21.023503	0.6239	0.772933
2015-10-08 20:44	81.546632	20.963468	0.620395	0.772826
2015-10-09 02:47	86.209019	20.92581	0.631027	0.985628
2015-10-09 08:45	81.822506	20.966415	0.628074	0.774628
2015-10-09 14:45	81.833641	20.971935	0.634331	0.774066
2015-10-09 20:45	81.875472	20.976985	0.622582	0.773044
2015-10-10 02:45	85.261927	20.98934	0.626183	0.855869
2015-10-10 08:48	81.939326	20.814688	0.623735	0.778384
2015-10-10 14:49	82.776098	20.986269	0.628398	0.813288
2015-10-10 20:45	81.696746	20.935545	0.643304	0.773308
2015-10-11 02:48	87.235812	22.221254	0.708521	0.972351
2015-10-11 08:45	82.178502	20.951461	0.632728	0.781679
2015-10-11 14:46	82.758553	20.965132	0.624033	0.847694
2015-10-11 20:46	82.006458	20.761202	0.625947	0.774355
2015-10-12 02:48	88.723044	20.967307	0.627401	0.919102
2015-10-12 08:48	82.60959	21.042842	0.625934	0.779352
2015-10-12 14:47	84.371469	20.839132	0.641923	0.781067
2015-10-12 20:46	82.85736	21.02652	0.622959	0.777162
2015-10-13 02:53	87.088301	21.03738	0.621843	0.890069
2015-10-13 08:48	82.934844	20.856383	0.629389	0.77257
2015-10-13 14:46	83.566559	21.041444	0.631395	0.802132
2015-10-13 20:47	82.667735	21.00446	0.628842	0.775923
2015-10-14 02:50	86.160267	20.847941	0.625083	0.883854
2015-10-14 08:48	82.445566	21.008523	0.631463	0.776704
2015-10-14 14:47	83.073144	20.994026	0.621733	0.775055
2015-10-14 20:45	82.338575	20.825195	0.627943	0.774036
2015-10-15 02:46	85.135616	21.000408	0.628883	0.853032
2015-10-15 08:48	81.808415	20.962466	0.624598	0.776034
2015-10-15 14:48	82.59257	20.862809	0.633179	0.775059
2015-10-15 20:46	81.847685	21.082419	0.620013	0.77377
2015-10-16 02:49	85.199332	21.026145	0.623412	0.87035
2015-10-16 08:49	82.517267	20.973817	0.626328	0.77405
2015-10-16 14:47	83.361633	20.971936	0.633322	0.794297
2015-10-16 20:49	82.424138	20.837109	0.626471	0.775904
2015-10-17 02:47	85.710489	21.007801	0.628752	1.133788
2015-10-17 08:50	82.022356	20.825923	0.625975	0.777709
2015-10-17 14:50	82.699613	20.999303	0.623502	0.774379
2015-10-17 20:45	81.798694	20.990808	0.624686	0.773088
2015-10-18 02:47	89.209395	21.002106	0.633754	1.075807
2015-10-18 08:45	81.888578	20.848441	0.632571	0.774617
2015-10-18 14:49	82.540801	21.023667	0.625552	0.785182
2015-10-18 20:49	81.754508	20.990942	0.628647	0.779189
2015-10-19 02:49	88.673307	20.867272	0.634516	1.102266
2015-10-19 08:47	81.952577	20.994703	0.634826	0.779568
2015-10-19 14:50	82.655495	20.987227	0.629778	0.77476
2015-10-19 20:50	81.859005	20.809135	0.633217	0.784679
2015-10-20 02:49	85.401699	21.025394	0.620946	0.936521
2015-10-20 08:52	81.724895	20.979621	0.62361	0.778403
2015-10-20 14:49	83.152333	20.967824	0.624814	0.788189
2015-10-20 20:47	81.80683	20.995462	0.630669	0.7752
2015-10-21 02:49	85.751196	21.068363	0.620066	0.936234
2015-10-21 08:49	82.432254	21.003912	0.625841	0.784755
2015-10-21 14:47	84.059628	21.078395	0.629208	0.852415
2015-10-21 20:48	82.112763	21.032844	0.625856	0.772907
2015-10-22 02:49	87.968298	21.161885	0.627143	1.007182
2015-10-22 08:50	82.237326	20.885559	0.630559	0.77749
2015-10-22 14:52	84.255814	21.061623	0.63003	0.825355
2015-10-22 20:50	82.38288	21.135269	0.624293	0.776476
2015-10-23 02:51	87.826003	20.933924	0.631384	0.895404
2015-10-23 08:52	82.277526	21.066504	0.632829	0.77765
2015-10-23 14:54	82.802537	21.03269	0.632358	0.783917
2015-10-23 20:52	82.172842	21.093531	0.644676	0.777421
2015-10-24 02:49	85.443141	21.09388	0.633329	0.897009
2015-10-24 08:50	82.043934	21.07915	0.628478	0.780696
2015-10-24 14:51	83.021707	21.059929	0.628599	0.780903
2015-10-24 20:51	82.239735	21.088348	0.646582	0.781512
2015-10-25 02:51	86.375929	21.131883	0.632286	0.889479
2015-10-25 08:51	82.24016	21.082438	0.625493	0.77727
2015-10-25 15:02	83.045122	21.170455	0.644293	0.776786
2015-10-25 20:52	82.23909	21.172339	0.621964	0.776426
2015-10-26 02:49	85.777726	20.948997	0.649288	0.857934
2015-10-26 08:50	82.249224	21.097831	0.640736	0.778321
2015-10-26 14:49	83.042379	21.070006	0.637753	0.819595
2015-10-26 20:49	82.205817	21.096189	0.628205	0.779499
2015-10-27 02:50	86.365242	21.191315	0.643248	0.884586
2015-10-27 08:53	82.441971	21.197902	0.62617	0.78006
2015-10-27 14:49	82.985484	21.026251	0.632504	0.782307
2015-10-27 20:48	82.568387	21.20332	0.638752	0.778166
2015-10-28 02:51	87.540864	21.179028	0.635688	0.992589
2015-10-28 08:53	82.371085	21.140902	0.652996	0.781445
2015-10-28 14:51	84.24358	20.982164	0.626454	0.783001
2015-10-28 20:49	82.619821	21.198981	0.640654	0.782556
2015-10-29 02:52	86.292095	21.231968	0.640049	0.971813
2015-10-29 08:53	82.406023	21.208936	0.628804	0.781716
2015-10-29 14:49	83.246629	21.238747	0.636657	0.784181
2015-10-29 20:49	82.503041	21.210124	0.62771	0.784421
2015-10-30 02:52	85.704475	21.22283	0.630011	0.917361
2015-10-30 08:50	82.364043	21.274741	0.626784	0.783968
2015-10-30 14:49	83.435088	21.241954	0.635754	1.039073
2015-10-30 20:49	82.17867	20.995012	0.627062	0.782488
2015-10-31 02:49	84.614845	21.225924	0.639646	0.967728
2015-10-31 08:50	82.538494	21.838255	0.632953	0.785552
2015-10-31 14:50	83.297501	21.254062	0.640359	0.782261
2015-10-31 20:50	82.513958	21.223506	0.638588	0.782447
2015-11-01 02:59	86.573708	21.2805	0.634926	1.001937
2015-11-01 08:49	82.428215	21.250257	0.6418	0.785186
2015-11-01 14:50	85.152253	21.087249	0.638379	1.112057
2015-11-01 20:51	82.147305	21.281201	0.626086	0.78407
2015-11-02 02:59	86.65756	21.072349	0.638263	0.944193
2015-11-02 08:50	82.106057	21.224894	0.6301	0.785448
2015-11-02 14:47	82.984646	21.228971	0.689751	0.789989
2015-11-02 20:53	82.012734	21.19402	0.64024	0.782988
2015-11-03 02:49	88.335189	21.231761	0.635218	0.981911
2015-11-03 08:51	82.392905	21.263594	0.635446	0.785952
2015-11-03 14:52	83.392008	21.342674	0.641654	0.791891
2015-11-03 20:47	82.749681	21.13098	0.633956	0.780875
2015-11-04 02:49	87.16919	21.233825	0.632882	0.930478
2015-11-04 08:49	82.496409	21.208358	0.631584	0.782569
2015-11-04 14:48	83.440716	21.227185	0.628267	0.783769
2015-11-04 20:54	82.309496	21.188533	0.629565	0.780627
2015-11-05 02:50	86.617317	21.259064	0.633677	1.024255
2015-11-05 08:49	82.101933	20.997838	0.639895	0.783506
2015-11-05 14:49	83.162223	21.179722	0.634876	0.78027
2015-11-05 20:48	82.260118	21.27507	0.629283	0.77979
2015-11-06 02:51	86.148464	21.314324	0.644178	0.896223
2015-11-06 08:48	82.531551	21.073301	0.64189	0.780436
2015-11-06 14:56	83.238669	21.226573	0.63483	0.782388
2015-11-06 20:56	82.511176	21.071485	0.639694	0.784734
2015-11-07 02:49	87.126476	21.320762	0.634955	1.923903
2015-11-07 08:52	82.39703	21.288181	0.631779	0.784811
2015-11-07 14:49	83.447132	21.231935	0.64261	0.87323
2015-11-07 20:49	82.273005	21.2496	0.635622	0.786377
2015-11-08 02:56	86.443468	21.272132	0.635636	0.938821
2015-11-08 08:52	82.456548	21.304333	0.645604	0.784985
2015-11-08 14:52	83.679633	21.29845	0.633275	0.898696
2015-11-08 20:51	82.762497	21.300571	0.63541	0.786358
2015-11-09 03:13	88.807071	21.354847	0.644311	1.098052
2015-11-09 08:52	82.632	21.320916	0.637181	0.783707
2015-11-09 14:51	82.428397	21.310851	0.629903	0.784188
2015-11-09 20:52	82.284158	21.268845	0.632048	0.78565
2015-11-10 02:55	85.523974	21.326652	0.635893	0.947177
2015-11-10 08:52	82.531741	21.324096	0.633068	0.788869
2015-11-10 14:52	82.848439	21.102422	0.666885	0.789447
2015-11-10 20:47	82.500493	21.235942	0.634614	0.788768
2015-11-11 02:54	85.849077	21.305278	0.636863	0.904239
2015-11-11 08:47	82.216531	21.096738	0.641973	0.783176
2015-11-11 20:47	83.802738	21.288748	0.646314	0.792264
2015-11-12 02:50	86.523954	21.240129	0.643144	0.945025
2015-11-12 08:48	84.366274	21.455398	0.644636	0.788565
2015-11-12 14:51	83.45315	21.162964	0.64046	0.798644
2015-11-12 20:50	82.542435	21.363504	0.633245	0.783008
2015-11-13 02:54	87.187298	21.327771	0.634163	0.906911
2015-11-13 08:51	82.390498	21.277377	0.650676	0.783348
2015-11-13 14:58	83.235984	21.36705	0.634216	0.784531
2015-11-13 20:50	82.248718	21.342383	0.631387	0.78928
2015-11-14 02:52	85.881289	21.122028	0.632843	0.939284
2015-11-14 08:53	82.478208	21.277004	0.637235	0.78385
2015-11-14 14:56	83.098611	21.250555	0.639748	0.801402
2015-11-14 20:51	82.53617	21.281268	0.645175	0.785036
2015-11-15 02:52	87.396511	21.351573	0.6379	1.022164
2015-11-15 08:51	82.784991	21.42014	0.639304	0.787926
2015-11-15 14:52	83.212655	21.401016	0.653	0.803188
2015-11-15 20:51	82.496541	21.18961	0.645137	0.785565
2015-11-16 02:52	88.84657	21.335606	0.635783	0.976711
2015-11-16 08:55	82.703596	21.386861	0.634062	0.786624
2015-11-16 14:55	83.189867	21.377986	0.639498	0.785439
2015-11-16 20:51	82.430451	21.366208	0.641726	0.786202
2015-11-17 02:54	87.46043	21.276383	0.638389	0.952865
2015-11-17 08:52	82.492421	21.355505	0.65175	0.787904
2015-11-17 14:52	82.884855	21.340503	0.638528	0.911876
2015-11-17 20:51	82.440518	21.361468	0.636195	0.788989
2015-11-18 02:52	87.463707	21.180292	0.638239	0.918173
2015-11-18 08:54	82.349645	21.278219	0.638811	0.819029
2015-11-18 14:50	83.083462	21.217344	0.634397	0.858047
2015-11-18 20:52	82.403457	21.249673	0.636315	0.78459
2015-11-19 02:51	85.970255	21.359016	0.638624	0.94565
2015-11-19 08:52	82.826686	21.161043	0.630343	0.787543
2015-11-19 14:53	83.424328	21.306113	0.636395	0.786588
2015-11-19 20:52	82.580768	21.326197	0.637034	0.783415
2015-11-20 02:57	86.792196	21.251328	0.637166	0.887062
2015-11-20 08:53	82.669741	21.375106	0.633063	0.790817
2015-11-20 14:52	83.405537	21.280218	0.628928	0.804753
2015-11-20 20:51	82.591065	21.273915	0.637252	0.784516
2015-11-21 02:53	85.950816	21.309136	0.631994	0.881486
2015-11-21 08:55	82.337107	21.306415	0.628096	0.78406
2015-11-21 14:51	82.586148	21.324601	0.627909	0.784929
2015-11-21 20:51	82.218678	21.109263	0.64041	0.788789
2015-11-22 02:57	85.536456	21.23123	0.627358	0.905853
2015-11-22 08:53	82.136262	21.210454	0.638222	0.784124
2015-11-22 14:55	82.720936	22.374818	0.707218	0.869809
2015-11-22 20:52	82.56515	21.336708	0.636052	0.786436
2015-11-23 02:57	87.435072	21.189738	0.638072	0.966678
2015-11-23 08:52	82.729403	21.316549	0.637931	0.786809
2015-11-23 14:52	83.027156	21.270545	0.630611	0.784086
2015-11-23 20:54	82.484727	21.301858	0.632905	0.790113
2015-11-24 02:54	85.870168	21.118934	0.630852	0.903208
2015-11-24 08:52	82.397799	21.308538	0.631996	0.78513
2015-11-24 14:54	82.838422	21.290998	0.630682	0.783457
2015-11-24 20:54	82.178358	21.255284	0.634131	0.784135
2015-11-25 03:00	86.269956	21.235229	0.649761	0.94673
2015-11-25 08:58	82.3635	21.290007	0.640863	0.78303
2015-11-25 14:55	82.657083	22.064617	0.634822	0.800414
2015-11-25 20:53	82.182726	21.311011	0.640954	0.785657
2015-11-26 02:54	85.680312	21.305342	0.633589	0.93522
2015-11-26 08:54	82.185877	21.299558	0.629286	0.783745
2015-11-26 14:46	83.105833	21.322589	0.637874	0.820445
2015-11-26 20:48	82.290201	21.29171	0.626017	0.785771
2015-11-27 02:49	85.936218	21.390932	0.638638	0.918724
2015-11-27 08:49	82.604876	21.414401	0.637277	0.784062
2015-11-27 14:48	83.29052	21.366931	0.645133	0.791781
2015-11-27 20:49	82.381454	21.347505	0.631919	0.781922
2015-11-28 03:06	86.403527	21.364022	0.632021	0.88485
2015-11-28 09:09	82.166477	21.343885	0.629505	0.79663
2015-11-28 14:53	83.285415	21.339353	0.63492	0.793771
2015-11-28 20:49	82.156142	21.325833	0.635819	0.790097
2015-11-29 02:55	86.490404	21.456863	0.633456	0.856464
2015-11-29 08:50	82.348302	21.397587	0.639485	0.785292
2015-11-29 14:55	82.271891	21.408001	0.643108	0.78504
2015-11-29 20:53	82.291308	21.472889	0.63698	0.785965
2015-11-30 02:52	86.196376	21.375992	0.635269	0.954319
2015-11-30 08:51	82.53843	21.351609	0.639294	0.786486
2015-11-30 14:50	82.969008	21.186806	0.636671	0.83158
2015-11-30 20:49	82.341479	21.349634	0.629388	0.786302
2015-12-01 02:59	86.533708	21.230797	0.63389	0.971794
2015-12-01 08:51	82.745529	21.411848	0.640417	0.791871
2015-12-01 14:49	83.263339	21.401063	0.631021	0.787519
2015-12-01 20:49	82.548378	21.410923	0.638017	0.785701
2015-12-02 03:13	86.602564	21.402738	0.631701	0.890383
2015-12-02 08:50	82.597453	21.406928	0.630031	0.792718
2015-12-02 14:52	83.308978	21.332369	0.630502	0.802883
2015-12-02 20:52	82.471452	21.21094	0.62836	0.784803
2015-12-03 02:54	87.304868	21.411469	0.635742	0.915359
2015-12-03 08:57	82.573173	21.474838	0.634016	0.790029
2015-12-03 14:53	83.692066	21.425089	0.637945	0.799326
2015-12-03 20:50	82.610323	21.389604	0.636048	0.785333
2015-12-04 03:08	87.073285	21.45446	0.636285	0.98043
2015-12-04 08:52	82.507222	21.75827	0.721422	0.86075
2015-12-04 14:51	83.729951	21.349771	0.640222	0.79171
2015-12-04 20:53	82.633639	21.442799	0.634097	0.784495
2015-12-05 02:53	85.607613	21.430833	0.635797	0.981058
2015-12-05 08:52	81.972808	21.423328	0.637157	0.790436
2015-12-05 15:03	82.898619	21.391924	0.631907	0.800537
2015-12-05 20:52	81.936697	21.348601	0.637789	0.78546
2015-12-06 02:57	90.097033	21.36897	0.636942	1.055874
2015-12-06 08:53	82.086741	21.171302	0.650558	0.786272
2015-12-06 14:59	83.311407	21.450573	0.634124	0.78561
2015-12-06 20:53	82.756195	21.294163	0.638766	0.789722
2015-12-07 03:33	86.908519	21.475072	0.646412	0.952585
2015-12-07 08:51	82.355723	21.456079	0.633196	0.787732
2015-12-07 14:59	83.355281	21.348308	0.632671	0.788447
2015-12-07 20:55	82.432352	21.471734	0.642102	0.787041
2015-12-08 03:00	87.695371	21.486571	0.631684	0.998239
2015-12-08 08:57	82.915899	21.475231	0.647244	0.789741
2015-12-08 14:55	83.619863	21.206206	0.63711	0.788761
2015-12-09 09:01	84.496291	21.388263	0.640397	0.976448
2015-12-09 15:02	82.958406	21.34284	0.639178	0.78496
2015-12-09 21:11	81.57411	21.387899	0.640348	0.786367
2015-12-10 03:15	86.047513	21.466771	0.634703	0.914429
2015-12-10 09:02	81.917717	21.460844	0.636963	0.787065
2015-12-10 15:03	82.688482	21.356877	0.646409	0.788768
2015-12-10 21:03	81.991421	21.4112	0.645707	0.786975
2015-12-11 03:10	91.261741	21.174687	0.631918	1.025572
2015-12-11 09:02	81.808786	21.321462	0.653549	0.787105
2015-12-11 15:04	82.652295	21.148349	0.63906	0.785779
2015-12-11 21:02	81.694597	21.316466	0.631694	0.78798
2015-12-12 03:04	85.75399	21.414365	0.629956	0.908259
2015-12-12 09:14	82.18282	21.45846	0.646103	0.786651
2015-12-12 15:03	82.843445	21.46077	0.642206	0.788946
2015-12-12 21:12	81.88895	21.208571	0.639997	0.786827
2015-12-13 03:19	85.971257	21.373404	0.637183	0.937461
2015-12-13 09:05	81.932177	21.398191	0.636325	0.789538
2015-12-13 15:03	82.174645	21.414966	0.641107	0.789344
2015-12-13 21:11	81.974054	21.375373	0.639544	0.788496
2015-12-14 03:17	85.757031	21.351189	0.64836	0.891252
2015-12-14 09:11	82.013202	21.42724	0.635077	0.788811
2015-12-14 15:08	83.190685	21.391567	0.631853	0.794381
2015-12-14 21:10	81.980963	21.389656	0.648096	0.790455
2015-12-15 03:18	87.427431	21.424547	0.644391	0.966641
2015-12-15 09:13	81.938096	21.360951	0.631692	0.788659
2015-12-15 15:13	82.822825	21.430188	0.635338	0.79601
2015-12-15 21:10	83.358832	22.703946	0.642339	0.797399
2015-12-16 03:18	86.771184	21.409332	0.642969	0.930642
2015-12-16 09:12	82.286852	21.289772	0.634697	0.791616
2015-12-16 15:11	84.912673	21.664841	0.649052	0.810314
2015-12-16 21:10	82.719573	21.348613	0.649587	0.816811
2015-12-17 03:22	86.672402	21.954352	0.696745	0.955337
2015-12-17 10:32	82.459865	21.399769	0.641127	0.79253
2015-12-17 15:22	82.477902	21.220856	0.634085	0.787958
2015-12-17 21:47	82.029348	21.388245	0.633766	0.788781
2015-12-18 03:54	88.290366	21.341735	0.639461	1.134619
2015-12-18 09:25	82.573178	21.544195	0.651166	0.790287
2015-12-18 15:10	83.351464	21.465702	0.653608	0.821852
2015-12-18 21:12	82.381623	21.305708	0.652453	0.792149
2015-12-19 03:10	87.233982	21.482806	0.651302	1.073383
2015-12-19 09:11	81.790523	21.430983	0.645071	0.793612
2015-12-19 15:14	83.180818	21.298664	0.638559	0.816434
2015-12-19 21:08	82.344741	21.534831	0.638545	0.793446
2015-12-20 03:11	86.450601	21.506923	0.647756	1.021333
2015-12-20 08:56	82.138461	21.528842	0.638399	0.792338
2015-12-20 14:54	83.045915	21.531902	0.645281	0.792996
2015-12-20 21:17	82.059898	21.562384	0.643226	0.792183
2015-12-21 02:59	85.845016	21.483237	0.64273	0.926874
2015-12-21 09:11	81.911351	21.472805	0.653506	0.797714
2015-12-21 15:28	83.195178	21.621412	0.642286	0.825518
2015-12-21 21:09	82.110501	21.484684	0.652002	0.791093
2015-12-22 03:11	103.760771	21.479818	0.64425	1.751021
2015-12-22 09:10	82.188222	21.619896	0.645741	0.793139
2015-12-22 15:11	82.752185	21.533294	0.648224	0.79783
2015-12-22 21:07	82.281497	21.607094	0.645352	0.793074
2015-12-23 03:11	86.96032	21.366313	0.63991	0.932375
2015-12-23 09:11	82.213578	21.53972	0.650903	0.79139
2015-12-23 15:09	82.725339	21.573019	0.64593	0.817255
2015-12-23 21:08	81.833661	21.351058	0.64995	0.791413
2015-12-24 03:16	85.117206	21.563744	0.647882	0.931208
2015-12-24 09:11	82.052684	21.584341	0.642402	0.79712
2015-12-24 14:51	82.695827	21.349427	0.641671	0.816611
2015-12-25 00:29	82.030751	21.498163	0.662214	0.791662
2015-12-25 03:19	81.809108	21.484281	0.652857	0.795134
2015-12-25 09:14	82.04423	21.513354	0.644236	0.794203
2015-12-25 15:11	86.210714	21.576069	0.644575	0.956097
2015-12-25 21:15	82.055407	21.496164	0.651882	0.794679
2015-12-26 03:12	89.734732	22.037795	0.714706	1.16214
2015-12-26 09:09	83.692824	21.596158	0.642299	0.800994
2015-12-26 15:14	83.251229	21.57861	0.649156	0.816095
2015-12-26 21:14	82.61732	21.643979	0.646126	0.794318
2015-12-27 03:18	86.572506	21.658315	0.645973	0.923562
2015-12-27 09:14	82.41967	21.603226	0.659341	0.793609
2015-12-27 15:23	83.28133	21.53832	0.651624	0.827588
2015-12-27 21:12	83.410766	21.65167	0.651862	0.819157
2015-12-28 03:08	88.26797	21.631638	0.641619	0.923602
2015-12-28 09:09	82.895749	21.644811	0.645315	0.79754
2015-12-28 15:20	83.574311	21.543784	0.647432	0.809119
2015-12-28 21:14	82.93552	21.573535	0.646831	0.798423
2015-12-29 03:08	88.134673	21.604155	0.648857	0.957129
2015-12-29 09:08	82.898841	21.69516	0.651041	0.796906
2015-12-29 22:43	83.614647	21.73502	0.655776	0.799784
2015-12-30 03:07	86.098734	21.509134	0.642049	0.907595
2015-12-30 09:12	82.902519	21.653723	0.646532	0.798997
2015-12-30 15:18	84.088953	21.595363	0.649226	0.814325
2015-12-30 21:06	82.932385	21.680681	0.639274	0.797757
2015-12-31 03:08	85.896072	21.677364	0.650026	0.901478
2015-12-31 09:05	82.950451	21.522244	0.664344	0.800713
2015-12-31 15:07	84.102118	21.717473	0.64626	0.796626
2015-12-31 21:06	83.267993	21.527348	0.646797	0.797363
2016-01-01 10:19	88.345075	21.676315	0.658228	1.53921
2016-01-01 15:08	83.822176	21.607936	0.64332	0.796244
2016-01-01 21:04	83.09676	21.518113	0.642306	0.794387
2016-01-02 03:06	85.652531	21.646154	0.639763	0.929758
2016-01-02 09:10	82.812902	21.591311	0.644586	0.794736
2016-01-02 15:19	83.719247	21.541432	0.64494	0.796249
2016-01-02 21:09	82.8691	21.599474	0.64747	0.794275
2016-01-03 03:10	87.590431	21.548021	0.641919	0.940603
2016-01-03 09:03	82.845603	21.59838	0.643854	0.798006
2016-01-03 15:28	83.981714	21.693553	0.651163	0.872667
2016-01-03 21:08	83.379228	21.647623	0.642152	0.800846
2016-01-04 03:12	86.860748	21.670813	0.638431	0.883597
2016-01-04 09:08	83.24235	21.609925	0.653108	0.81992
2016-01-04 15:33	83.760965	21.723718	0.645377	0.793141
2016-01-04 21:10	82.893649	21.462328	0.643143	0.801659
2016-01-05 03:11	87.028822	21.614571	0.647068	0.908425
2016-01-05 09:09	82.857259	21.562292	0.650798	0.793325
2016-01-05 15:22	84.047357	21.606954	0.649617	0.809565
2016-01-05 21:10	82.839631	21.602495	0.641984	0.7945
2016-01-06 03:12	84.827355	21.595749	0.65449	0.89227
2016-01-06 09:12	82.90862	21.60641	0.644407	0.794344
2016-01-06 15:08	83.912354	21.574164	0.650821	0.793635
2016-01-06 21:37	82.664498	21.529516	0.646679	0.795581
2016-01-07 03:12	88.395678	21.641694	0.648473	1.044491
2016-01-07 09:10	82.889287	21.584909	0.643236	0.799839
2016-01-07 15:08	83.205672	21.593199	0.646264	0.79649
2016-01-07 21:11	83.022127	21.655988	0.643643	0.796634
2016-01-08 03:08	87.897137	21.721875	0.642908	0.9456
2016-01-08 09:11	83.205106	21.665068	0.642063	0.798219
2016-01-08 14:59	83.493864	21.588849	0.640832	0.798713
2016-01-08 20:55	82.946431	21.670907	0.640574	0.796952
2016-01-09 02:57	88.686285	21.700984	0.645413	1.131831
2016-01-09 08:56	82.645537	21.620495	0.64702	0.797314
2016-01-09 14:57	83.466763	21.658732	0.641443	0.798699
2016-01-09 21:39	82.507585	21.470639	0.650923	0.79948
2016-01-10 03:23	88.008741	21.589328	0.651569	0.97345
2016-01-10 08:55	82.958972	21.79386	0.646633	0.797644
2016-01-10 14:55	83.382987	21.4603	0.655193	0.801915
2016-01-10 20:56	82.852344	21.644822	0.647677	0.797555
2016-01-11 02:57	86.785411	21.742642	0.645228	0.931154
2016-01-11 08:54	82.518048	21.477826	0.655685	0.801432
2016-01-11 15:41	83.503035	21.65153	0.645922	0.8
2016-01-11 20:56	82.668286	21.5451	0.654672	0.796799
2016-01-12 02:56	87.704544	21.667195	0.649541	0.899749
2016-01-12 09:01	82.851371	21.501107	0.656338	0.798075
2016-01-12 15:27	83.293927	21.699286	0.66272	0.837651
2016-01-12 20:56	82.619759	21.694824	0.65224	0.801748
2016-01-13 03:00	87.1704	21.664677	0.664017	0.910056
2016-01-13 08:55	83.168868	21.589554	0.661232	0.801594
2016-01-13 14:56	83.76295	21.720387	0.647028	0.853023
2016-01-13 21:13	82.915772	21.715515	0.648428	0.800375
2016-01-14 03:27	88.347259	21.744485	0.661369	0.949003
2016-01-14 09:12	82.748208	21.704135	0.659099	0.804034
2016-01-14 15:09	83.374407	21.580394	0.648924	0.807105
2016-01-14 21:06	83.004607	21.753354	0.652295	0.799822
2016-01-15 03:06	88.404458	21.861944	0.656054	0.974274
2016-01-15 09:27	83.590103	21.880362	0.65717	0.803009
2016-01-15 15:05	84.396219	21.921617	0.652025	0.804019
2016-01-15 21:08	83.111503	21.588088	0.64489	0.801329
2016-01-16 03:08	87.261425	21.759575	0.649891	0.954015
2016-01-16 09:05	83.358108	21.811721	0.653999	0.801843
2016-01-16 15:10	84.71732	22.325896	0.731798	0.895111
2016-01-16 21:08	84.269884	21.76391	0.658085	0.805463
2016-01-17 03:10	89.618654	21.603238	0.654938	0.964118
2016-01-17 09:06	83.140285	21.768218	0.655181	0.804627
2016-01-17 15:06	83.19774	21.625284	0.667726	0.804142
2016-01-17 21:10	83.148129	21.832212	0.652369	0.805569
2016-01-18 03:11	85.984646	21.828855	0.645645	0.925394
2016-01-18 09:05	82.978985	21.815124	0.652352	0.807452
2016-01-18 15:05	84.006116	21.859347	0.662501	0.808522
2016-01-18 21:10	83.199866	21.87326	0.655208	0.805568
2016-01-19 03:11	87.656079	21.812674	0.66347	0.945721
2016-01-19 09:08	83.208628	21.685009	0.65356	0.804331
2016-01-19 15:09	83.977115	21.937947	0.669436	0.844369
2016-01-19 21:07	83.114782	21.848154	0.652123	0.805917
2016-01-20 21:07	88.317053	21.785789	0.664515	0.947994
2016-01-21 03:04	88.448656	21.91141	0.652798	0.998107
2016-01-21 09:02	83.070377	21.651468	0.663941	0.807391
2016-01-21 15:02	84.186904	21.808471	0.657633	0.932275
2016-01-21 21:10	83.254006	21.858167	0.663825	0.805745
2016-01-22 03:11	86.218632	21.653771	0.646561	0.921306
2016-01-22 09:09	83.363968	21.816373	0.652227	0.807637
2016-01-22 15:35	83.883317	21.645768	0.648549	0.807953
2016-01-22 21:33	83.382411	21.795231	0.667077	0.80488
2016-01-23 03:35	88.203459	21.753718	0.648641	0.957545
2016-01-23 09:08	83.505375	21.963709	0.651872	0.811009
2016-01-23 15:11	109.873909	21.95811	0.660024	0.827358
2016-01-23 21:12	86.927438	21.921656	0.657435	0.807385
2016-01-24 03:20	92.38917	21.87936	0.653069	0.972727
2016-01-24 09:11	87.054452	21.889698	0.669305	0.808261
2016-01-24 15:13	87.693583	21.719864	0.650858	0.817253
2016-01-24 21:11	86.782314	21.875959	0.65319	0.816167
2016-01-25 03:14	90.571439	21.751323	0.647739	0.895581
2016-01-25 09:02	86.807677	21.966358	0.708891	0.805843
2016-01-25 15:03	87.532955	21.917892	0.658027	0.808501
2016-01-25 21:08	86.707997	21.870146	0.671701	0.806428
2016-01-26 03:07	92.480118	21.718632	0.649578	0.987125
2016-01-26 09:04	86.67106	21.928121	0.653452	0.808726
2016-01-26 14:59	87.404446	23.111271	0.734866	0.886635
2016-01-26 21:00	87.049254	21.90522	0.663064	0.814012
2016-01-27 03:13	91.830851	21.899333	0.659244	1.25084
2016-01-27 09:28	87.119306	21.957306	0.655663	0.810242
2016-01-27 14:57	87.854814	21.719498	0.654327	0.809317
2016-01-27 20:53	87.100936	21.85791	0.659006	0.805303
2016-01-28 02:59	90.667213	21.956277	0.652186	1.011024
2016-01-28 09:00	87.010185	22.467513	0.650216	0.805389
2016-01-28 15:00	87.138305	21.910495	0.659031	0.80456
2016-01-28 20:59	86.917344	21.93333	0.662146	0.821264
2016-01-29 03:09	90.184865	21.9634	0.66391	1.083683
2016-01-29 08:59	86.720306	21.878257	0.649569	0.807132
2016-01-29 14:59	87.53361	21.843962	0.658012	0.808488
2016-01-29 21:07	86.706068	21.888385	0.654576	0.808581
2016-01-30 02:59	90.4147	21.930433	0.656184	0.907786
2016-01-30 09:09	87.431484	22.059157	0.647099	0.811209
2016-01-30 14:57	87.612455	21.735189	0.660609	0.808471
2016-01-30 20:54	87.067192	21.887056	0.648971	0.805606
2016-01-31 03:03	92.125433	21.750543	0.650179	0.988229
2016-01-31 08:52	87.099205	21.889411	0.652086	0.807413
2016-01-31 14:52	87.739025	21.843488	0.653344	0.815354
2016-01-31 20:56	87.031601	21.699949	0.649732	0.806292
2016-02-01 13:16	91.436535	21.926329	0.653991	0.969747
2016-02-01 20:54	87.607537	21.891559	0.653307	0.814979
2016-02-02 03:08	91.733654	21.860268	0.667637	0.96984
2016-02-02 08:52	87.086847	21.97151	0.662111	0.809037
2016-02-02 14:52	87.913787	21.726655	0.655887	0.807238
2016-02-02 20:59	87.113227	21.866487	0.6627	0.808994
2016-02-03 02:55	91.833838	21.908519	0.666802	0.950588
2016-02-03 08:54	87.439855	22.059572	0.657053	0.810386
2016-02-03 15:04	88.769625	21.766552	0.656942	0.901371
2016-02-03 20:53	87.375949	21.934238	0.660365	0.809447
2016-02-04 02:55	91.382648	21.883087	0.653635	0.920146
2016-02-04 08:59	87.253573	21.983077	0.660848	0.808545
2016-02-04 14:52	90.174839	21.964762	0.653862	0.890131
2016-02-04 21:38	88.259991	22.093818	0.658611	0.807847
2016-02-05 03:06	91.696205	21.829317	0.653808	0.896717
2016-02-06 12:46	90.970812	21.885505	0.65037	0.895678
2016-02-06 21:22	87.399306	22.046442	0.656388	0.810797
2016-02-07 03:24	93.864025	21.963297	0.654335	0.993949
2016-02-07 09:29	87.717299	22.022049	0.661443	0.80835
2016-02-07 15:16	88.447088	21.936349	0.660007	0.812446
2016-02-07 21:17	87.572065	21.881136	0.655572	0.808691
2016-02-08 03:15	90.787824	21.991129	0.655431	0.947303
2016-02-08 09:12	87.21636	21.713372	0.657172	0.810282
2016-02-08 15:15	90.290829	22.054383	0.658539	0.815292
2016-02-08 21:24	88.071578	22.00604	0.652224	0.806041
2016-02-09 03:16	94.059637	21.818991	0.656184	0.963321
2016-02-09 09:15	88.012391	21.964904	0.662596	0.806919
2016-02-09 15:15	88.986774	21.804265	0.652926	0.814859
2016-02-09 21:16	87.927327	21.970533	0.655928	0.805334
2016-02-10 03:16	93.843346	21.817506	0.650499	0.948156
2016-02-10 09:16	87.745377	21.956498	0.65834	0.808546
2016-02-10 15:15	88.607648	21.768967	0.655786	0.825135
2016-02-10 21:16	87.665654	21.972484	0.653001	0.809201
2016-02-11 03:18	92.857421	21.993135	0.67489	0.995443
2016-02-11 09:15	87.777964	21.930188	0.65033	0.811965
2016-02-11 15:13	89.509683	22.00124	0.662308	0.815607
2016-02-11 21:13	87.804286	21.960076	0.653448	0.808481
2016-02-12 03:15	91.7322	21.787706	0.654028	1.100889
2016-02-12 09:16	88.017196	21.996371	0.651905	0.811911
2016-02-12 15:26	88.951911	21.95228	0.659101	0.861893
2016-02-12 21:13	87.767378	21.911097	0.657706	0.809089
2016-02-13 03:13	94.983502	22.005146	0.659918	0.955787
2016-02-13 09:15	88.323707	21.947694	0.67355	0.812663
2016-02-13 15:20	89.959219	21.785278	0.668261	0.812359
2016-02-13 21:13	88.414184	21.975033	0.663914	0.808455
2016-02-14 03:17	95.606333	22.078706	0.653263	0.994409
2016-02-14 09:14	89.198569	22.155938	0.658938	0.812717
2016-02-14 15:16	88.93239	22.119137	0.657609	0.821227
2016-02-14 21:17	89.013764	22.158767	0.657645	0.813968
2016-02-15 03:16	93.199814	21.906337	0.668857	0.88783
2016-02-15 09:14	89.042565	22.103329	0.653614	0.814392
2016-02-15 15:15	89.61302	22.048723	0.658578	0.816771
2016-02-15 21:15	88.951144	22.064356	0.667043	0.819902
2016-02-16 03:18	92.713537	22.084919	0.665527	1.004046
2016-02-16 09:12	89.251829	22.133064	0.671481	0.819487
2016-02-16 15:44	89.638557	21.871087	0.668468	0.814067
2016-02-16 21:15	90.614193	22.067863	0.665485	0.815263
2016-02-17 03:16	93.752295	22.141881	0.659052	0.952619
2016-02-17 09:15	89.321728	22.189555	0.665759	0.813694
2016-02-17 15:14	90.067878	22.102359	0.658063	0.840616
2016-02-17 21:15	89.192096	22.164105	0.65704	0.813048
2016-02-18 03:17	95.391083	21.914554	0.660024	0.934623
2016-02-18 09:31	89.135464	22.082139	0.6617	0.813773
2016-02-18 15:17	90.369939	22.02336	0.664726	0.826868
2016-02-18 21:17	88.998599	22.068358	0.664147	0.816857
2016-02-19 03:18	93.440304	22.043348	0.662643	0.898084
2016-02-19 09:23	89.304665	22.023902	0.660587	0.813474
2016-02-19 15:18	90.823075	22.149016	0.668903	0.840508
2016-02-19 21:17	89.700082	21.94304	0.667168	0.814298
2016-02-20 03:18	94.629045	22.111167	0.656749	1.071319
2016-02-20 09:30	89.429789	22.094957	0.658606	0.812113
2016-02-20 15:26	89.543217	22.214888	0.674164	0.814232
2016-02-20 21:34	89.371322	22.150017	0.685107	0.815789
2016-02-21 03:21	94.771767	22.152661	0.66149	1.126991
2016-02-21 09:20	89.778965	22.116676	0.65955	0.814102
2016-02-21 15:21	90.78183	22.094355	0.657601	0.832583
2016-02-21 21:21	89.508602	22.085851	0.667301	0.811007
2016-02-22 03:20	93.71687	22.249437	0.668287	0.974526
2016-02-22 09:22	90.217882	22.178949	0.664027	0.815536
2016-02-22 15:20	90.434483	22.091665	0.6671	0.820503
2016-02-22 21:18	90.025351	21.933376	0.654906	0.818044
2016-02-23 03:19	96.099871	22.119029	0.660916	1.079681
2016-02-23 09:18	89.943246	22.147367	0.673622	0.832766
2016-02-23 15:18	90.56049	22.126322	0.657805	0.816758
2016-02-23 21:17	89.786964	22.132079	0.659179	0.817102
2016-02-24 03:18	94.099861	22.142402	0.659333	0.933812
2016-02-24 09:07	89.828598	22.173443	0.672324	0.815714
2016-02-24 15:15	90.546481	21.905822	0.66323	0.816817
2016-02-24 21:08	89.902977	22.059006	0.660785	0.813513
2016-02-25 02:58	92.525686	22.169758	0.662467	0.914523
2016-02-25 09:10	89.795172	22.152192	0.683703	0.814527
2016-02-25 15:15	90.413472	22.098821	0.672029	0.816853
2016-02-26 14:15	89.718633	22.19167	0.657278	0.817434
2016-02-26 21:12	91.81913	22.257236	0.671597	0.952727
2016-02-27 02:58	93.060224	22.272784	0.675702	1.059347
2016-02-27 09:08	87.160014	23.763213	0.748781	0.895135
2016-02-27 15:06	88.234154	22.164799	0.668668	0.829018
2016-02-27 21:09	87.432743	22.195451	0.658449	0.818053
2016-02-28 03:03	92.115025	22.238812	0.670853	0.967392
2016-02-28 09:05	87.20887	22.285469	0.662917	0.820894
2016-02-28 15:06	89.607694	22.347459	0.65901	1.012633
2016-02-28 21:39	86.881939	22.32862	0.667198	0.819433
2016-02-29 03:39	91.646873	22.313899	0.661346	0.967538
2016-02-29 09:58	86.615613	22.310687	0.664253	0.820542
2016-02-29 15:10	87.109318	22.211572	0.660208	0.876157
2016-02-29 20:56	86.3648	22.196922	0.661137	0.817907
2016-03-01 09:18	91.939725	22.176074	0.656801	0.960201
2016-03-01 15:05	87.486381	22.220306	0.670327	0.830662
2016-03-01 20:57	86.481891	22.349055	0.718686	0.819495
2016-03-02 03:00	87.862982	22.234092	0.660741	0.876073
2016-03-02 08:57	86.376454	22.223581	0.663876	0.817145
2016-03-02 15:06	87.073169	22.181897	0.658124	0.823708
2016-03-02 21:07	86.280316	22.170192	0.659648	0.818925
2016-03-03 03:02	91.542316	22.31222	0.659659	1.117743
2016-03-03 08:58	86.785865	22.352259	0.661893	0.819859
2016-03-03 22:09	87.679096	22.281643	0.669706	0.830949
2016-03-04 03:30	90.266182	22.286431	0.674959	0.930142
2016-03-04 09:14	86.664026	22.26879	0.661392	0.816521
2016-03-04 15:13	87.532126	22.276031	0.662243	0.904123
2016-03-04 21:13	86.749833	22.25719	0.660249	0.816312
2016-03-05 03:14	91.630955	22.249051	0.657888	0.954585
2016-03-05 09:14	86.572087	22.254455	0.662295	0.820818
2016-03-05 15:20	87.763266	22.219564	0.670466	0.930745
2016-03-05 21:17	86.793246	22.231617	0.666171	0.817217
2016-03-06 03:29	92.92179	22.233457	0.658343	0.950158
2016-03-06 09:12	86.888484	22.211716	0.665723	0.819294
2016-03-06 15:17	87.365679	22.206685	0.670683	0.820237
2016-03-06 21:15	86.823179	22.214296	0.662112	0.817131
2016-03-07 03:16	91.445538	22.242144	0.670891	0.972164
2016-03-07 09:14	86.930203	22.235791	0.663458	0.825464
2016-03-07 15:16	87.809248	22.240666	0.661445	0.875936
2016-03-07 21:16	86.905889	21.988566	0.664806	0.821673
2016-03-08 03:18	92.363406	22.195893	0.659301	1.034824
2016-03-08 09:15	87.295336	22.242561	0.672644	0.819215
2016-03-08 15:18	88.482838	22.063742	0.661355	0.844793
2016-03-08 21:15	87.60849	22.295954	0.667212	0.818147
2016-03-09 03:16	93.220896	22.703118	0.661785	1.075953
2016-03-09 09:14	87.559738	22.204529	0.659221	0.817875
2016-03-09 15:13	88.444293	22.267717	0.676812	0.846067
2016-03-09 21:14	87.699438	22.311441	0.660511	0.819044
2016-03-10 03:14	91.049685	22.324046	0.659485	0.927944
2016-03-10 09:14	87.393203	22.271393	0.67154	0.821018
2016-03-10 15:39	88.175295	22.199666	0.666576	0.829395
2016-03-10 20:55	87.498734	22.265302	0.663029	0.81778
2016-03-11 02:59	92.734412	22.054036	0.674306	0.942325
2016-03-11 09:00	87.48401	22.275571	0.667285	0.817462
2016-03-11 14:57	88.313276	22.231793	0.664042	0.83497
2016-03-11 21:00	87.227824	22.256156	0.660149	0.820201
2016-03-12 03:07	91.763934	22.231968	0.667151	0.898099
2016-03-12 08:58	87.423448	22.206661	0.665505	0.82187
2016-03-12 14:56	87.972979	22.021355	0.661331	0.818521
2016-03-12 20:59	87.349048	22.244282	0.664506	0.81994
2016-03-13 03:07	91.815115	22.252115	0.672555	0.950607
2016-03-13 08:55	87.313428	22.265317	0.666019	0.823371
2016-03-13 14:58	88.716958	22.319975	0.662219	0.821797
2016-03-13 20:57	87.24232	22.056064	0.677619	0.821043
2016-03-14 02:55	92.586805	22.242148	0.670181	1.019449
2016-03-14 09:07	87.445167	22.357989	0.666017	0.822187
2016-03-14 14:56	88.105371	22.298992	0.665113	0.820852
2016-03-14 20:58	87.23725	22.041049	0.666979	0.822029
2016-03-15 02:56	91.1797	22.26168	0.666193	0.918349
2016-03-15 08:55	87.184654	22.194362	0.664838	0.8221
2016-03-15 14:58	88.685289	22.315409	0.660489	0.879149
2016-03-15 20:56	87.437318	22.305832	0.667862	0.822678
2016-03-16 02:57	91.392513	22.116039	0.667051	1.064409
2016-03-16 09:02	87.54904	22.284015	0.665326	0.822187
2016-03-16 15:02	88.25259	22.351616	0.663293	0.822006
2016-03-16 20:58	87.292552	22.238907	0.673928	0.81819
2016-03-17 02:59	91.989253	22.277113	0.666499	0.915715
2016-03-17 09:08	88.317866	22.31797	0.664947	0.819578
2016-03-17 15:08	88.889332	22.260518	0.660435	0.821219
2016-03-17 21:07	88.144639	22.344243	0.662612	0.820619
2016-03-18 03:03	91.42798	22.288386	0.686121	0.986685
2016-03-18 09:06	87.849131	22.239589	0.661007	0.822086
2016-03-18 15:00	88.631586	22.201291	0.667863	0.827875
2016-03-18 21:04	88.015951	22.05149	0.66092	0.820808
2016-03-19 03:09	91.529069	22.226628	0.662104	0.946774
2016-03-19 09:09	87.913571	22.096424	0.662862	0.819682
2016-03-19 15:07	88.800912	22.292853	0.663515	0.819575
2016-03-19 21:06	87.889404	22.06978	0.664975	0.827258
2016-03-20 03:09	92.592846	24.051187	0.748455	1.023491
2016-03-20 09:05	88.314205	22.350894	0.666509	0.819846
2016-03-20 14:59	88.563524	22.032482	0.66893	0.821342
2016-03-22 22:17	92.074664	22.20728	0.672306	0.927086
2016-03-23 03:17	87.867215	22.271524	0.662071	0.81808
2016-03-23 09:14	87.683326	22.016473	0.664251	0.815927
2016-03-23 15:14	97.302498	22.295923	0.670544	1.157936
2016-03-23 21:15	88.453011	22.372354	0.668934	0.820596
2016-03-24 03:13	92.197389	22.091493	0.65799	0.930166
2016-03-24 09:14	88.419716	22.236085	0.661699	0.820662
2016-03-24 15:16	88.799276	22.304489	0.669405	0.822098
2016-03-24 21:15	88.111181	22.033042	0.674471	0.821272
2016-03-25 03:16	92.521081	22.308453	0.660091	0.953073
2016-03-25 09:16	88.750558	22.139209	0.665827	0.818264
2016-03-25 15:17	89.102743	22.286025	0.66684	0.818902
2016-03-25 21:14	88.469299	22.118291	0.663802	0.820368
2016-03-26 03:15	92.577049	22.25193	0.663149	0.953146
2016-03-26 09:15	88.432217	22.368845	0.662692	0.823233
2016-03-26 15:16	89.525505	22.188154	0.661978	0.842331
2016-03-26 21:15	88.83823	22.38642	0.669082	0.820641
2016-03-27 03:17	89.768736	22.462943	0.680968	0.868075
2016-03-27 09:15	88.466083	22.453558	0.669759	0.8211
2016-03-27 15:14	89.128875	22.12227	0.664345	0.826281
2016-03-27 21:17	88.44865	22.363833	0.674705	0.819625
2016-03-28 03:16	99.824659	22.360127	0.671663	1.40576
2016-03-28 09:15	88.52699	22.336285	0.65952	0.823383
2016-03-28 15:16	89.347863	22.41645	0.673247	0.823511
2016-03-28 21:15	88.658702	22.343929	0.679612	0.823397
2016-03-29 03:16	92.836701	22.203549	0.669482	0.944926
2016-03-29 09:15	88.736855	22.378105	0.675867	0.82544
2016-03-29 15:15	88.947621	22.296433	0.667992	0.822951
2016-03-29 21:16	88.417686	22.363772	0.670009	0.82204
2016-03-30 03:16	95.328424	22.380344	0.667668	1.007762
2016-03-30 09:17	88.549741	22.328655	0.670346	0.848557
2016-03-30 15:16	89.497476	22.148627	0.663571	0.842337
2016-03-30 21:14	89.753439	22.327315	0.664494	0.82115
2016-03-31 03:16	93.626139	22.313025	0.664905	0.966341
2016-03-31 09:15	88.542919	22.365945	0.671988	0.820918
2016-03-31 15:17	89.282183	22.353992	0.676652	0.824514
2016-03-31 21:16	88.345046	22.294702	0.665866	0.823618
2016-04-01 07:20	95.221031	22.44474	0.686537	0.946945
2016-04-01 15:18	89.831527	22.392368	0.677553	0.824263
2016-04-01 21:15	88.550843	22.338137	0.675527	0.821847
2016-04-02 03:16	94.349567	22.410897	0.666894	0.918907
2016-04-02 15:17	90.456404	22.327569	0.678835	0.845458
2016-04-02 21:15	88.409063	22.304571	0.673703	0.826279
2016-04-03 03:18	94.033461	22.371657	0.677098	0.950665
2016-04-03 09:13	88.48645	22.375319	0.666107	0.832795
2016-04-03 15:16	89.86624	22.350332	0.665897	0.837564
2016-04-03 21:15	88.450406	22.328517	0.66925	0.828899
2016-04-04 03:14	93.948174	22.338785	0.672719	0.927448
2016-04-04 09:14	88.470783	22.31603	0.676684	0.823022
2016-04-04 15:14	89.323969	22.426662	0.666623	0.832202
2016-04-04 21:15	88.420274	22.322798	0.674076	0.826489
2016-04-05 03:15	93.049624	22.295317	0.673792	0.954093
2016-04-05 09:12	89.11765	22.523616	0.669252	0.826794
2016-04-05 15:16	89.490241	22.430085	0.668855	0.824404
2016-04-05 21:15	88.746917	22.386796	0.669776	0.82589
2016-04-06 03:13	92.888085	22.21317	0.677384	0.934645
2016-04-06 09:13	88.793451	22.413254	0.682266	0.826092
2016-04-06 14:56	89.556574	22.342071	0.665082	0.839107
2016-04-06 20:53	88.672368	22.392416	0.665269	0.834071
2016-04-07 02:54	92.944359	22.359816	0.677774	0.929717
2016-04-07 08:56	88.741928	22.228035	0.667014	0.827492
2016-04-07 15:14	89.727369	22.371921	0.672146	0.835262
2016-04-07 21:00	88.812447	22.353984	0.676238	0.823942
2016-04-08 02:58	92.991908	22.188491	0.672107	0.958918
2016-04-08 09:07	88.882664	22.377101	0.670927	0.82411
2016-04-08 15:12	89.417498	22.344687	0.669398	0.830342
2016-04-08 21:10	88.754869	22.329518	0.664277	0.822334
2016-04-09 03:01	94.996315	22.499244	0.670986	0.950539
2016-04-09 08:58	89.205658	22.504744	0.677047	0.829038
2016-04-09 14:59	91.783679	22.49844	0.664494	0.826667
2016-04-09 20:56	89.276861	22.228142	0.660931	0.823213
2016-04-10 03:11	92.256761	22.411545	0.680228	1.039354
2016-04-10 08:59	88.900295	22.373981	0.671353	0.82954
2016-04-10 14:59	89.939728	22.410932	0.670228	0.832769
2016-04-10 20:58	88.981797	22.374229	0.679665	0.828473
2016-04-11 02:59	93.367581	22.238991	0.673128	0.974828
2016-04-11 09:07	88.997105	22.380738	0.671655	0.851082
2016-04-11 15:07	89.701506	22.371885	0.673053	0.839837
2016-04-11 21:07	89.054735	22.403858	0.682082	0.82557
2016-04-12 03:02	88.987595	22.421601	0.669895	0.82573
2016-04-12 09:07	89.205457	22.258106	0.668376	0.828033
2016-04-12 15:07	89.208306	22.450939	0.66282	0.826681
2016-04-12 21:10	88.925024	22.379822	0.659731	0.82505
2016-04-13 03:00	101.815573	22.392191	0.678745	1.648284
2016-04-13 09:00	89.424065	22.476428	0.676995	0.830958
2016-04-13 14:59	90.341656	22.243527	0.669478	0.831478
2016-04-13 21:08	89.6062	22.401927	0.663541	0.831264
2016-04-14 03:08	93.599905	22.388617	0.670445	0.949377
2016-04-15 09:14	92.819996	22.462489	0.68067	0.941637
2016-04-15 15:17	91.005981	22.374772	0.672173	0.905139
2016-04-15 21:12	89.738606	22.201056	0.680574	0.835637
2016-04-16 03:15	93.841031	22.494405	0.6854	0.927149
2016-04-16 09:12	89.96889	22.484154	0.671571	0.830447
2016-04-16 15:14	90.992664	22.284141	0.67109	0.839375
2016-04-16 21:11	90.223148	22.466504	0.678591	0.828155
2016-04-17 03:17	90.653765	22.41117	0.669917	0.842438
2016-04-17 09:15	90.0168	22.464856	0.674915	0.842741
2016-04-17 15:10	90.39332	22.555396	0.670482	0.823397
2016-04-17 21:13	89.908128	22.26806	0.665631	0.825445
2016-04-18 03:13	96.591292	22.500785	0.673546	1.099984
2016-04-18 09:12	89.628368	22.432041	0.673413	0.827876
2016-04-18 15:37	90.484459	22.463463	0.671283	0.828113
2016-04-18 21:15	89.467889	22.362974	0.680396	0.828876
2016-04-19 03:13	95.187219	22.475981	0.67873	1.156769
2016-04-19 09:12	89.508238	22.23907	0.67025	0.827434
2016-04-19 15:14	90.43221	22.394554	0.671083	0.851012
2016-04-19 21:13	89.470926	22.372668	0.664449	0.828798
2016-04-20 03:14	94.035765	22.391686	0.677656	0.981037
2016-04-20 09:14	89.453695	22.435159	0.670519	0.825323
2016-04-20 15:14	90.501086	22.200409	0.66901	0.826993
2016-04-20 21:16	89.458757	22.339175	0.678118	0.826039
2016-04-21 03:16	95.421537	22.437387	0.689579	0.985635
2016-04-21 09:14	89.609692	22.379328	0.672033	0.825704
2016-04-21 15:14	92.015291	22.405419	0.679591	0.862313
2016-04-21 21:14	89.761135	22.219514	0.671106	0.828382
2016-04-22 03:15	94.915215	22.472737	0.671837	0.927727
2016-04-22 09:14	89.372081	22.325962	0.667515	0.827421
2016-04-22 15:22	90.406455	22.271332	0.673912	0.83121
2016-04-22 21:15	89.992676	22.474514	0.675972	0.826662
2016-04-23 03:15	94.851228	22.354889	0.673935	0.982818
2016-04-23 09:16	89.036812	22.170172	0.674709	0.83132
2016-04-23 15:14	89.608638	22.34951	0.676568	0.842265
2016-04-23 21:14	88.827447	22.324991	0.667901	0.827807
2016-04-24 03:15	92.594433	22.163345	0.669081	0.935862
2016-04-24 09:15	88.923441	22.347111	0.663393	0.828021
2016-04-24 15:14	89.309667	22.303126	0.667393	0.83623
2016-04-24 21:15	88.990167	22.344658	0.6694	0.829128
2016-04-25 03:14	93.808897	22.292652	0.669655	0.965065
2016-04-25 09:15	89.165136	22.355702	0.683523	0.838752
2016-04-25 15:16	89.704356	22.200309	0.67376	0.837443
2016-04-25 21:01	89.253505	22.368879	0.674027	0.827389
2016-04-26 02:55	94.452785	22.406867	0.678598	0.990096
2016-04-26 08:55	89.307776	22.36643	0.673475	0.825936
2016-04-26 14:57	89.733387	22.354887	0.670912	0.825102
2016-04-26 21:08	89.161516	22.406605	0.665191	0.828616
2016-04-27 02:58	89.139377	22.378416	0.674384	0.827848
2016-04-27 09:06	89.193413	22.20213	0.678445	0.824747
2016-04-27 15:02	89.156779	22.390791	0.664781	0.826921
2016-04-27 20:58	88.99616	22.36404	0.667787	0.825931
2016-04-28 02:57	97.408947	22.210834	0.679486	1.029336
2016-04-28 21:13	90.054728	22.454811	0.669515	0.834141
2016-04-29 03:31	93.563027	22.490248	0.666242	0.935979
2016-04-29 09:35	89.837413	22.299587	0.670763	0.832708
2016-04-29 15:25	90.331185	22.450236	0.665646	0.858193
2016-04-29 21:25	89.51477	22.408141	0.666644	0.830049
2016-04-30 03:24	94.5293	22.512127	0.686934	0.923954
2016-04-30 09:45	89.608949	22.412055	0.672154	0.830993
2016-04-30 15:15	90.255077	22.437365	0.680235	0.845965
2016-04-30 21:13	89.415961	22.38795	0.669181	0.831412
2016-05-01 03:34	95.028916	22.41302	0.677046	0.964723
2016-05-01 09:37	89.350198	22.359427	0.672956	0.855735
2016-05-01 15:31	90.303055	22.38499	0.669802	0.837529
2016-05-01 21:24	89.189861	22.363714	0.668484	0.83045
2016-05-02 03:26	90.978303	22.418828	0.666042	0.857312
2016-05-02 09:23	91.155325	22.435087	0.672131	0.829315
2016-05-02 15:26	90.639789	22.441547	0.674898	0.832993
2016-05-02 21:37	89.745016	22.432917	0.667345	0.829679
2016-05-03 03:31	100.053378	22.426856	0.667314	1.104121
2016-05-03 09:37	89.579781	22.36068	0.676535	0.83383
2016-05-03 15:30	90.192949	22.415095	0.681031	0.828441
2016-05-03 21:27	89.525985	22.343821	0.665028	0.830356
2016-05-04 03:32	93.729876	22.403045	0.681162	0.928319
2016-05-04 09:29	89.454252	22.280732	0.681145	0.834225
2016-05-04 17:48	90.002437	22.431061	0.665635	0.83018
2016-05-05 03:26	94.259038	22.47441	0.671709	0.974275
2016-05-05 09:30	89.740822	22.234473	0.667139	0.829574
2016-05-05 15:26	90.057717	22.40404	0.669528	0.828265
2016-05-05 21:24	89.313611	22.378931	0.674427	0.830114
2016-05-06 03:29	89.350571	22.177443	0.673518	0.829226
2016-05-06 09:33	89.438409	22.435927	0.67492	0.829655
2016-05-06 15:33	89.120549	22.339421	0.683244	0.841167
2016-05-06 21:08	89.251866	22.371911	0.671435	0.826384
2016-05-07 03:11	89.347449	22.188654	0.668848	0.829248
2016-05-07 09:09	89.273089	22.443771	0.67431	0.829579
2016-05-07 15:12	104.121723	22.543685	0.669401	1.44286
2016-05-07 21:10	90.253121	22.484757	0.667309	0.828937
2016-05-08 03:11	96.583351	22.450643	0.675717	0.946542
2016-05-08 09:09	90.190342	22.476783	0.674112	0.829898
2016-05-08 15:09	90.936289	22.412936	0.684945	0.830272
2016-05-08 21:09	90.218634	23.168448	0.676101	0.830572
2016-05-09 03:15	96.122766	22.480057	0.672258	0.969175
2016-05-09 09:09	89.948837	22.457258	0.681868	0.829698
2016-05-09 15:16	92.074307	22.2856	0.675795	0.912036
2016-05-09 21:10	90.799853	22.626799	0.66978	0.831085
2016-05-10 03:15	94.705993	22.439304	0.668581	0.938494
2016-05-10 09:11	90.827654	22.572975	0.669878	0.832198
2016-05-10 15:15	91.831624	22.301818	0.673601	0.847824
2016-05-10 21:33	90.636512	22.513627	0.685738	0.831612
2016-05-11 03:12	95.36387	22.480116	0.680876	0.973671
2016-05-11 09:14	90.543205	22.41982	0.677034	0.828527
2016-05-11 15:17	92.162256	22.443877	0.672155	0.832415
2016-05-11 21:13	91.167441	22.521019	0.669786	0.830328
2016-05-12 03:14	95.414687	22.454094	0.682009	0.962886
2016-05-12 09:14	91.244561	22.487369	0.67674	0.830449
2016-05-12 15:16	91.798324	22.305813	0.672769	0.843589
2016-05-12 21:14	92.721332	22.496779	0.67957	0.829682
2016-05-13 03:15	95.449647	22.51571	0.686658	1.128778
2016-05-13 09:15	91.145588	22.505562	0.672379	0.840725
2016-05-13 15:18	92.289757	22.448037	0.672987	0.832484
2016-05-13 21:22	91.126028	22.479378	0.680025	0.832116
2016-05-14 03:19	94.427111	22.399434	0.69166	0.978599
2016-05-14 09:15	91.194296	22.425934	0.677376	0.830621
2016-05-14 15:16	91.870387	22.402078	0.67651	0.890375
2016-05-14 21:18	91.228027	22.490441	0.685385	0.832419
2016-05-15 03:15	94.67006	22.396944	0.676062	1.000274
2016-05-15 09:12	91.200262	22.426757	0.67436	0.831952
2016-05-15 15:15	91.975458	22.545132	0.681047	0.870095
2016-05-15 21:14	91.099748	22.287025	0.669421	0.831267
2016-05-16 03:13	98.583007	22.477981	0.673416	1.065662
2016-05-16 09:13	91.219645	22.44542	0.675638	0.829528
2016-05-16 15:14	92.186932	22.493617	0.670456	0.852351
2016-05-16 21:13	91.26026	22.48291	0.675474	0.830882
2016-05-17 03:14	96.220889	22.275192	0.669655	1.043257
2016-05-17 09:40	91.287581	22.473303	0.677183	0.831794
2016-05-17 15:31	91.60746	22.531702	0.685282	0.863727
2016-05-17 21:25	90.777297	22.267962	0.681659	0.832616
2016-05-18 03:27	96.867633	22.638318	0.670842	0.944747
2016-05-18 09:34	91.970513	22.524185	0.673343	0.831854
2016-05-18 15:27	92.491955	22.545197	0.673474	0.836234
2016-05-18 22:09	91.743662	22.304109	0.671902	0.829383
2016-05-19 03:38	95.720324	22.460846	0.683834	1.003678
2016-05-19 09:31	91.826096	22.300386	0.675183	0.831325
2016-05-19 15:37	92.34967	22.478527	0.66934	0.830146
2016-05-19 21:26	91.535655	22.430582	0.67143	0.831527
2016-05-20 03:36	94.391108	22.554602	0.672153	0.991753
2016-05-20 09:40	92.982152	22.47465	0.692654	0.876197
2016-05-20 15:39	91.27706	22.458454	0.666898	0.830745
2016-05-20 21:41	91.601485	22.511908	0.666278	0.831009
2016-05-21 03:37	96.609954	22.320213	0.676116	0.979564
2016-05-21 09:47	91.645751	22.518886	0.681695	0.835336
2016-05-21 15:36	92.184907	22.682415	0.683873	0.83667
2016-05-21 21:36	92.123139	24.105088	0.676725	0.832684
2016-05-22 03:37	91.547144	22.53433	0.668829	0.833794
2016-05-22 09:38	95.851412	22.563276	0.672925	0.99982
2016-05-22 15:42	92.039942	22.514353	0.68966	0.855999
2016-05-22 21:39	91.979854	22.481786	0.676502	0.834467
2016-05-23 03:42	97.739569	22.478484	0.677753	0.973099
2016-05-23 09:36	91.341475	22.423531	0.674857	0.828896
2016-05-23 15:38	100.809829	22.539443	0.68369	1.313855
2016-05-23 21:34	91.453562	22.586178	0.671748	0.830993
2016-05-24 03:33	99.046687	22.339091	0.671183	1.092139
2016-05-24 09:38	91.506303	22.505277	0.6666	0.831727
2016-05-24 15:32	91.977648	22.48417	0.681136	0.836598
2016-05-24 21:34	91.425484	22.550881	0.673583	0.834467
2016-05-25 03:33	96.038946	22.428806	0.680244	1.099884
2016-05-25 09:28	91.562246	22.556525	0.680813	0.83671
2016-05-25 15:14	92.387983	22.443093	0.683654	0.836482
2016-05-25 21:16	91.760435	22.615304	0.675758	0.840624
2016-05-26 03:15	96.297854	22.536686	0.675038	1.122888
2016-05-26 09:21	91.406099	22.628531	0.692052	0.838436
2016-05-26 15:14	92.156785	22.636472	0.686368	0.839977
2016-05-26 21:14	91.041553	22.611851	0.677422	0.834679
2016-05-27 03:14	91.309263	22.586795	0.678964	0.837249
2016-05-27 09:20	91.164021	22.55329	0.696962	0.840582
2016-05-27 15:17	98.491516	22.604992	0.676343	1.111694
2016-05-27 21:15	91.372158	22.686493	0.670644	0.836167
2016-05-28 03:19	98.820894	22.413444	0.683356	1.068927
2016-05-28 09:17	91.59547	22.614908	0.679437	0.840089
2016-05-28 15:19	92.5073	22.490419	0.677479	0.840337
2016-05-28 21:21	92.312965	22.700753	0.670488	0.837251
2016-05-29 03:23	95.128206	22.614244	0.687101	0.967973
2016-05-29 09:20	91.924974	22.709906	0.675118	0.840225
2016-05-29 15:24	92.642611	22.677412	0.678953	0.837018
2016-05-29 21:21	91.546355	22.670839	0.676653	0.841763
2016-05-30 03:20	96.184874	22.670402	0.678848	0.990487
2016-05-30 09:21	91.424551	22.618311	0.677066	0.839119
2016-05-30 15:18	93.552792	22.551469	0.708223	0.881284
2016-05-30 21:16	91.494144	22.629728	0.678757	0.838266
2016-05-31 03:17	96.743101	22.5742	0.677702	0.998231
2016-05-31 09:18	91.503753	22.607438	0.687446	0.838025
2016-05-31 15:17	94.543162	22.440093	0.681531	0.899801
2016-05-31 21:16	93.58453	22.64132	0.68967	0.835213
2016-06-01 03:16	96.704426	22.447811	0.6773	0.968524
2016-06-01 09:17	91.83561	22.598735	0.679326	0.840932
2016-06-01 15:17	92.322668	22.674281	0.695077	0.839738
2016-06-01 21:17	92.153416	22.75947	0.687975	0.841294
2016-06-02 03:15	98.622016	22.664893	0.679943	1.109413
2016-06-02 09:19	92.511212	22.591775	0.670392	0.839725
2016-06-02 15:16	93.223935	22.759487	0.677461	0.847013
2016-06-02 21:15	92.290185	22.75307	0.687217	0.836447
2016-06-03 03:19	101.000161	22.448221	0.678723	1.097446
2016-06-03 09:18	92.201416	22.669838	0.681767	0.838813
2016-06-03 15:19	93.455546	22.468744	0.683303	0.843462
2016-06-03 21:18	92.184617	22.636754	0.677754	0.839922
2016-06-04 03:12	98.499987	22.604531	0.678563	1.035379
2016-06-04 20:38	93.723531	22.484898	0.678062	0.856297
2016-06-05 03:31	98.552958	22.672832	0.680142	1.044505
2016-06-05 09:19	92.606219	22.656392	0.672068	0.840859
2016-06-05 15:20	93.291418	22.583634	0.678016	0.851191
2016-06-05 21:17	93.055839	22.397758	0.67826	0.841186
2016-06-06 03:41	98.114968	22.59462	0.672477	0.952797
2016-06-06 09:36	92.410487	22.658133	0.684233	0.842872
2016-06-06 15:38	93.23781	22.746487	0.675403	0.875136
2016-06-06 21:35	92.434589	22.743391	0.676144	0.839237
2016-06-07 03:36	99.418795	22.475746	0.675784	0.993472
2016-06-07 09:37	92.576166	22.666833	0.677777	0.84039
2016-06-07 15:37	92.938271	22.597919	0.672005	0.856147
2016-06-07 21:44	92.574953	22.674576	0.680689	0.839311
2016-06-08 03:39	96.672568	22.724168	0.684924	0.988756
2016-06-08 09:38	92.286394	22.666993	0.675002	0.840151
2016-06-08 15:38	93.184944	22.746146	0.689691	0.860958
2016-06-08 21:37	91.907473	22.622813	0.684288	0.860686
2016-06-09 03:38	96.426615	22.585481	0.681099	1.000681
2016-06-09 09:40	92.081989	22.645516	0.690213	0.837783
2016-06-09 15:40	94.50562	22.724376	0.677257	0.857761
2016-06-09 21:38	92.300367	22.671691	0.690626	0.842605
2016-06-10 03:39	99.510047	22.458056	0.679397	1.028088
2016-06-10 09:38	92.25349	22.671606	0.687374	0.840896
2016-06-10 15:36	92.80592	22.615516	0.680171	0.853995
2016-06-10 21:39	91.926409	22.610912	0.681442	0.841273
2016-06-11 03:44	96.814725	22.407303	0.689222	1.000157
2016-06-11 10:07	92.166561	22.632125	0.681335	0.842784
2016-06-11 15:40	91.692444	22.676583	0.679586	0.846178
2016-06-11 21:37	91.979881	22.563961	0.675597	0.840305
2016-06-12 03:39	96.743418	22.676158	0.676502	1.043958
2016-06-12 09:34	92.006093	22.642127	0.685747	0.844512
2016-06-12 15:38	93.153132	22.713806	0.688107	0.840081
2016-06-12 21:39	92.293061	22.700197	0.698625	0.839834
2016-06-13 03:40	96.951363	22.456132	0.691472	1.11756
2016-06-13 09:39	92.199152	22.63774	0.692604	0.838933
2016-06-13 15:42	93.217034	22.518387	0.696205	0.841251
2016-06-13 21:40	92.455754	22.687398	0.685203	0.840802
2016-06-14 03:37	98.355309	22.711454	0.685403	1.019688
2016-06-14 09:41	92.096787	22.691888	0.68076	0.841401
2016-06-14 15:40	93.792928	22.879581	0.684383	0.83849
2016-06-14 21:39	92.580716	22.804628	0.691608	0.862209
2016-06-15 03:39	97.490758	22.744591	0.680636	0.975991
2016-06-15 09:40	92.691235	22.948997	0.673383	0.840178
2016-06-15 15:31	93.436498	22.735446	0.676217	0.843605
2016-06-15 21:29	92.241894	22.732408	0.671484	0.844516
2016-06-16 03:18	97.278053	22.70657	0.675637	0.963073
2016-06-16 09:24	92.187462	22.717543	0.677542	0.841538
2016-06-16 15:18	93.396083	22.720631	0.678622	0.846201
2016-06-16 21:16	92.328803	22.736946	0.670364	0.841025
2016-06-17 03:15	97.205456	22.715938	0.671308	0.929773
2016-06-17 09:18	92.325624	22.694948	0.672985	0.840147
2016-06-17 15:20	92.115523	22.712286	0.677	0.84254
2016-06-17 21:21	92.321572	22.712104	0.674179	0.848435
2016-06-18 03:27	97.16254	22.680061	0.677661	0.894294
2016-06-18 09:19	92.495514	22.688484	0.675701	0.840287
2016-06-18 15:22	93.51241	24.116514	0.67497	0.845035
2016-06-18 21:17	92.270385	22.678367	0.679385	0.842693
2016-06-19 03:18	95.894824	22.712068	0.676046	0.914894
2016-06-19 09:17	92.314016	22.820991	0.675538	0.870118
2016-06-19 15:27	93.179149	22.74576	0.67724	0.839112
2016-06-19 21:24	92.294425	22.761287	0.680704	0.840953
2016-06-20 03:24	94.706206	22.74446	0.672	0.888343
2016-06-20 09:33	92.318897	22.746855	0.670892	0.842395
2016-06-20 15:28	93.528586	22.703849	0.67769	0.971497
2016-06-20 21:29	92.175389	22.692545	0.683555	0.839171
2016-06-21 03:22	96.84842	22.791228	0.687504	0.981226
2016-06-21 15:28	92.611213	22.763276	0.681219	0.842865
2016-06-21 21:27	92.57266	22.804825	0.676771	0.841582
2016-06-22 03:28	97.575541	22.742575	0.68719	0.950591
2016-06-22 09:28	92.572685	22.722066	0.677082	0.844357
2016-06-22 15:24	93.339966	22.686894	0.683128	0.845288
2016-06-22 21:30	92.578916	22.669682	0.680764	0.854842
2016-06-23 03:30	99.767114	22.664537	0.693635	1.144936
2016-06-23 09:29	92.810623	22.486904	0.676234	0.8417
2016-06-23 15:32	93.494211	22.682441	0.696177	0.842327
2016-06-23 21:28	92.50472	22.641572	0.680017	0.843051
2016-06-24 03:28	96.109206	22.672818	0.682299	0.993481
2016-06-24 09:34	92.768496	22.451214	0.691181	0.841924
2016-06-24 15:28	93.48117	22.598152	0.682605	0.842679
2016-06-24 21:39	92.900151	22.44112	0.68063	0.839919
2016-06-25 03:29	98.633355	22.679497	0.680404	0.969285
2016-06-25 09:29	92.780709	22.490688	0.679181	0.841285
2016-06-25 15:41	93.293177	22.67676	0.689446	0.843831
2016-06-25 21:29	92.754672	22.743565	0.677052	0.845239
2016-06-26 03:27	95.7809	22.740576	0.678357	1.028519
2016-06-26 09:30	92.953499	22.712532	0.697991	0.84789
2016-06-26 15:31	93.768502	22.674487	0.683142	0.849616
2016-06-26 21:30	92.869962	22.66396	0.685034	0.841529
2016-06-27 03:33	98.249624	22.66639	0.684184	1.064146
2016-06-27 09:40	93.213046	22.683898	0.678278	0.842117
2016-06-27 15:28	93.034861	23.427372	0.757074	0.920719
2016-06-27 21:28	94.81749	22.81144	0.698695	0.847564
2016-06-28 03:34	100.060562	22.767102	0.679923	0.997157
2016-06-28 09:29	93.259826	22.756207	0.698513	0.840551
2016-06-28 15:29	94.12166	22.694842	0.691107	0.847895
2016-06-29 03:27	102.164782	22.713589	0.690856	1.050796
2016-06-29 09:28	93.252032	22.862889	0.683208	0.844123
2016-06-29 15:33	94.303306	22.711867	0.682839	0.900113
2016-06-29 21:29	94.049797	22.78333	0.685285	0.843436
2016-06-30 03:32	97.32857	22.770481	0.686005	0.965126
2016-06-30 09:29	92.50657	22.797616	0.682507	0.842912
2016-06-30 15:36	93.379392	22.791027	0.694189	0.875376
2016-06-30 21:36	92.221562	22.685213	0.684453	0.845268
2016-07-01 03:37	97.262916	22.652151	0.680017	0.932515
2016-07-01 09:37	92.364359	22.721981	0.681592	0.841154
2016-07-01 15:38	93.008968	22.757895	0.686164	0.84878
2016-07-01 21:36	92.347075	22.719952	0.681897	0.841938
2016-07-02 03:38	98.194098	22.922388	0.68816	0.982219
2016-07-02 09:38	92.718357	22.602232	0.686521	0.843354
2016-07-02 15:42	93.826997	22.704906	0.683189	0.841994
2016-07-02 21:49	93.181224	22.570735	0.692481	0.884457
2016-07-03 03:44	97.277373	22.694012	0.686972	0.974722
2016-07-03 09:38	93.248275	22.779037	0.681376	0.841502
2016-07-03 15:39	93.39037	22.782047	0.683669	0.859393
2016-07-03 21:39	92.948711	22.763276	0.680433	0.842794
2016-07-04 03:40	97.938798	22.857832	0.687207	1.090746
2016-07-04 09:42	93.599504	22.811599	0.683899	0.84302
2016-07-04 15:25	93.035856	22.768617	0.696012	0.844355
2016-07-04 21:28	93.199526	22.796079	0.686264	0.845088
2016-07-05 15:28	97.692608	22.646337	0.685134	1.06225
2016-07-05 21:25	92.514924	22.638258	0.688193	0.843724
2016-07-06 03:26	97.071806	22.460145	0.681173	1.08616
2016-07-06 09:18	92.631357	22.650816	0.678181	0.840642
2016-07-06 15:19	93.312908	22.622372	0.682472	0.858078
2016-07-06 21:21	92.542015	22.557184	0.679171	0.840421
2016-07-07 03:24	98.283803	22.634561	0.686936	1.073231
2016-07-07 15:30	93.709871	22.714856	0.687163	0.855115
2016-07-07 21:27	93.236018	22.756292	0.689624	0.84614
2016-07-08 03:26	100.527435	22.721366	0.690012	1.01863
2016-07-08 09:22	93.285929	22.673412	0.69127	0.841515
2016-07-08 15:27	93.866615	22.623371	0.691936	0.840332
2016-07-08 21:25	93.156389	22.436276	0.68367	0.839352
2016-07-09 03:29	98.975797	22.657603	0.683839	1.014661
2016-07-09 09:27	93.129141	22.479651	0.685089	0.837099
2016-07-09 15:30	94.710355	23.446172	0.716264	0.866915
2016-07-09 21:25	93.935201	23.520944	0.714542	0.87709
2016-07-10 03:31	94.091217	23.56205	0.716002	0.878226
2016-07-10 09:27	93.38755	23.581555	0.720132	0.875679
2016-07-10 15:18	93.679445	23.553636	0.720636	0.876943
2016-07-10 21:13	93.178694	23.546151	0.717904	0.876356
2016-07-11 03:17	93.442039	23.576997	0.713671	0.880379
2016-07-11 09:12	93.622189	23.591046	0.713995	0.879389
2016-07-11 15:13	93.254512	23.586778	0.717064	0.878347
2016-07-11 21:14	103.499647	23.556343	0.718385	1.335498
2016-07-12 03:16	93.150218	23.484053	0.715413	0.892803
2016-07-12 09:12	93.949258	23.37658	0.716748	0.878396
2016-07-12 15:16	105.486958	23.614572	0.729478	1.468536
2016-07-12 21:15	93.382502	23.623363	0.727033	0.878049
2016-07-13 03:18	99.046787	23.567272	0.718706	1.245471
2016-07-13 09:16	94.951326	23.724864	0.723617	0.886425
2016-07-13 15:16	94.338474	23.835261	0.73217	0.88812
2016-07-13 21:21	99.81517	23.872869	0.731167	1.093712
2016-07-14 03:18	93.677622	23.923534	0.73196	0.890662
2016-07-14 09:16	93.900069	23.691075	0.735589	0.891201
2016-07-14 15:17	94.613662	23.841617	0.721355	0.894553
2016-07-14 21:16	93.739421	23.829472	0.727833	0.888634
2016-07-15 03:21	95.17068	23.931796	0.723722	0.91401
2016-07-15 09:17	93.792511	23.595667	0.735173	0.888959
2016-07-15 15:18	93.992349	23.794305	0.741304	0.90677
2016-07-15 21:17	93.441521	23.596302	0.728683	0.885437
2016-07-16 03:19	95.013183	23.830873	0.722908	0.892038
2016-07-16 09:27	93.238615	23.883388	0.71959	0.885841
2016-07-16 15:17	93.929665	23.859746	0.72532	0.889274
2016-07-16 21:15	92.729017	23.582092	0.731424	0.882989
2016-07-17 03:21	136.051385	24.017356	0.723005	1.229595
2016-07-17 09:16	114.776268	23.838452	0.728288	0.885902
2016-07-17 15:18	94.989636	23.802662	0.729621	0.89013
2016-07-17 21:16	94.407433	23.841767	0.734713	0.886737
2016-07-18 03:19	107.120632	23.940948	0.720674	1.019995
2016-07-18 09:15	96.722596	23.864897	0.736182	0.88769
2016-07-18 15:16	95.159347	23.909956	0.729871	0.902878
2016-07-18 21:16	94.39529	23.881378	0.73617	0.889727
2016-07-19 03:19	99.394802	23.873786	0.731386	1.128161
2016-07-19 09:17	94.266851	23.83793	0.728262	0.886857
2016-07-19 15:16	94.820513	23.858677	0.732183	0.978805
2016-07-19 21:17	93.955997	23.898606	0.720504	0.893877
2016-07-20 03:20	100.419788	23.756158	0.726571	1.041742
2016-07-20 09:16	94.021949	23.963752	0.74026	0.891866
2016-07-20 15:17	95.088598	24.04827	0.742956	0.901633
2016-07-20 21:17	94.221264	24.038673	0.742401	0.894769
2016-07-21 03:22	100.066658	24.207299	0.735923	1.100902
2016-07-21 09:17	94.023705	24.145615	0.761621	0.904027
2016-07-21 15:17	95.15498	24.133604	0.737278	0.917692
2016-07-21 21:16	94.279892	24.100996	0.734309	0.903975
2016-07-22 03:20	101.705271	24.112996	0.736757	1.112633
2016-07-22 09:16	94.204009	23.973801	0.736544	0.901302
2016-07-22 15:18	96.144261	24.09177	0.731911	0.954428
2016-07-22 21:16	94.125988	23.885269	0.73517	0.897818
2016-07-23 03:27	99.692976	24.116011	0.739657	1.007924
2016-07-23 09:25	94.148741	23.935482	0.731415	0.901345
2016-07-23 15:17	94.827428	24.137399	0.742307	0.910884
2016-07-23 21:17	93.957115	23.889043	0.735034	0.899974
2016-07-24 03:22	100.297914	24.204832	0.738261	1.070025
2016-07-24 09:16	94.206671	24.297113	0.740599	0.905547
2016-07-24 15:19	94.039776	24.254192	0.738954	0.920074
2016-07-24 21:16	93.164262	24.160309	0.737645	0.900496
2016-07-25 03:23	97.360969	24.160576	0.733975	1.057439
2016-07-25 09:17	93.373463	23.984639	0.745029	0.899694
2016-07-25 15:30	94.352574	24.171722	0.734947	0.90216
2016-07-25 21:31	93.117279	24.106879	0.742534	0.900095
2016-07-26 03:31	99.985133	23.96964	0.740313	1.028507
2016-07-26 09:34	93.229941	24.248791	0.755443	0.901938
2016-07-26 15:31	93.804487	24.147795	0.741359	0.917272
2016-07-26 21:31	93.015221	24.121659	0.736928	0.900192
2016-07-27 03:37	99.328415	24.126577	0.733302	1.079588
2016-07-27 09:30	93.246897	23.935292	0.748733	0.901308
2016-07-27 15:28	93.958393	24.111976	0.74657	0.916059
2016-07-27 21:31	92.91937	24.083859	0.737358	0.903426
2016-07-28 03:33	97.079251	24.26874	0.741608	1.024402
2016-07-28 09:29	93.589391	24.213478	0.742324	0.911896
2016-07-28 15:29	93.946999	23.894961	0.738313	0.909068
2016-07-28 21:29	93.202768	24.126661	0.747412	0.902608
2016-07-29 03:33	97.807941	24.125542	0.734143	1.035205
2016-07-29 09:26	93.250249	24.188076	0.731125	0.935526
2016-07-29 15:29	93.874109	24.128738	0.731927	0.906947
2016-07-29 21:28	93.03421	24.104548	0.72506	0.903613
2016-07-30 03:34	138.837536	24.442204	0.736911	1.084899
2016-07-30 09:39	109.112554	24.269876	0.738654	0.90545
2016-07-30 15:29	95.022252	24.244499	0.746125	0.905976
2016-07-30 21:27	94.138893	24.233671	0.737893	0.901522
2016-07-31 03:32	97.776119	24.17949	0.733283	1.029731
2016-07-31 09:28	94.170884	23.971875	0.739042	0.901519
2016-07-31 15:37	94.585786	24.133218	0.722958	0.929549
2016-07-31 21:26	93.621246	24.104817	0.739312	0.903885
2016-08-01 03:35	97.837149	24.350008	0.741169	1.113835
2016-08-01 09:30	93.281966	24.043811	0.738945	0.908083
2016-08-01 15:26	94.217293	24.277408	0.735976	0.907897
2016-08-01 21:26	93.247757	24.038211	0.749017	0.906126
2016-08-02 03:28	97.521315	24.320222	0.738191	1.020424
2016-08-02 09:24	93.140062	24.248536	0.746116	0.937924
2016-08-02 15:25	93.684599	24.267359	0.751689	0.910818
2016-08-02 21:25	92.988189	24.18921	0.747688	0.907721
2016-08-03 03:27	98.296711	24.335374	0.74198	1.050874
2016-08-03 09:25	93.492189	24.385974	0.740946	0.92253
2016-08-03 15:25	93.870211	24.044508	0.746055	0.909755
2016-08-03 21:20	93.290468	24.233492	0.745056	0.922394
2016-08-04 03:31	96.675318	24.147743	0.743247	0.992694
2016-08-04 09:27	93.200898	24.293631	0.74122	0.907332
2016-08-04 15:25	96.178476	24.092939	0.756717	0.981995
2016-08-04 21:25	93.443867	24.322854	0.747987	0.911246
2016-08-05 03:27	99.025491	24.86994	0.82371	1.260001
2016-08-05 09:16	94.471503	24.291864	0.744027	0.910619
2016-08-05 15:14	94.371812	24.225973	0.734933	0.956831
2016-08-05 21:13	93.519738	24.305173	0.742101	0.909147
2016-08-06 03:19	99.284755	24.333898	0.740897	1.038339
2016-08-06 09:17	129.832661	24.569669	0.738639	0.910396
2016-08-07 13:57	113.918773	24.541656	0.747934	0.937247
2016-08-07 21:24	97.970569	24.236177	0.751002	1.07019
2016-08-08 03:25	94.242595	24.462679	0.744337	0.911814
2016-08-08 09:23	93.961987	24.451018	0.75671	0.916953
2016-08-08 15:24	94.75873	24.252003	0.747774	0.913153
2016-08-08 21:14	94.250739	24.455174	0.752866	0.915255
2016-08-09 03:37	103.818113	24.41512	0.753479	1.555946
2016-08-09 09:24	94.036487	24.416027	0.754798	0.910256
2016-08-09 15:34	95.862375	24.38556	0.743104	1.261964
2016-08-09 21:30	94.349807	24.463389	0.760461	0.91348
2016-08-10 03:31	98.448171	24.4353	0.766465	1.122834
2016-08-10 09:28	94.158602	24.37056	0.757084	0.913732
2016-08-10 15:13	95.312548	24.409259	0.746787	0.920703
2016-08-10 21:14	94.246393	24.200774	0.742672	0.91803
2016-08-11 03:19	97.903074	24.446882	0.75249	1.089212
2016-08-11 09:15	94.181118	24.425256	0.745867	0.915507
2016-08-11 15:16	95.458393	24.391328	0.744889	0.988758
2016-08-11 21:16	94.574143	24.161388	0.744988	0.913817
2016-08-12 03:18	96.666068	24.410998	0.742832	1.030298
2016-08-12 09:15	94.647935	24.417292	0.742953	0.910455
2016-08-12 15:16	94.420014	24.344187	0.750729	1.048639
2016-08-12 21:16	93.57251	24.347504	0.737403	0.91457
2016-08-13 03:24	96.039148	24.38506	0.74489	1.006667
2016-08-13 09:17	93.587007	24.422868	0.741607	0.911327
2016-08-13 15:20	94.4757	24.420089	0.753077	0.917307
2016-08-13 21:16	93.607634	24.212192	0.743525	0.912923
2016-08-14 03:21	102.005566	24.325624	0.737592	1.20916
2016-08-14 09:16	95.602117	24.441968	0.744671	0.920233
2016-08-14 15:19	94.779698	24.159949	0.737572	0.917394
2016-08-14 21:17	93.793324	24.3355	0.740433	0.91185
2016-08-15 03:21	97.530128	24.294528	0.746619	1.044273
2016-08-15 09:16	93.973095	24.422092	0.74638	0.910605
2016-08-15 15:18	94.816466	24.298848	0.747295	0.920017
2016-08-15 21:16	94.002342	24.39429	0.752702	0.929385
2016-08-16 03:21	97.740215	24.448917	0.747006	1.077783
2016-08-16 09:18	93.939574	24.121198	0.746932	0.919326
2016-08-16 15:19	95.05716	24.422406	0.749994	0.915827
2016-08-16 21:17	94.458501	24.430851	0.746898	0.913613
2016-08-17 03:17	143.968054	24.433727	0.746787	1.076962
2016-08-17 09:20	106.427001	24.422108	0.737159	0.915467
2016-08-17 15:23	117.197727	24.572173	0.756149	0.920647
2016-08-17 21:17	124.771873	24.436751	0.739057	0.909507
2016-08-18 03:19	97.581829	24.162657	0.742355	1.079045
2016-08-18 15:18	94.503319	24.385706	0.745337	0.920106
2016-08-18 21:17	93.604113	24.360903	0.751123	0.910057
2016-08-19 03:20	97.9484	24.395826	0.741447	1.05085
2016-08-19 09:18	93.65104	24.252579	0.750894	0.91296
2016-08-19 15:18	94.724453	24.316441	0.750923	0.917466
2016-08-19 21:17	94.029751	24.260089	0.746257	0.917835
2016-08-20 03:23	98.55541	24.38124	0.739097	1.150174
2016-08-20 09:19	93.575531	24.322875	0.740556	0.911175
2016-08-20 15:18	94.070538	24.310777	0.737294	0.91538
2016-08-20 21:18	93.518347	24.324585	0.742475	0.926286
2016-08-21 03:19	99.314863	24.422723	0.752374	1.066253
2016-08-21 09:17	94.019506	24.238788	0.743314	0.913032
2016-08-21 15:36	94.243399	24.37168	0.740646	0.911097
2016-08-21 21:28	93.854136	24.416192	0.741802	0.913179
2016-08-22 03:34	97.839994	26.044025	0.829971	1.104766
2016-08-22 09:32	92.935621	24.275439	0.738141	0.911337
2016-08-22 15:31	92.930171	24.290403	0.751593	0.910484
2016-08-22 21:22	92.199039	24.28121	0.751362	0.909888
2016-08-23 03:33	96.566226	24.260006	0.752281	1.027809
2016-08-23 09:32	92.329862	24.289609	0.751868	0.910272
2016-08-23 15:32	92.999328	24.298177	0.744371	0.919519
2016-08-23 21:34	92.148984	24.249865	0.747658	0.912198
2016-08-24 03:21	97.457077	24.350184	0.746694	1.147051
2016-08-24 09:22	92.103373	24.278132	0.746795	0.912855
2016-08-24 15:33	93.572682	24.214928	0.739515	0.912176
2016-08-24 21:39	92.756111	24.46208	0.756069	0.912081
2016-08-25 03:33	97.094036	24.373564	0.739863	1.04535
2016-08-25 09:32	93.094552	24.459272	0.749409	0.917793
2016-08-25 15:30	93.215146	24.447318	0.748677	0.932937
2016-08-25 21:28	92.538981	24.420181	0.764841	0.913486
2016-08-26 03:33	98.127951	24.383775	0.767494	1.031501
2016-08-26 09:32	92.761467	25.311244	0.755228	0.913158
2016-08-26 15:34	93.27178	24.227307	0.74753	0.914866
2016-08-26 21:29	92.587315	25.273618	0.751241	0.913152
2016-08-27 03:33	97.162878	24.225263	0.759853	1.049119
2016-08-27 09:41	92.763956	24.399374	0.753312	0.916323
2016-08-27 15:30	93.0378	24.385412	0.749218	0.909984
2016-08-27 21:29	92.523328	24.352708	0.750328	0.911986
2016-08-28 03:35	98.266162	24.340602	0.752934	1.186907
2016-08-28 09:31	92.778636	24.37871	0.747381	0.91312
2016-08-28 15:34	93.399978	24.24251	0.739698	0.915145
2016-08-28 21:29	92.566908	24.443063	0.744513	0.913232
2016-08-29 03:35	98.527053	24.407256	0.752263	1.102228
2016-08-29 09:30	92.406859	24.337213	0.761811	0.913903
2016-08-29 15:32	93.348669	24.309585	0.744613	0.937793
2016-08-29 21:28	92.534458	24.348679	0.739778	0.912914
2016-08-30 03:34	98.056162	24.31822	0.74596	1.038717
2016-08-30 09:31	92.616604	24.401465	0.754948	0.917362
2016-08-30 15:28	93.660607	25.935887	0.750901	0.971292
2016-08-30 21:27	92.429609	24.330029	0.750077	0.919046
2016-08-31 03:33	144.166731	24.528264	0.749022	1.103365
2016-08-31 09:31	101.873729	24.266443	0.740092	0.914961
2016-08-31 15:29	94.62423	24.483281	0.745915	0.916481
2016-08-31 21:30	93.129576	24.571816	0.744002	0.916809
2016-09-01 03:35	96.074061	24.2915	0.748839	1.011816
2016-09-01 09:30	92.932748	24.493402	0.74035	0.9137
2016-09-01 15:28	93.563874	24.366203	0.742158	0.917631
2016-09-01 21:27	92.779808	24.41344	0.743895	0.913244
2016-09-02 03:31	97.51413	24.457705	0.760566	1.103493
2016-09-02 09:25	92.646747	24.482403	0.743862	0.911968
2016-09-02 15:27	93.280784	24.266025	0.744565	0.915888
2016-09-02 21:27	92.830148	24.413641	0.738369	0.917315
2016-09-03 03:32	97.041479	24.437878	0.742197	1.103326
2016-09-03 09:48	92.600179	24.343935	0.747173	0.918417
2016-09-03 15:30	93.903841	24.458175	0.797547	0.93358
2016-09-03 21:28	92.550234	24.397548	0.750812	0.911985
2016-09-04 03:31	97.983267	24.434416	0.74055	1.077152
2016-09-04 09:30	92.818347	24.503414	0.744563	0.914408
2016-09-04 15:37	93.15246	24.522404	0.747655	0.918789
2016-09-04 21:37	92.622606	24.229196	0.745496	0.910101
2016-09-05 03:42	92.637547	24.390646	0.750856	0.916531
2016-09-05 09:18	92.794275	24.180263	0.745118	0.913698
2016-09-05 15:20	98.556803	24.45283	0.757448	1.102092
2016-09-05 21:18	92.699492	24.409265	0.766798	0.912065
2016-09-06 03:26	96.070612	24.350972	0.746211	1.059524
2016-09-06 09:20	92.53792	24.356196	0.77265	0.916034
2016-09-06 15:19	93.552989	24.385226	0.760248	0.931081
2016-09-06 21:19	92.600337	24.361964	0.75975	0.91355
2016-09-07 03:25	100.998608	24.352067	0.742072	1.087918
2016-09-07 09:18	93.391246	24.487737	0.741373	0.913098
2016-09-07 15:23	93.807278	24.449776	0.741999	0.918815
2016-09-07 21:18	93.708396	24.228086	0.738061	0.917497
2016-09-08 03:25	144.462492	24.450986	0.744816	1.098319
2016-09-08 09:24	107.532744	24.415851	0.738675	0.911803
2016-09-08 15:20	94.289674	24.355487	0.748588	0.914106
2016-09-08 21:20	94.030728	24.420982	0.745144	0.911326
2016-09-09 03:26	97.950534	24.253372	0.740902	1.071155
2016-09-09 09:23	93.661271	24.439202	0.744283	0.912832
2016-09-09 15:23	94.018221	24.522374	0.745921	0.914911
2016-09-09 21:18	93.634842	24.516028	0.752613	0.915966
2016-09-10 03:25	99.480902	24.443454	0.746999	1.076561
2016-09-10 09:30	93.331695	24.348165	0.752114	0.925964
2016-09-10 15:24	94.248592	24.432601	0.740946	0.913166
2016-09-10 21:20	93.205931	24.425287	0.739204	0.912538
2016-09-11 03:29	98.324772	24.57132	0.760714	1.050713
2016-09-11 09:20	93.741761	24.679346	0.73988	0.914428
2016-09-11 15:29	94.239784	24.27925	0.759854	0.917995
2016-09-11 21:20	94.312497	24.507836	0.745636	0.912101
2016-09-12 03:24	103.636304	24.463679	0.744907	1.138812
2016-09-12 09:24	93.751721	24.218769	0.742399	0.918049
2016-09-12 15:26	94.369806	24.4126	0.745816	0.91505
2016-09-12 21:23	93.572968	24.381548	0.742279	0.912092
2016-09-13 03:27	97.171869	24.479878	0.752147	1.239875
2016-09-13 09:19	93.367836	24.474386	0.761403	0.915462
2016-09-13 15:22	94.396738	24.462535	0.754993	0.949922
2016-09-13 21:21	93.26163	24.44377	0.746968	0.914838
2016-09-14 03:26	97.529585	24.414072	0.740083	1.152428
2016-09-14 09:26	93.498254	24.207768	0.746306	0.913433
2016-09-14 15:21	94.178165	24.399172	0.749489	0.927799
2016-09-14 21:21	93.255454	24.405777	0.747402	0.91444
2016-09-15 03:26	97.51397	24.456788	0.744677	1.111596
2016-09-15 09:45	93.364767	24.466649	0.74804	0.919231
2016-09-15 15:47	136.224937	24.376759	0.744491	0.92098
2016-09-15 21:44	106.486953	24.545454	0.739382	0.916878
2016-09-16 03:39	100.221166	24.565578	0.755846	1.085649
2016-09-16 09:21	94.347797	24.396702	0.750799	0.914047
2016-09-16 15:25	94.860722	24.471413	0.763718	0.970259
2016-09-16 21:22	95.218363	24.479174	0.746445	0.921672
2016-09-17 03:26	99.342523	24.519079	0.749354	1.073519
2016-09-17 15:27	95.540395	24.524953	0.744495	0.94126
2016-09-17 21:21	93.568625	24.510672	0.751123	0.915795
2016-09-18 03:31	99.485028	24.444167	0.755881	1.163757
2016-09-18 09:21	93.630547	24.468353	0.751344	0.920936
2016-09-18 15:30	94.571606	24.242839	0.750989	0.915271
2016-09-18 21:24	94.038281	24.438925	0.760769	0.92082
2016-09-19 03:34	99.924102	24.447982	0.746559	1.123331
2016-09-19 09:29	93.855522	24.49917	0.746569	0.92001
2016-09-19 15:29	94.544566	24.518291	0.751387	0.917319
2016-09-19 21:33	94.025645	24.505946	0.745405	0.917095
2016-09-20 03:33	97.047714	24.533275	0.748592	1.025491
2016-09-20 09:32	93.322271	24.207132	0.752607	0.921565
2016-09-20 15:35	94.236304	24.458013	0.747011	0.914099
2016-09-20 21:35	93.847218	24.295902	0.754116	0.921333
2016-09-21 03:35	100.681213	24.414653	0.761827	1.188606
2016-09-21 09:33	136.125252	24.476872	0.748442	0.916033
2016-09-21 15:33	103.013111	24.554956	0.748449	0.916346
2016-09-21 21:33	93.462356	24.544945	0.750821	0.914328
2016-09-22 03:37	95.720417	24.464115	0.743336	0.994784
2016-09-22 09:32	92.908471	24.453333	0.746276	0.915966
2016-09-22 15:33	94.574939	24.516624	0.764225	1.125852
2016-09-22 21:33	92.85519	24.187488	0.757197	0.915654
2016-09-23 03:33	92.779047	24.404058	0.748887	0.916464
2016-09-23 09:32	99.484302	24.352689	0.758561	1.061483
2016-09-23 15:29	94.112648	24.515105	0.739938	0.99196
2016-09-23 21:31	93.285206	24.448959	0.757991	0.916978
2016-09-24 03:31	99.839414	24.519239	0.752333	1.191507
2016-09-24 09:28	93.379585	24.578269	0.756207	0.918248
2016-09-24 15:37	93.945551	24.519614	0.749387	0.923354
2016-09-24 22:16	93.175247	24.512787	0.755355	0.916748
2016-09-25 03:42	101.984425	24.578943	0.758076	1.147295
2016-09-25 09:38	93.324245	24.322026	0.758092	0.918317
2016-09-25 15:36	94.179125	24.636995	0.851532	1.006479
2016-09-25 21:34	94.805207	24.281206	0.748078	0.924888
2016-09-26 03:33	98.132084	24.469536	0.763957	1.038542
2016-09-26 09:31	93.161069	24.448895	0.765272	0.916441
2016-09-26 15:32	93.643106	24.542034	0.756438	0.917686
2016-09-26 21:25	92.618205	24.543572	0.746134	0.917517
2016-09-27 03:26	98.367557	24.255957	0.753923	1.14653
2016-09-27 09:33	92.759077	24.454257	0.754309	0.915098
2016-09-27 15:37	93.466581	24.542085	0.748336	0.930607
2016-09-27 21:25	93.403552	24.564249	0.748879	0.919365
2016-09-28 03:35	97.4166	24.52568	0.764269	1.127063
2016-09-28 09:21	93.228665	24.349106	0.750128	0.915929
2016-09-28 15:21	93.824367	24.542025	0.746767	0.921023
2016-09-28 21:20	93.140836	24.546795	0.763942	0.918278
2016-09-29 03:22	96.849775	24.468622	0.758537	1.069908
2016-09-29 09:21	93.166785	24.528608	0.745838	0.919356
2016-09-29 15:19	94.6244	24.577926	0.748199	1.523801
2016-09-29 21:20	92.998916	24.539685	0.751408	0.918947
2016-09-30 03:24	97.843167	24.484919	0.742511	1.02863
2016-09-30 09:31	93.101211	24.403918	0.745584	0.91494
2016-09-30 15:21	125.991587	24.482003	0.74137	1.112135
2016-09-30 21:20	117.790075	24.485266	0.7584	0.915943
2016-10-01 03:27	99.26464	24.53276	0.75255	1.076202
2016-10-01 09:20	93.379027	24.493785	0.762546	0.924594
2016-10-01 15:22	94.40366	24.487623	0.746887	0.924291
2016-10-01 21:21	93.502333	24.507402	0.765426	0.919222
2016-10-02 03:22	100.154608	24.69329	0.752989	1.065163
2016-10-02 09:23	94.389042	24.61819	0.745527	0.924079
2016-10-02 15:30	95.473378	24.46501	0.751427	0.921777
2016-10-02 21:22	94.452233	24.665658	0.756733	0.918354
2016-10-03 03:28	100.178949	24.654889	0.756887	1.082933
2016-10-03 09:18	94.342227	24.73235	0.762674	0.92014
2016-10-03 15:22	94.856706	24.383763	0.761317	0.923471
2016-10-03 21:21	96.085391	24.609218	0.747066	0.922877
2016-10-04 03:25	97.444057	24.580615	0.748712	1.016184
2016-10-04 09:20	94.575998	24.57686	0.755346	0.922015
2016-10-04 15:25	94.972498	24.435384	0.754368	0.932024
2016-10-04 21:24	94.258908	24.600248	0.753042	0.925516
2016-10-05 03:22	101.269612	24.765042	0.747161	1.165583
2016-10-05 09:22	101.02157	24.459339	0.760187	0.921889
2016-10-05 15:28	95.001352	24.743352	0.748176	0.926173
2016-10-05 21:21	93.887692	24.550702	0.75513	0.924031
2016-10-06 03:25	102.434551	24.661079	0.754436	1.145684
2016-10-06 09:21	93.841449	24.67151	0.763326	0.924981
2016-10-06 15:25	127.115493	24.607237	0.760034	0.9221
2016-10-06 21:23	118.572446	24.787181	0.750193	0.927008
2016-10-07 03:25	100.199291	24.659096	0.747892	1.079017
2016-10-07 09:21	94.13342	24.517742	0.754589	0.919839
2016-10-07 15:23	95.073982	24.6562	0.756251	0.921458
2016-10-07 21:21	93.767148	24.686538	0.751862	0.92151
2016-10-08 03:23	99.207	24.60531	0.759167	1.053977
2016-10-08 09:22	94.441894	24.562037	0.748815	0.92244
2016-10-08 15:24	94.8113	24.600141	0.771375	0.923807
2016-10-08 21:26	94.861864	24.379996	0.753682	0.922206
2016-10-09 03:26	98.898017	26.54354	0.824927	1.211491
2016-10-09 09:21	95.533457	24.396109	0.766831	0.924163
2016-10-09 15:29	94.653889	24.634452	0.76009	0.925417
2016-10-09 21:25	94.555988	24.61153	0.755753	0.924095
2016-10-10 03:27	107.535884	24.431873	0.75032	1.795461
2016-10-10 09:22	94.351715	24.621092	0.751115	0.923287
2016-10-10 15:24	95.018297	24.642511	0.757761	1.000112
2016-10-10 21:26	93.636225	24.598998	0.747094	0.91972
2016-10-11 03:42	97.540568	24.5424	0.76546	1.085552
2016-10-11 10:32	93.92681	24.672138	0.752928	0.928489
2016-10-11 15:33	94.240557	24.692789	0.762542	1.013922
2016-10-11 21:36	93.941056	24.360584	0.751395	0.921236
2016-10-12 03:43	100.57998	24.621899	0.750475	1.436157
2016-10-12 09:34	94.361494	24.401699	0.749422	0.921579
2016-10-12 15:33	94.166653	24.617161	0.746325	0.998543
2016-10-12 21:37	93.704571	24.613756	0.757278	0.920705
2016-10-13 03:36	99.105899	24.840326	0.752051	1.110507
2016-10-13 09:34	94.195675	24.74632	0.76429	0.930826
2016-10-13 15:33	94.288695	24.715233	0.757517	0.930247
2016-10-13 21:35	94.315464	24.703637	0.761399	0.924391
2016-10-14 03:43	97.851311	24.658051	0.751885	1.059413
2016-10-14 09:31	93.606291	24.466889	0.759392	0.926065
2016-10-14 15:29	94.355002	24.756878	0.759921	0.931073
2016-10-14 21:31	93.207703	24.63626	0.75761	0.921399
2016-10-15 03:37	101.280574	24.706862	0.75741	1.182591
2016-10-15 09:37	94.018956	24.504949	0.761739	0.928139
2016-10-15 15:35	94.087853	24.718098	0.761263	0.926816
2016-10-15 21:33	93.702726	24.710421	0.763747	0.956512
2016-10-16 03:45	132.729787	24.94932	0.759245	1.346183
2016-10-16 09:32	116.581652	24.667594	0.763719	0.939158
2016-10-16 15:37	95.186508	24.691509	0.751882	0.931064
2016-10-16 21:31	94.019026	24.525468	0.760158	0.928251
2016-10-17 03:37	100.754469	24.743594	0.750782	1.185852
2016-10-17 09:29	93.983184	24.683422	0.764973	0.921901
2016-10-17 15:26	94.159986	24.746524	0.75953	0.926304
2016-10-17 21:27	93.964489	24.794815	0.757514	0.926027
2016-10-18 03:28	98.194375	24.747864	0.754268	1.048355
2016-10-18 09:23	93.982717	24.708645	0.747903	0.926847
2016-10-18 16:05	94.985105	24.470422	0.747842	0.932998
2016-10-18 21:26	94.029448	24.709848	0.753769	0.928198
2016-10-19 03:35	98.400553	24.683285	0.754104	1.069017
2016-10-19 09:23	94.08025	24.751425	0.757701	0.927269
2016-10-19 15:28	94.641414	24.91375	0.762125	0.927636
2016-10-19 21:37	94.441265	24.604367	0.747452	0.924525
2016-10-20 03:35	98.435716	24.813231	0.754942	1.020964
2016-10-20 09:27	94.257327	24.744543	0.764575	0.926906
2016-10-20 15:40	96.637181	24.808269	0.759202	0.964066
2016-10-20 21:32	94.422202	24.781763	0.752028	0.926794
2016-10-21 03:33	103.733546	24.735923	0.757759	1.249211
2016-10-21 09:31	94.578188	24.697272	0.770446	0.929688
2016-10-21 15:32	95.527294	24.784969	0.764068	0.933077
2016-10-21 21:33	94.203483	24.750772	0.755406	0.934249
2016-10-22 04:04	99.955182	24.723816	0.763105	1.141907
2016-10-22 09:43	94.220975	24.67064	0.754975	0.931229
2016-10-24 03:26	109.105779	24.755335	0.764242	1.417818
2016-10-24 09:25	94.378924	24.673351	0.757744	0.928061
2016-10-24 15:24	95.509096	24.764027	0.768439	0.962795
2016-10-24 21:21	94.40768	24.742246	0.767814	0.928937
2016-10-25 03:30	102.408151	24.623008	0.766614	1.122131
2016-10-25 09:27	95.043604	24.855846	0.751934	0.92741
2016-10-25 15:24	95.807281	24.647254	0.75851	0.982069
2016-10-25 21:25	95.048225	24.8661	0.759961	0.931181
2016-10-26 03:27	100.665407	24.787669	0.754879	1.183351
2016-10-26 09:24	94.986985	24.76789	0.753286	0.933298
2016-10-26 15:23	136.678277	24.859751	0.749453	0.951883
2016-10-26 21:23	112.5951	24.899452	0.763897	0.927647
2016-10-27 09:26	98.167375	24.862632	0.759601	1.020014
2016-10-27 15:29	95.51803	24.784937	0.767204	0.937738
2016-10-27 21:22	95.41226	24.895087	0.762987	0.92774
2016-10-28 04:18	96.37655	24.632242	0.755736	1.012313
2016-10-28 09:23	95.375156	24.842364	0.764816	0.926308
2016-10-28 15:27	95.398713	24.807848	0.764161	0.928749
2016-10-28 21:25	95.273126	24.792946	0.760062	0.928503
2016-10-29 03:26	104.551497	24.844232	0.763524	1.295701
2016-10-29 20:40	95.094558	24.894129	0.759431	0.93108
2016-10-30 02:39	108.710337	24.904311	0.766556	1.258744
2016-10-30 08:40	95.671756	24.86172	0.770399	0.934676
2016-10-30 14:39	96.601303	24.806858	0.755462	0.933759
2016-10-30 20:38	95.65806	24.855243	0.759868	0.930552
2016-10-31 02:39	102.114621	24.899374	0.763613	1.088834
2016-10-31 08:37	95.420444	24.826999	0.765134	0.934573
2016-10-31 14:39	96.841247	24.899053	0.773811	0.940522
2016-10-31 20:39	95.31614	24.815531	0.766708	0.930737
2016-11-01 02:39	98.97764	24.813373	0.756662	1.042208
2016-11-01 08:40	95.282866	24.83609	0.753662	0.932008
2016-11-01 14:39	95.888078	25.968317	0.861667	1.027471
2016-11-01 20:38	95.528012	24.85444	0.769492	0.937396
2016-11-02 02:39	99.065769	24.831051	0.764253	1.142109
2016-11-02 08:38	95.19114	24.782712	0.758855	0.931535
2016-11-02 14:38	95.662047	24.883014	0.75351	0.939716
2016-11-02 20:38	95.015253	24.902923	0.770106	0.934242
2016-11-03 02:40	98.337862	24.939059	0.762746	1.054626
2016-11-03 08:39	94.863775	24.93753	0.753168	0.935445
2016-11-03 14:39	96.234365	24.705089	0.780571	0.934415
2016-11-03 20:39	95.179884	24.894139	0.767595	0.938293
2016-11-04 02:39	100.164645	24.866529	0.76482	1.161638
2016-11-04 08:38	95.06719	24.871756	0.756145	0.938105
2016-11-04 14:39	96.295735	24.941319	0.768196	0.950888
2016-11-04 20:39	95.480562	24.977733	0.768395	0.937276
2016-11-05 02:38	100.88616	24.017417	0.740295	1.157603
2016-11-05 08:37	95.720662	23.963172	0.735001	0.892701
2016-11-05 14:37	95.859333	23.893879	0.728941	0.90486
2016-11-05 20:36	94.883482	23.955403	0.742071	0.891659
2016-11-06 02:37	100.447412	24.043778	0.733561	1.346948
2016-11-06 08:35	95.230858	24.007325	0.746196	0.897992
2016-11-06 14:36	95.584764	23.950297	0.73615	0.897234
2016-11-06 20:38	95.77257	23.849167	0.7469	0.897477
2016-11-07 02:38	102.649521	23.093014	0.691074	1.026695
2016-11-07 08:36	94.76805	23.135138	0.689637	0.856542
2016-11-07 14:36	96.432703	23.123695	0.69411	0.886785
2016-11-07 20:35	94.671959	23.123806	0.689353	0.854487
2016-11-08 02:37	97.648419	22.825016	0.691617	0.988761
2016-11-08 08:35	94.827349	23.000429	0.688623	0.856896
2016-11-08 14:37	95.22679	23.071793	0.698287	0.864692
2016-11-08 20:35	94.298662	23.152488	0.703955	0.854922
2016-11-09 02:38	98.566802	22.86586	0.69442	0.978575
2016-11-09 08:36	94.64145	23.03916	0.69304	0.854134
2016-11-09 14:36	95.654827	22.947234	0.692838	0.878557
2016-11-09 20:36	95.06865	23.161511	0.69804	0.854251
2016-11-10 02:36	100.341324	23.076624	0.692004	1.022683
2016-11-10 08:35	95.085617	23.117718	0.689733	0.856499
2016-11-10 14:36	96.329085	23.093076	0.711186	0.857034
2016-11-10 20:36	94.937989	23.02885	0.693991	0.856614
2016-11-11 02:37	100.998128	23.124474	0.69711	0.994896
2016-11-11 08:36	95.444598	23.108059	0.710471	0.856262
2016-11-11 14:38	95.803318	23.122252	0.698785	0.860368
2016-11-11 20:36	96.899943	23.054622	0.694956	0.855367
2016-11-12 02:37	101.053829	23.113615	0.702334	0.997349
2016-11-12 08:36	95.089157	23.005663	0.706708	0.856601
2016-11-12 14:36	96.720616	21.264448	0.696852	17.225303
2016-11-12 20:37	95.639356	21.263712	0.714934	0.859034
2016-11-13 02:38	95.816398	20.959555	0.705057	0.857217
2016-11-13 08:36	95.756704	21.171105	0.690998	0.853762
2016-11-13 14:36	95.878352	20.968861	0.700744	0.853029
2016-11-13 20:36	95.848292	21.175374	0.69325	0.854434
2016-11-14 02:36	95.668164	21.136362	0.697668	0.854283
2016-11-14 08:36	95.98395	21.150178	0.693967	0.854864
2016-11-14 14:37	109.258883	21.101851	0.695992	1.242303
2016-11-14 20:36	96.055799	21.149913	0.707315	0.853414
2016-11-15 02:36	100.417576	20.990976	0.70393	0.9978
2016-11-15 08:36	96.148975	21.199531	0.709136	0.869585
2016-11-15 14:36	96.047974	21.178618	0.70922	0.864945
2016-11-15 20:36	95.939082	21.153962	0.706081	0.854122
2016-11-16 02:38	100.888483	21.134493	0.706009	1.000455
2016-11-16 08:37	95.513447	21.190339	0.713302	0.853179
2016-11-16 14:36	95.421366	21.255302	0.699952	0.862593
2016-11-16 20:36	95.467436	21.196656	0.697521	0.855622
2016-11-17 02:37	100.500749	21.353228	0.69112	1.003635
2016-11-17 08:36	95.346783	21.241487	0.705033	0.856517
2016-11-17 14:37	95.627395	21.178738	0.694191	0.951888
2016-11-17 20:38	95.072761	21.156389	0.698364	0.855923
2016-11-18 02:38	98.780485	20.950912	0.696425	1.114643
2016-11-18 08:35	95.128748	21.177029	0.698846	0.856881
2016-11-18 14:37	95.463077	21.159743	0.701986	0.858728
2016-11-18 20:37	94.969501	21.143962	0.698753	0.853927
2016-11-19 02:37	132.693232	21.268659	0.694529	1.126179
2016-11-19 08:36	120.318915	21.271042	0.707993	0.856508
2016-11-19 14:37	97.896654	21.32993	0.694554	0.858533
2016-11-19 20:36	95.664005	21.326006	0.695146	0.856224
2016-11-20 02:40	100.457633	21.288116	0.702799	0.984611
2016-11-20 08:36	95.349969	21.251427	0.702424	0.860552
2016-11-20 14:37	96.623934	22.447606	0.791031	0.943759
2016-11-20 20:36	95.786785	21.080499	0.701408	0.855819
2016-11-21 02:37	100.615385	21.253905	0.714711	1.15977
2016-11-21 08:36	94.5967	21.233728	0.69442	0.86139
2016-11-21 14:37	95.273101	21.167814	0.698415	0.878098
2016-11-21 20:36	94.628673	21.010162	0.699831	0.859157
2016-11-22 02:38	98.651717	21.195391	0.701256	1.052319
2016-11-22 08:36	94.769253	21.251332	0.710663	0.859326
2016-11-22 14:37	95.585184	21.189287	0.709946	0.879453
2016-11-22 20:36	94.682921	21.175945	0.705632	0.85968
2016-11-23 02:37	99.766698	21.076424	0.699007	0.998026
2016-11-23 08:36	94.850502	21.228894	0.697678	0.862108
2016-11-23 14:37	95.449363	21.294227	0.70454	0.875741
2016-11-23 20:36	94.656759	21.264056	0.69946	0.861245
2016-11-24 02:37	99.890416	21.289816	0.704876	0.993686
2016-11-24 08:36	94.69817	21.264792	0.705883	0.859434
2016-11-24 14:37	95.716904	21.227434	0.710616	0.878301
2016-11-24 20:37	94.871151	21.011416	0.703327	0.86449
2016-11-25 02:38	100.598191	21.281577	0.702318	1.023855
2016-11-25 08:37	94.625828	21.203334	0.696458	0.857735
2016-11-25 14:36	94.642832	21.191826	0.699497	0.860288
2016-11-25 20:36	94.779059	21.2685	0.695536	0.860093
2016-11-26 02:37	99.790468	21.240596	0.693785	0.97922
2016-11-26 08:36	94.698631	21.207492	0.698952	0.85969
2016-11-26 14:38	95.685813	21.036755	0.706481	0.860313
2016-11-26 20:36	94.737714	21.324983	0.701763	0.85837
2016-11-27 02:37	100.160767	21.293022	0.696241	1.036754
2016-11-27 08:36	94.646327	21.241373	0.698136	0.860899
2016-11-27 14:37	95.819036	21.328434	0.702076	0.877045
2016-11-27 20:36	94.654707	21.326654	0.696647	0.860733
2016-11-28 02:37	127.978369	21.352032	0.702682	2.531544
2016-11-28 08:35	94.713091	21.300674	0.704964	0.860049
2016-11-28 14:38	95.44274	21.265566	0.694821	0.861878
2016-11-28 20:36	94.662478	21.215866	0.711374	0.857965
2016-11-29 02:37	102.893009	21.381223	0.706284	0.9924
2016-11-29 08:37	94.8771	21.306852	0.696363	0.862478
2016-11-29 14:34	95.398739	21.3081	0.703	0.867015
2016-11-29 20:35	95.049052	21.142113	0.696086	0.861596
2016-11-30 02:35	103.010606	21.253211	0.717539	0.978816
2016-11-30 20:40	97.023426	21.327409	0.698001	0.906902
2016-12-01 02:41	101.422272	21.476443	0.706639	1.029246
2016-12-01 08:39	95.046491	21.390117	0.701743	0.862818
2016-12-01 14:39	96.328728	21.340471	0.716629	0.887577
2016-12-01 20:39	95.20339	21.437931	0.699966	0.863817
2016-12-02 02:39	98.717024	21.410399	0.718038	1.071199
2016-12-02 08:39	94.867832	21.116595	0.710739	0.862074
2016-12-02 14:39	95.906572	21.312411	0.712717	0.873689
2016-12-02 20:37	95.25966	21.098507	0.701671	0.859579
2016-12-03 02:39	101.47265	21.417843	0.715829	1.334772
2016-12-03 08:39	94.925824	21.365448	0.708911	0.862454
2016-12-03 14:40	95.306499	21.1869	0.705266	0.866948
2016-12-03 20:38	95.102361	21.336662	0.705676	0.866467
2016-12-04 02:39	186.826716	21.822486	0.72051	1.223179
2016-12-04 08:38	127.842101	21.22359	0.719265	0.868716
2016-12-04 14:39	96.939375	21.426075	0.709111	0.867819
2016-12-04 20:38	95.822287	21.383646	0.713321	0.868639
2016-12-05 02:38	100.559404	21.452627	0.710967	1.015088
2016-12-05 08:38	95.764409	21.37093	0.705764	0.865892
2016-12-05 14:38	95.8625	21.423362	0.716379	0.869704
2016-12-05 20:38	95.859247	21.23679	0.705135	0.866321
2016-12-06 02:38	95.939819	21.43661	0.714583	0.872847
2016-12-06 08:38	95.683885	21.490349	0.709868	0.868537
2016-12-06 14:39	101.72799	21.521143	0.717821	1.100703
2016-12-06 20:38	95.861525	21.518371	0.722889	0.879611
2016-12-07 02:38	101.847936	21.408034	0.706067	1.056122
2016-12-07 08:37	95.963474	21.535422	0.71354	0.868898
2016-12-07 14:38	100.03094	21.385883	0.712969	0.876784
2016-12-07 20:38	97.620241	21.564181	0.706512	0.875428
2016-12-08 02:39	121.034898	21.631454	0.712109	1.083336
2016-12-08 08:38	133.13066	21.588821	0.712298	0.86901
2016-12-08 14:38	96.950864	21.318277	0.703271	0.895255
2016-12-08 20:38	96.163507	21.529009	0.703661	0.872764
2016-12-09 02:40	97.025339	21.245912	0.714279	0.891314
2016-12-09 08:38	96.043963	21.51425	0.716975	0.87005
2016-12-09 20:40	96.857076	21.254258	0.716457	0.873668
2016-12-10 02:38	97.696704	21.619964	0.715697	0.97874
2016-12-10 08:37	96.06702	21.513504	0.704115	0.871244
2016-12-10 14:37	96.575284	21.303327	0.711448	0.871216
2016-12-10 20:38	96.094399	21.528302	0.711591	0.866778
2016-12-11 02:39	97.063229	21.30878	0.709611	0.887946
2016-12-11 08:39	96.039474	21.466831	0.704588	0.876247
2016-12-11 14:38	96.838648	21.256794	0.716419	0.877468
2016-12-11 20:37	96.116551	21.470582	0.720043	0.870851
2016-12-12 02:39	97.151243	21.276071	0.715561	0.890546
2016-12-12 08:38	96.041509	21.500532	0.715373	0.867467
2016-12-12 14:38	96.6083	21.429701	0.702497	0.873682
2016-12-12 20:37	95.959455	21.459529	0.703913	0.869441
2016-12-13 02:38	96.913772	21.424072	0.709859	0.874717
2016-12-13 08:38	95.536506	21.493256	0.705289	0.867533
2016-12-13 14:40	95.746165	21.433642	0.725368	0.872807
2016-12-13 20:38	95.683702	21.446338	0.706857	0.870994
2016-12-14 02:38	95.376185	21.277328	0.722536	0.870949
2016-12-14 08:38	95.373984	21.468804	0.712578	0.867331
2016-12-14 14:40	95.197534	21.428167	0.716115	0.868789
2016-12-14 20:37	95.470214	21.255438	0.724525	0.875204
2016-12-15 02:39	101.966741	21.465796	0.71042	1.27162
2016-12-15 08:40	95.265251	21.274544	0.705836	0.869797
2016-12-15 14:39	96.322324	21.445587	0.724507	0.870564
2016-12-15 20:38	95.335277	21.668342	0.720941	0.873064
2016-12-16 02:41	101.859929	21.505847	0.706036	1.102374
2016-12-16 08:39	95.296574	21.302314	0.715549	0.874646
2016-12-16 14:38	95.252243	21.471305	0.709439	0.869618
2016-12-16 20:38	95.280513	21.45686	0.718604	0.876778
2016-12-17 02:39	100.472268	22.47583	0.792026	1.116231
2016-12-17 08:38	96.261791	21.508584	0.721501	0.872781
2016-12-17 14:39	96.285585	21.432634	0.713423	0.873078
2016-12-17 20:38	95.546586	21.502417	0.721428	0.869261
2016-12-18 02:39	107.62966	21.343451	0.706078	1.114505
2016-12-18 08:38	96.368762	21.613858	0.71171	0.875117
2016-12-18 14:38	96.425271	21.559249	0.710145	0.869678
2016-12-18 20:38	96.563836	21.650042	0.713801	0.886326
2016-12-19 02:39	101.694782	21.362089	0.70498	1.005546
2016-12-19 08:39	96.469147	21.585301	0.727029	0.871097
2016-12-19 14:38	96.993532	21.362001	0.707951	0.906649
2016-12-19 20:38	96.218409	21.547865	0.715811	0.869121
2016-12-20 02:39	132.342505	21.738516	0.708883	1.020604
2016-12-20 08:39	119.748399	21.678482	0.717611	0.873359
2016-12-20 14:39	97.418844	21.601785	0.717918	0.887986
2016-12-20 20:38	96.129223	21.547383	0.706007	0.872932
2016-12-21 02:39	102.153314	21.691541	0.711279	1.025683
2016-12-21 08:38	96.333816	21.718236	0.713892	0.874155
2016-12-21 14:39	98.025602	21.637414	0.726324	0.927756
2016-12-21 20:38	96.141514	21.530008	0.718745	0.87318
2016-12-22 02:40	102.534721	21.76434	0.712703	1.038539
2016-12-22 08:37	96.723669	21.77251	0.714758	0.875751
2016-12-22 14:38	97.580268	21.743134	0.712827	0.877259
2016-12-22 20:39	96.528215	21.686839	0.711205	0.876726
2016-12-23 02:38	103.996687	21.702771	0.718464	1.04066
2016-12-23 08:37	96.714593	21.781172	0.712275	0.875134
2016-12-23 14:39	97.632493	21.787042	0.722317	0.91115
2016-12-23 20:39	96.5251	21.488064	0.717948	0.876699
2016-12-24 02:40	103.795105	21.714192	0.715046	1.180271
2016-12-24 08:39	96.656146	21.739513	0.725209	0.878048
2016-12-24 14:39	97.078606	21.714812	0.71925	0.876413
2016-12-24 20:38	96.334562	21.679073	0.716988	0.877519
2016-12-25 02:41	101.889982	21.65853	0.711798	1.121625
2016-12-25 08:39	96.479247	21.729698	0.717009	0.880061
2016-12-25 14:38	96.369765	21.721161	0.712124	0.882753
2016-12-25 20:38	96.461765	21.677604	0.713043	0.88355
2016-12-26 02:40	101.019632	21.677863	0.720893	1.101775
2016-12-26 08:38	96.463138	21.472265	0.720945	0.898015
2016-12-26 14:39	97.211462	21.681734	0.712455	0.892028
2016-12-26 20:39	96.438288	21.473244	0.730658	0.882249
2016-12-27 02:40	100.698849	21.709472	0.717962	1.028268
2016-12-27 08:38	96.651248	21.692267	0.747579	0.878839
2016-12-27 14:39	99.586087	21.505538	0.715516	0.8976
2016-12-27 20:39	96.804672	21.735408	0.734786	0.881736
2016-12-28 02:39	103.330679	21.723105	0.711731	1.031019
2016-12-28 08:39	137.608373	21.549599	0.720085	0.881382
2016-12-28 14:39	117.921575	21.74438	0.723021	0.906903
2016-12-28 20:39	96.717253	21.700382	0.718174	0.880559
2016-12-29 02:39	212.366905	22.368201	0.737776	1.19345
2016-12-29 08:40	152.815851	22.262094	0.730061	0.898954
2016-12-29 14:39	101.463452	22.317377	0.731959	0.900931
2016-12-29 20:39	101.200763	22.032143	0.734422	0.901903
2016-12-30 02:39	101.465924	22.258531	0.736353	0.903526
2016-12-30 08:39	101.42897	22.050394	0.735669	0.901273
2016-12-30 14:39	101.365562	22.253089	0.73131	0.900965
2016-12-30 20:39	101.192504	22.341662	0.747196	0.904457
2016-12-31 02:40	110.231194	22.08743	0.733257	1.327461
2016-12-31 08:39	101.484416	22.318105	0.752725	0.902992
2016-12-31 14:40	132.341322	22.232228	0.7331	0.951603
2016-12-31 20:39	116.326625	22.367662	0.72848	0.902212
2017-01-01 02:42	108.876936	22.340116	0.73524	1.094774
2017-01-01 08:39	101.685658	22.367382	0.7339	0.905835
2017-01-01 14:40	102.149499	22.315987	0.742317	0.907949
2017-01-01 20:39	101.482584	22.358087	0.751313	0.902929
2017-01-02 02:40	107.828406	22.380025	0.740619	1.082129
2017-01-02 08:39	101.257103	22.378922	0.746345	0.906296
2017-01-02 14:40	101.418177	22.28988	0.737679	0.905032
2017-01-02 20:41	101.380476	22.423538	0.74373	0.903641
2017-01-03 02:41	147.216725	22.505769	0.742663	1.257826
2017-01-03 08:39	169.578921	22.505305	0.73376	0.908305
2017-01-03 14:40	119.650181	22.753428	0.832217	1.041213
2017-01-03 20:39	103.683538	22.431897	0.751243	0.909637
2017-01-04 02:41	107.538454	22.424814	0.744343	1.196316
2017-01-04 08:39	111.842197	22.217668	0.744181	0.909461
2017-01-04 14:40	105.424613	22.518885	0.737548	0.907423
2017-01-04 20:39	103.07958	22.462761	0.744115	0.911181
2017-01-05 02:40	110.610588	22.353702	0.749941	1.082642
2017-01-05 08:39	162.279117	22.524447	0.738042	0.910769
2017-01-05 14:40	142.547668	22.351634	0.738779	0.910364
2017-01-05 20:39	102.73854	22.365424	0.746463	0.909767
2017-01-06 02:41	187.121361	22.720016	0.750321	1.128696
2017-01-06 08:40	122.186161	22.514158	0.755866	0.915402
2017-01-06 14:39	102.809298	22.514979	0.7482	0.907999
2017-01-06 20:39	102.800104	22.494453	0.742964	0.908688
2017-01-07 02:40	105.56561	22.515176	0.7433	1.01752
2017-01-07 08:40	103.124087	22.443631	0.742775	0.913712
2017-01-07 14:39	103.085966	22.514887	0.748356	0.910419
2017-01-07 20:39	103.18328	22.544554	0.741655	0.909568
2017-01-08 02:41	104.830574	22.552288	0.737041	0.987221
2017-01-08 08:40	138.912127	22.52926	0.756194	0.9105
2017-01-08 14:39	106.414169	22.469525	0.745907	0.917684
2017-01-08 20:39	102.451621	22.450162	0.743388	0.910637
2017-01-09 02:50	102.992304	22.36272	0.736391	0.955152
2017-01-09 08:39	102.369293	22.368493	0.756938	0.911989
2017-01-09 14:39	102.513057	22.467709	0.741225	0.909053
2017-01-09 20:39	102.166679	22.493068	0.735907	0.910525
2017-01-10 02:41	109.704751	22.546885	0.740368	1.137091
2017-01-10 08:39	121.350309	22.433493	0.735791	0.910745
2017-01-10 14:40	208.270467	22.76735	0.776054	0.912229
2017-01-10 20:41	102.670499	22.448086	0.735314	0.907395
2017-01-11 02:40	105.072248	22.358875	0.734436	1.012462
2017-01-11 08:39	101.497476	22.47765	0.73314	0.906582
2017-01-11 14:39	102.500133	22.43987	0.737938	0.938146
2017-01-11 20:43	101.28959	22.438582	0.747131	0.905655
2017-01-12 02:40	130.961553	22.740037	0.732339	1.014558
2017-01-12 08:39	134.074609	22.543332	0.739074	0.906509
2017-01-12 14:39	101.889117	22.534844	0.733578	0.908899
2017-01-12 20:40	101.172021	22.473289	0.760006	0.910219
2017-01-13 02:41	104.824311	22.428149	0.734165	1.110244
2017-01-13 08:39	101.075273	22.410756	0.73629	0.906339
2017-01-13 14:39	140.741191	22.525023	0.742078	0.916256
2017-01-13 20:39	120.619187	22.397197	0.74123	0.908439
2017-01-14 02:41	105.035616	22.406915	0.737184	1.026109
2017-01-14 08:54	101.033152	22.163293	0.736721	0.909102
2017-01-14 15:25	134.482524	22.534297	0.729407	0.899009
2017-01-14 20:49	109.437056	22.230591	0.733837	0.90678
2017-01-15 03:33	102.279722	22.158331	0.729254	0.994943
2017-01-15 09:06	99.665194	22.215022	0.730761	0.908473
2017-01-15 14:31	100.285598	22.157384	0.726404	0.944062
2017-01-15 21:14	99.017494	22.09557	0.729938	0.897312
2017-01-16 02:30	104.778359	21.912711	0.729252	1.104121
2017-01-16 08:33	99.229057	22.092803	0.727843	0.900685
2017-01-16 14:30	147.524379	22.417575	0.738408	0.898219
2017-01-16 20:31	113.140758	22.224299	0.729574	0.902849
2017-01-17 02:30	103.504898	22.122019	0.738709	1.032812
2017-01-17 08:34	99.496499	22.138532	0.729879	0.899069
2017-01-17 14:33	100.505288	21.912801	0.736807	0.933398
2017-01-17 20:31	99.522108	22.146201	0.738093	0.902206
2017-01-18 02:33	103.247413	22.09886	0.737508	1.098166
2017-01-18 08:31	99.2375	22.113589	0.729043	0.897891
2017-01-18 14:30	100.446504	21.893827	0.730491	0.918099
2017-01-18 20:31	99.171605	22.102133	0.743171	0.896946
2017-01-19 02:30	143.897235	22.992809	0.824995	1.063725
2017-01-19 08:32	120.967987	22.150478	0.726543	0.899127
2017-01-19 14:33	100.323932	21.930263	0.747297	0.927216
2017-01-19 20:32	99.685226	22.140432	0.732448	0.90078
2017-01-20 02:35	104.83876	21.881846	0.736411	1.102828
2017-01-20 08:30	99.340181	22.082217	0.728213	0.896477
2017-01-20 14:32	102.760245	22.156709	0.733245	0.96629
2017-01-20 20:36	99.441409	22.140548	0.742528	0.89787
2017-01-21 02:34	149.69931	22.240892	0.735068	1.210936
2017-01-21 08:30	160.737037	22.223333	0.72891	0.896666
2017-01-21 14:31	117.217569	22.303726	0.73071	0.933765
2017-01-21 20:31	99.258094	21.950103	0.729014	0.897095
2017-01-22 02:31	104.739859	22.079745	0.726149	1.064836
2017-01-22 08:29	99.377295	22.166337	0.74195	0.910287
2017-01-22 14:29	99.079549	22.193878	0.731154	0.896345
2017-01-22 20:30	99.527659	21.872279	0.726286	0.897321
2017-01-23 02:27	103.923016	22.103082	0.72882	1.101923
2017-01-23 08:30	99.301909	22.146543	0.735007	0.897255
2017-01-23 14:29	100.254858	22.173555	0.733547	0.910028
2017-01-23 20:31	99.928538	22.145775	0.738464	1.412244
2017-01-24 02:28	104.458051	22.123085	0.731356	1.057268
2017-01-24 08:28	99.297113	21.879752	0.73491	0.91248
2017-01-24 14:31	100.379265	22.104607	0.743185	0.925232
2017-01-24 20:28	99.275842	22.184672	0.739772	0.898919
2017-01-25 02:29	103.620895	22.103734	0.730481	1.045296
2017-01-25 08:27	147.031514	22.206986	0.737217	0.898652
2017-01-25 14:28	109.092008	22.137946	0.722335	0.897901
2017-01-25 20:27	99.49146	21.930078	0.728411	0.897321
2017-01-26 02:31	103.958196	22.226119	0.822758	1.104148
2017-01-26 08:28	100.527398	21.888427	0.727528	0.898933
2017-01-26 14:26	99.823001	22.089421	0.735853	0.89773
2017-01-26 20:27	98.802193	22.03512	0.737366	0.899201
2017-01-27 02:31	105.339464	22.204509	0.729579	1.071979
2017-01-27 08:28	108.493268	22.045057	0.732482	0.898484
2017-01-27 14:27	100.903761	22.165363	0.736724	0.917627
2017-01-27 20:28	99.511331	21.978639	0.735034	0.895772
2017-01-28 02:29	104.628104	22.102055	0.757722	1.088076
2017-01-28 08:27	99.157866	21.895199	0.730439	0.895135
2017-01-28 14:29	100.591044	22.103796	0.728915	0.957623
2017-01-28 20:27	99.077897	22.075586	0.728884	0.897584
2017-01-29 02:29	106.332681	22.069971	0.728063	1.042924
2017-01-29 08:32	99.646628	21.881787	0.740103	0.902359
2017-01-29 14:27	100.313824	22.022663	0.724337	0.933839
2017-01-29 20:26	99.440402	22.1418	0.733944	0.895713
2017-01-30 02:27	153.096956	22.054623	0.726828	1.406712
2017-01-30 08:29	138.584291	22.035969	0.72634	0.894997
2017-01-30 14:29	99.896556	22.160473	0.729567	0.892866
2017-01-31 02:28	104.478485	22.197311	0.730361	1.166443
2017-01-31 08:28	99.684735	22.156637	0.724352	0.893308
2017-01-31 14:27	99.828835	22.156431	0.747422	0.893359
2017-01-31 20:30	99.822079	22.123957	0.722263	0.893324
2017-02-01 02:28	104.433242	21.931504	0.727703	1.166097
2017-02-01 08:28	100.562135	21.914878	0.721453	0.893919
2017-02-01 14:26	99.816786	21.88857	0.72479	0.891569
2017-02-01 20:28	99.472709	21.906117	0.739487	0.887177
2017-02-02 02:28	128.854264	22.148985	0.73707	1.134957
2017-02-02 08:28	123.509873	21.990702	0.724525	0.885364
2017-02-02 14:29	101.792229	22.222357	0.816257	1.071728
2017-02-02 20:31	100.838496	21.975147	0.718474	0.88629
2017-02-03 02:26	107.888584	21.840535	0.748236	1.123336
2017-02-03 08:27	99.242937	21.895946	0.722582	0.890203
2017-02-03 14:27	100.148566	21.851841	0.71978	0.899246
2017-02-03 20:30	99.15856	21.894789	0.717568	0.888029
2017-02-04 02:30	108.364065	21.910634	0.717993	1.233547
2017-02-04 08:26	99.045786	21.837042	0.72438	0.889299
2017-02-04 14:31	143.313638	22.039592	0.719115	0.924176
2017-02-04 20:27	115.912345	21.98672	0.733153	0.890915
2017-02-05 02:32	107.871237	22.021905	0.72107	1.211281
2017-02-05 08:28	99.044202	21.694677	0.720442	0.915432
2017-02-05 14:29	100.477263	22.004303	0.72369	0.923501
2017-02-05 20:29	99.052194	21.840951	0.72366	0.887946
2017-02-06 02:28	105.327082	22.375032	0.732145	1.187565
2017-02-06 08:29	102.426725	21.860038	0.72399	0.888092
2017-02-06 14:27	102.957627	22.198526	0.735125	0.886142
2017-02-06 20:28	103.814776	21.919522	0.715629	0.885341
2017-02-07 02:28	102.837277	21.931045	0.723979	0.924485
2017-02-07 08:27	99.381449	21.944087	0.727622	0.891171
2017-02-07 14:27	99.919642	21.860815	0.718138	0.926902
2017-02-07 20:27	99.111445	21.650856	0.717048	0.886017
2017-02-08 02:30	101.662161	21.87286	0.71817	0.946642
2017-02-08 08:26	99.348035	21.924241	0.729628	0.887247
2017-02-08 14:27	99.985977	21.959644	0.731422	0.887227
2017-02-08 20:29	99.29979	21.929074	0.718984	0.885936
2017-02-09 02:27	100.170138	21.873523	0.719817	0.972723
2017-02-09 08:30	99.278701	21.991332	0.721915	0.887905
2017-02-09 14:27	100.440779	21.920528	0.73051	0.909282
2017-02-09 20:27	99.446083	21.878727	0.719722	0.889894
2017-02-10 02:29	101.139354	21.740069	0.718272	0.996237
2017-02-10 08:27	99.28484	21.90275	0.728086	0.88614
2017-02-10 14:27	100.806952	21.690852	0.729318	0.903515
2017-02-12 08:29	103.425233	22.029589	0.721423	1.070667
2017-02-12 14:30	100.220901	21.828793	0.728171	0.884104
2017-02-12 20:34	99.522699	21.876071	0.728164	0.884476
2017-02-13 02:31	102.898077	23.590813	0.817659	1.008357
2017-02-13 08:31	101.514418	22.016698	0.72358	0.887333
2017-02-13 14:32	101.565771	22.304056	0.720312	0.899323
2017-02-13 20:29	100.761188	22.158218	0.715285	0.884762
2017-02-14 02:30	104.125256	22.249516	0.730119	0.953297
2017-02-14 08:33	99.383041	21.681188	0.735279	0.885246
2017-02-14 14:30	100.25051	21.904869	0.721091	0.908701
2017-02-14 20:36	99.765012	21.746941	0.720023	0.886393
2017-02-15 02:29	100.925493	22.37267	0.735157	0.928927
2017-02-15 08:32	100.832497	22.014591	0.716031	0.883457
2017-02-15 14:30	99.5249	21.759313	0.728596	0.884533
2017-02-15 20:31	99.649432	21.876651	0.724721	0.888252
2017-02-16 02:29	101.177933	21.683856	0.721389	1.048453
2017-02-16 08:29	99.619615	21.914384	0.734411	0.886222
2017-02-16 14:28	100.516813	21.686737	0.73332	0.885023
2017-02-16 20:30	99.6798	21.917171	0.721475	0.886219
2017-02-17 02:29	101.76981	21.870027	0.722024	0.950573
2017-02-17 08:32	99.596306	21.937866	0.724731	0.887237
2017-02-17 14:30	99.556318	21.869205	0.733206	0.890595
2017-02-17 20:33	99.596146	21.961662	0.72109	0.885136
2017-02-18 02:33	101.358454	22.370902	0.723316	0.994213
2017-02-18 08:29	99.779704	21.72575	0.718421	0.88545
2017-02-18 14:30	100.524668	21.919158	0.724457	0.894858
2017-02-18 20:30	99.410577	21.896942	0.731496	0.885368
2017-02-19 02:29	99.471272	21.893959	0.722184	0.885003
2017-02-19 08:33	99.541166	21.981268	0.729221	0.891248
2017-02-19 14:32	102.2327	21.64272	0.723367	0.978177
2017-02-19 20:30	99.328173	21.84631	0.717872	0.886288
2017-02-20 03:42	101.566939	21.683413	0.72654	0.971768
2017-02-20 14:30	100.65524	21.93804	0.717689	0.90778
2017-02-20 20:29	99.708119	21.742699	0.720222	0.884345
2017-02-21 02:28	100.582159	21.883084	0.734869	0.963156
2017-02-21 08:31	99.497813	21.954421	0.726749	0.884405
2017-02-21 14:31	99.838896	21.955153	0.734082	0.913249
2017-02-21 20:31	99.292249	21.8831	0.72145	0.886651
2017-02-22 02:35	102.651358	21.639248	0.721425	0.937252
2017-02-22 08:29	99.369162	21.874677	0.724586	0.892968
2017-02-22 14:30	100.745436	21.865971	0.716353	0.911865
2017-02-22 20:30	99.428437	21.893734	0.71829	0.88665
2017-02-23 02:31	100.375941	21.834132	0.725173	0.917633
2017-02-23 08:30	99.533826	21.913632	0.721881	0.886196
2017-02-23 14:30	100.110259	21.784728	0.732749	0.890874
2017-02-23 20:31	99.348116	21.865041	0.715118	0.886892
2017-02-24 02:29	100.395327	22.2865	0.721141	1.025667
2017-02-24 08:33	99.54584	21.876511	0.723628	0.896288
2017-02-24 14:33	100.213592	21.855776	0.723763	0.933705
2017-02-24 20:33	99.368319	21.932738	0.727431	0.885512
2017-02-25 02:46	101.393287	21.903002	0.722179	1.03365
2017-02-25 08:33	99.323843	21.904323	0.722842	0.888373
2017-02-25 14:30	100.50706	21.775925	0.727186	1.266892
2017-02-25 20:30	99.317662	21.859496	0.72495	0.886353
2017-02-26 02:29	101.869852	21.844265	0.721904	1.03554
2017-02-26 14:29	100.152247	21.880057	0.729245	0.891255
2017-02-26 20:29	99.486623	21.675785	0.718745	0.882538
2017-02-27 02:29	101.333113	21.886762	0.724804	0.986136
2017-02-27 08:29	98.961903	21.832725	0.717414	0.884826
2017-02-27 14:29	101.009522	22.171437	0.721015	0.895837
2017-02-27 20:30	99.464137	21.719662	0.724245	0.888529
2017-02-28 02:30	102.387099	22.35287	0.723545	0.948083
2017-02-28 08:33	100.3922	21.683969	0.721275	0.923039
2017-02-28 14:28	101.32791	21.879716	0.727676	0.961412
2017-02-28 20:29	99.368255	21.650121	0.724031	0.885778
2017-03-01 02:34	101.081971	21.918688	0.720657	0.929944
2017-03-01 08:32	99.305964	21.874712	0.715718	0.883888
2017-03-01 14:29	99.133107	21.867216	0.722492	0.884915
2017-03-01 20:29	99.469318	21.889003	0.71736	0.898533
2017-03-02 02:29	101.01389	21.875179	0.719666	0.93364
2017-03-02 08:29	99.070687	21.806336	0.73924	0.890335
2017-03-02 14:28	100.027406	21.869761	0.726529	0.899852
2017-03-02 20:28	99.104232	21.829347	0.727943	0.891623
2017-03-03 02:29	100.526542	21.914019	0.730776	0.952248
2017-03-03 08:29	99.037676	21.880361	0.730096	0.88613
2017-03-03 14:28	101.198131	21.874746	0.722089	0.89765
2017-03-03 20:33	99.347389	21.641465	0.746173	0.884148
2017-03-04 02:30	102.403121	21.86579	0.720647	0.958708
2017-03-04 08:29	99.140908	21.661366	0.737905	0.88317
2017-03-04 14:30	100.356165	21.936091	0.715291	0.913547
2017-03-04 20:32	99.040386	21.905883	0.724653	0.885012
2017-03-05 02:31	100.820182	21.846522	0.72426	1.095248
2017-03-05 08:31	99.146801	21.649966	0.725521	0.884534
2017-03-05 14:29	100.776255	21.88385	0.720354	1.025001
2017-03-05 20:31	99.391751	21.933156	0.718439	0.887411
2017-03-06 02:29	103.634422	21.884231	0.727657	1.16979
2017-03-06 08:32	98.924089	21.83159	0.726505	0.886596
2017-03-06 14:29	101.021081	22.017369	0.71896	0.950899
2017-03-06 20:30	99.121278	21.739225	0.720541	0.886227
2017-03-07 02:31	101.616428	21.880173	0.715007	0.953756
2017-03-07 08:30	99.089392	21.638301	0.720412	0.885632
2017-03-07 14:29	100.343426	21.917688	0.718976	1.08512
2017-03-07 20:31	99.37118	21.711123	0.727466	0.886885
2017-03-08 02:28	101.412199	21.912957	0.716788	1.05961
2017-03-08 08:29	99.051684	21.857359	0.719971	0.886666
2017-03-08 14:29	99.988457	21.872445	0.72273	1.063057
2017-03-08 20:30	99.015644	21.892283	0.732779	0.884312
2017-03-09 02:32	100.333059	21.853822	0.722777	1.003446
2017-03-09 08:31	98.87459	21.929561	0.719906	0.885362
2017-03-09 14:30	99.09035	21.884545	0.714731	0.89075
2017-03-09 20:29	98.831645	21.870407	0.722896	0.885145
2017-03-10 02:32	101.970269	21.759642	0.72167	0.952361
2017-03-10 08:31	99.354153	21.981091	0.718272	0.88358
2017-03-10 14:33	100.169559	21.856252	0.733813	0.897033
2017-03-10 20:28	99.072383	21.876984	0.718374	0.885086
2017-03-11 02:28	102.243899	21.711881	0.725248	1.094012
2017-03-11 08:29	99.279211	21.946535	0.725314	0.884538
2017-03-11 14:29	100.948145	22.1563	0.719348	0.917302
2017-03-11 20:28	99.482148	21.892194	0.717433	0.885536
2017-03-12 02:29	100.721927	22.056165	0.72169	0.991537
2017-03-12 08:30	98.604699	21.680082	0.713174	0.913403
2017-03-12 14:29	99.414526	21.865557	0.726243	0.908773
2017-03-12 20:29	99.288219	23.19034	0.727685	0.886335
2017-03-13 02:29	100.890474	21.917666	0.726845	0.962346
2017-03-13 08:31	99.174795	21.731353	0.718479	0.885663
2017-03-13 14:29	99.677454	21.912166	0.728882	0.907003
2017-03-13 20:29	98.29544	21.879755	0.725568	0.885745
2017-03-14 02:33	101.423392	22.255282	0.721392	0.944256
2017-03-14 08:30	99.059664	22.071676	0.735061	0.886927
2017-03-14 14:31	99.097777	21.673927	0.737797	0.928997
2017-03-14 20:28	98.569104	21.883138	0.725989	0.88529
2017-03-15 02:34	100.296928	21.646244	0.715926	0.946463
2017-03-15 14:29	100.344001	21.866388	0.72017	1.057655
2017-03-15 20:30	98.468658	21.880751	0.714102	0.884391
2017-03-16 02:30	99.96831	21.92911	0.726386	0.962493
2017-03-16 08:30	98.339739	22.526379	0.719179	0.885076
2017-03-16 14:32	99.613657	21.879837	0.717319	1.12279
2017-03-16 20:29	98.426371	21.950612	0.716881	0.88602
2017-03-17 02:31	100.24966	21.654477	0.713565	1.007898
2017-03-17 08:33	98.448145	21.875711	0.722258	0.886258
2017-03-17 14:36	100.759142	21.739771	0.723025	1.061806
2017-03-17 20:29	98.801911	21.909901	0.725298	0.888335
2017-03-18 02:32	100.303902	21.996128	0.718608	1.072498
2017-03-18 08:35	98.452983	21.922519	0.735569	0.884927
2017-03-18 14:29	99.213988	21.95143	0.731157	0.960147
2017-03-18 20:30	98.699451	21.916596	0.724579	0.88636
2017-03-19 02:28	101.312019	22.045392	0.721809	1.062769
2017-03-19 08:30	98.542935	21.697841	0.730858	0.88373
2017-03-19 14:29	99.95936	21.88107	0.729729	0.97976
2017-03-19 20:29	98.429812	21.980881	0.726064	0.886033
2017-03-20 02:33	100.726258	21.740001	0.727009	1.020467
2017-03-20 08:30	98.696215	21.898465	0.724321	0.886586
2017-03-20 14:29	99.4617	21.709201	0.713027	0.937863
2017-03-20 20:31	98.352511	21.912117	0.718906	0.891112
2017-03-21 02:29	100.029081	21.865948	0.722936	0.966903
2017-03-21 08:28	98.291813	21.930907	0.734249	0.886773
2017-03-21 14:34	102.146045	21.846515	0.729834	0.884249
2017-03-21 20:32	98.392806	21.961776	0.720841	0.884024
2017-03-22 02:31	100.246309	21.919856	0.734311	0.944276
2017-03-22 08:31	98.305423	21.858262	0.719631	0.888128
2017-03-22 14:30	101.561409	22.300484	0.730707	0.898591
2017-03-22 20:32	98.358048	21.679278	0.718149	0.884942
2017-03-23 02:30	102.570382	22.396071	0.718883	0.957579
2017-03-23 08:30	98.340571	21.975068	0.724421	0.887126
2017-03-23 14:31	99.686277	21.793695	0.721173	0.908469
2017-03-23 20:29	98.55437	21.911738	0.727359	0.886433
2017-03-24 02:30	101.301762	21.731619	0.719772	1.055768
2017-03-24 08:31	98.249456	21.895616	0.7278	0.88837
2017-03-24 14:31	97.994125	21.842545	0.716496	0.885198
2017-03-24 20:31	98.457138	21.872847	0.719044	0.886483
2017-03-25 02:29	101.022191	21.755474	0.724121	1.027473
2017-03-25 14:33	99.826773	21.999632	0.722803	0.910567
2017-03-25 20:33	98.105389	21.983792	0.724285	0.887943
2017-03-26 08:31	100.238345	21.944868	0.774185	1.047512
2017-03-26 14:33	98.33022	22.05747	0.781765	0.889891
2017-03-26 20:31	98.355709	21.71364	0.775695	0.888801
2017-03-27 02:29	101.72122	22.611693	0.775005	1.218645
2017-03-27 08:30	98.420304	21.714845	0.780854	0.889113
2017-03-27 14:30	98.190431	21.950825	0.778351	0.897489
2017-03-27 20:30	97.244705	21.725812	0.777904	0.889884
2017-03-28 02:29	98.694306	21.979433	0.787341	0.961022
2017-03-28 08:35	97.374414	21.753965	0.775293	0.889846
2017-03-28 14:29	97.992942	21.923323	0.77282	0.914183
2017-03-28 20:31	97.184532	21.894538	0.779875	0.888278
2017-03-29 02:32	99.224211	22.11017	0.777758	1.015887
2017-03-29 08:31	97.694594	21.892196	0.784669	0.889081
2017-03-29 14:33	99.982721	22.625123	0.771758	0.89597
2017-03-29 20:35	99.258333	21.918522	0.777621	0.886522
2017-03-30 02:31	100.213984	21.78466	0.781422	0.98445
2017-03-30 08:30	97.625441	22.023779	0.780802	0.889601
2017-03-30 14:33	97.113307	21.982794	0.777446	0.886151
2017-03-30 20:29	97.076599	21.937256	0.787983	0.888015
2017-03-31 02:31	100.521351	21.960567	0.770668	1.010274
2017-03-31 08:30	97.207804	21.89591	0.780479	0.889633
2017-03-31 14:30	98.29452	21.977289	0.779057	0.888937
2017-03-31 20:31	97.557777	21.975364	0.779921	0.886164
2017-04-01 02:31	98.983409	21.92724	0.782867	0.94037
2017-04-01 14:31	98.446495	21.702296	0.780445	0.889145
2017-04-01 20:36	97.337023	21.928088	0.786197	0.887117
2017-04-02 02:29	98.717892	21.875516	0.779351	0.947775
2017-04-02 08:30	97.391685	21.934472	0.782325	0.89021
2017-04-02 14:30	98.335092	21.900271	0.802649	0.8915
2017-04-02 20:30	97.219319	21.851265	0.781537	0.886954
2017-04-03 02:29	98.777793	21.908453	0.778701	0.917483
2017-04-03 08:35	97.078717	21.883278	0.782327	0.887482
2017-04-03 14:31	97.457292	21.847681	0.78413	0.893943
2017-04-03 20:31	97.569112	21.995249	0.806582	0.888517
2017-04-04 02:31	100.092637	22.402127	0.775326	0.975308
2017-04-04 08:31	97.73749	21.958398	0.783	0.892527
2017-04-04 14:29	99.087309	22.246628	0.780447	0.917091
2017-04-04 20:30	97.211739	22.008046	0.775711	0.88961
2017-04-05 02:34	99.125422	21.819684	0.786829	0.961237
2017-04-05 08:28	97.210166	21.885621	0.771083	0.890348
2017-04-05 14:29	98.93772	21.931468	0.785084	0.893361
2017-04-05 20:28	97.651569	21.973727	0.777568	0.888072
2017-04-06 02:29	98.855455	21.894752	0.780176	0.979377
2017-04-06 08:32	97.49901	21.972419	0.77854	0.885187
2017-04-06 14:34	99.076302	21.963144	0.782756	0.964175
2017-04-06 20:30	97.103476	21.931958	0.777219	0.886338
2017-04-07 02:29	99.979112	21.934922	0.778469	0.989611
2017-04-07 08:29	97.559771	21.987692	0.779614	0.884852
2017-04-07 14:29	98.814837	22.306489	0.777692	0.916677
2017-04-07 20:30	100.24937	22.003948	0.766822	0.886435
2017-04-08 02:33	99.022321	21.710633	0.775395	0.911735
2017-04-08 08:33	97.575702	21.924649	0.778845	0.885664
2017-04-08 14:30	99.498706	21.872036	0.775152	0.938614
2017-04-08 20:29	97.43424	21.911371	0.78287	0.887017
2017-04-09 02:33	99.698602	21.89371	0.78823	1.009713
2017-04-09 08:29	98.460119	21.996162	0.772757	0.918741
2017-04-09 14:33	98.412147	21.962822	0.774296	0.890703
2017-04-09 20:29	98.132596	21.889202	0.775239	0.906508
2017-04-10 14:29	99.451153	22.038615	0.779587	0.958182
2017-04-10 20:33	98.933466	21.69816	0.778339	1.044524
2017-04-11 02:28	100.145304	21.969086	0.790754	0.982154
2017-04-11 08:29	97.326924	21.861352	0.774751	0.886735
2017-04-11 14:30	98.593631	21.976837	0.782038	0.889325
2017-04-11 20:30	98.379868	21.954538	0.771469	0.911705
2017-04-12 02:31	99.85738	21.942194	0.778738	0.990395
2017-04-12 08:31	97.454716	21.922595	0.774357	0.885437
2017-04-12 14:29	99.374905	21.967703	0.775586	1.17401
2017-04-12 20:31	98.964876	22.054443	0.778166	0.911099
2017-04-13 02:29	99.952719	21.936855	0.776462	1.020888
2017-04-13 08:29	99.523541	22.079798	0.78041	0.902187
2017-04-13 14:29	98.330618	21.931712	0.784248	0.888502
2017-04-13 20:30	97.347454	21.895827	0.786978	0.888488
2017-04-14 02:31	99.705711	21.987905	0.77863	0.949558
2017-04-14 14:32	97.427504	21.969981	0.771748	0.886778
2017-04-14 20:30	97.440557	21.934986	0.775609	0.890787
2017-04-15 02:29	98.632456	21.890496	0.780508	0.910986
2017-04-15 14:31	98.416035	21.98285	0.780165	0.899639
2017-04-15 20:32	98.211268	21.973221	0.778119	0.882966
2017-04-16 02:31	99.703756	21.957017	0.778355	0.970407
2017-04-16 14:30	98.19208	22.120818	0.770564	0.895195
2017-04-16 20:35	98.304916	21.917322	0.774333	0.894321
2017-04-17 02:33	98.871024	22.022268	0.784836	0.91906
2017-04-17 08:30	97.450722	21.891077	0.77823	0.886913
2017-04-17 14:32	98.329919	21.919025	0.788611	0.905489
2017-04-17 20:34	98.326791	21.957391	0.781457	0.88795
2017-04-18 02:33	101.033868	22.077387	0.779108	0.919472
2017-04-18 08:34	97.582175	21.938874	0.775944	0.887085
2017-04-18 14:31	98.207613	21.849638	0.777466	0.891518
2017-04-18 20:34	97.617431	21.958036	0.773375	0.885864
2017-04-19 02:30	98.919242	21.93968	0.775761	0.931211
2017-04-19 08:32	97.411623	21.892027	0.76849	0.88541
2017-04-19 14:32	98.178882	21.861058	0.777595	0.892705
2017-04-19 20:32	97.597528	21.95206	0.772902	0.886435
2017-04-20 02:32	98.900471	21.939146	0.775912	0.914126
2017-04-20 08:34	97.136281	21.912913	0.781094	0.886612
2017-04-20 14:31	98.408203	21.895762	0.780051	0.891875
2017-04-20 20:30	98.353466	21.980952	0.775097	0.889401
2017-04-21 08:33	98.343794	21.690625	0.787449	0.916126
2017-04-21 14:32	98.542728	21.989739	0.783526	0.91521
2017-04-21 20:30	98.532953	21.753684	0.780059	0.909589
2017-04-22 02:30	99.244504	21.966249	0.774975	0.958112
2017-04-22 14:30	97.864415	22.019293	0.775419	0.884443
2017-04-22 20:33	98.082871	21.693379	0.777465	0.904631
2017-04-23 02:29	100.778033	22.171876	0.772595	0.992256
2017-04-23 14:29	98.875503	21.903341	0.766696	0.90336
2017-04-23 20:29	98.334752	21.919706	0.775075	0.90677
2017-04-24 02:31	98.058802	21.676173	0.77796	0.939877
2017-04-24 14:32	97.672237	21.980609	0.777446	0.90314
2017-04-24 20:35	97.61955	21.931926	0.771264	0.88555
2017-04-25 02:31	97.498184	21.950466	0.780769	0.925563
2017-04-25 08:32	96.315471	22.374987	0.779226	0.885589
2017-04-25 14:32	97.618688	21.897737	0.776901	0.910221
2017-04-25 20:32	97.351909	21.703293	0.778683	0.910121
2017-04-26 08:31	98.608934	21.899245	0.7748	0.976352
2017-04-26 14:35	97.391942	21.845218	0.776058	0.892244
2017-04-26 20:34	97.184229	22.286813	0.772078	0.894177
2017-04-27 02:31	98.295731	21.908935	0.782212	0.940929
2017-04-27 08:33	98.864111	22.1752	0.773132	0.913632
2017-04-27 14:30	97.929406	22.119579	0.769877	0.909805
2017-04-27 20:32	96.715804	22.030265	0.779885	0.886603
2017-04-28 02:29	99.315706	21.754741	0.777114	0.936123
2017-04-28 08:30	96.610545	21.95614	0.778842	0.885212
2017-04-28 14:34	97.682788	21.862403	0.769576	0.939345
2017-04-28 20:31	96.428545	21.901027	0.776496	0.883435
2017-04-29 02:32	98.417282	22.235313	0.774555	0.931978
2017-04-29 08:31	96.552454	22.04669	0.861102	0.976617
2017-04-29 14:31	98.723593	22.113512	0.801882	0.904415
2017-04-29 20:30	101.791669	22.104272	0.771132	1.037185
2017-04-30 02:35	100.299367	21.902658	0.780253	0.968442
2017-04-30 08:32	97.157538	22.118994	0.779431	0.891111
2017-04-30 14:30	96.342055	21.897773	0.767795	0.888865
2017-04-30 20:33	97.063203	22.009464	0.776156	0.903512
2017-05-01 02:33	97.547513	21.913232	0.778448	0.929415
2017-05-01 08:31	96.115143	21.878006	0.779003	0.884324
2017-05-01 14:31	96.171525	21.961052	0.779898	0.88496
2017-05-01 20:30	96.114518	21.903822	0.777501	0.88686
2017-05-02 02:29	97.591186	21.885008	0.812913	0.927238
2017-05-02 08:35	96.86978	21.689359	0.798536	0.889395
2017-05-02 20:35	97.657547	21.905036	0.80028	0.912333
2017-05-03 02:32	97.68781	21.662682	0.773644	0.898636
2017-05-03 08:32	96.256697	21.901167	0.771846	0.885419
2017-05-03 14:34	96.017489	21.86737	0.77688	0.887289
2017-05-03 20:30	96.267203	21.647662	0.775474	0.892704
2017-05-04 02:29	97.786932	21.884235	0.78466	0.930991
2017-05-04 14:29	96.021255	21.840406	0.777759	0.884128
2017-05-04 20:33	96.084562	21.901088	0.776661	0.889886
2017-05-05 02:29	97.685996	21.856145	0.776469	0.929754
2017-05-05 08:31	96.27262	21.908331	0.767237	0.889074
2017-05-05 14:30	96.875804	21.959851	0.789524	0.885765
2017-05-05 20:30	96.370871	21.939868	0.774998	0.885911
2017-05-06 02:30	97.260503	21.932812	0.781347	0.912192
2017-05-06 08:30	97.3713	22.034185	0.772794	0.894789
2017-05-06 22:01	96.309563	22.028965	0.769479	0.884255
2017-05-07 11:23	97.802031	22.021516	0.775837	1.179295
2017-05-07 20:39	97.251087	21.713875	0.780885	0.905646
2017-05-08 02:39	99.012532	21.903666	0.779564	1.005056
2017-05-08 14:40	97.081183	21.699216	0.778353	0.926887
2017-05-08 20:40	96.271106	21.901451	0.787311	0.884194
2017-05-09 02:40	99.195245	21.86722	0.80582	0.934203
2017-05-09 08:39	96.496681	21.97825	0.784236	0.891649
2017-05-09 14:39	96.970485	21.75406	0.785744	0.890258
2017-05-09 20:40	96.270816	22.033082	0.787275	0.890278
2017-05-10 02:40	96.990645	21.819784	0.783437	0.916752
2017-05-10 08:39	96.440086	22.035799	0.786531	0.886872
2017-05-10 14:39	95.966056	22.026928	0.781082	0.886773
2017-05-10 20:39	96.411414	22.066801	0.772195	0.885084
2017-05-11 02:39	97.355049	21.914484	0.779174	0.8984
2017-05-11 08:38	96.184743	21.973476	0.774197	0.890242
2017-05-11 14:40	96.143772	22.027884	0.796087	0.885637
2017-05-11 20:40	95.940998	21.945988	0.776634	0.887891
2017-05-12 02:40	97.980365	21.900616	0.784608	0.92508
2017-05-12 08:40	96.224692	21.971327	0.772997	0.88679
2017-05-12 14:40	96.944707	21.978981	0.772068	0.883418
2017-05-12 20:41	97.427785	22.00583	0.768505	0.900911
2017-05-13 02:42	97.182892	21.661129	0.78129	0.932524
2017-05-13 14:40	96.888169	21.894198	0.767266	0.899083
2017-05-13 20:40	96.114173	21.672554	0.786665	0.882345
2017-05-14 08:40	97.338633	21.940996	0.776119	0.897525
2017-05-14 14:41	97.282734	21.884882	0.774608	0.915257
2017-05-14 20:40	96.39423	21.707569	0.774596	0.88738
2017-05-15 02:40	97.678889	21.892672	0.77926	0.928067
2017-05-15 14:39	96.005256	21.846031	0.773494	0.885071
2017-05-15 20:41	96.201634	21.893057	0.797624	0.900262
2017-05-16 02:40	97.231153	21.713474	0.791498	0.932256
2017-05-16 14:40	96.261931	21.936273	0.795337	0.886308
2017-05-16 20:40	96.06422	21.907391	0.794559	0.88702
2017-05-17 02:41	98.454464	21.715511	0.794953	0.918258
2017-05-17 08:41	96.26737	21.886886	0.810763	0.88545
2017-05-17 14:41	97.885499	21.863113	0.840677	0.924464
2017-05-17 20:40	96.175466	21.886226	0.770052	0.890999
2017-05-18 02:41	97.357871	21.888759	0.775885	0.897991
2017-05-18 08:40	96.195648	21.950357	0.778149	0.88655
2017-05-18 14:41	96.005263	21.972558	0.776817	0.885144
2017-05-18 20:40	97.760902	21.984512	0.779413	0.890196
2017-05-19 02:40	97.944234	21.877492	0.782888	0.949145
2017-05-19 14:40	96.426934	22.007049	0.780466	0.884658
2017-05-19 20:40	96.312212	22.000422	0.781594	0.887112
2017-05-20 02:41	97.455489	22.029726	0.780061	0.918081
2017-05-20 14:42	98.621329	21.765227	0.782958	1.288169
2017-05-20 20:41	96.227378	21.981223	0.781414	0.90617
2017-05-21 02:41	97.34045	21.887435	0.777622	0.935131
2017-05-21 14:41	97.562982	21.716747	0.776852	0.897621
2017-05-21 20:41	97.464345	21.875952	0.715297	1.008573
2017-05-22 02:41	97.848922	21.891467	0.715013	0.953225
2017-05-22 14:41	97.419221	21.940636	0.727473	0.92828
2017-05-22 20:40	97.039119	21.874867	0.735958	0.908105
2017-05-23 02:42	96.993508	21.929757	0.719872	0.933225
2017-05-23 08:39	95.575306	21.890055	0.714909	0.887317
2017-05-23 14:42	96.287912	21.877364	0.716509	0.885722
2017-05-23 20:41	95.755684	21.655775	0.736591	0.886003
2017-05-24 02:40	97.035768	21.844755	0.71603	0.916396
2017-05-24 08:41	96.743876	21.645302	0.725977	0.904393
2017-05-24 14:41	95.482132	21.830787	0.718835	0.884437
2017-05-24 20:41	95.804185	21.680663	0.718332	0.890047
2017-05-25 14:40	98.78068	21.868259	0.720153	0.966488
2017-05-26 02:40	97.024164	21.659201	0.71921	0.932893
2017-05-26 08:40	95.909914	21.847784	0.719494	0.892266
2017-05-26 14:40	95.508013	21.743289	0.723293	0.884622
2017-05-26 20:41	96.764683	21.853252	0.723828	0.885978
2017-05-27 02:40	97.43468	21.670073	0.717249	0.944431
2017-05-27 14:41	96.624467	21.832972	0.720036	0.889666
2017-05-27 20:43	96.540089	21.632094	0.728775	0.931946
2017-05-28 02:41	97.697206	21.870332	0.724538	0.968645
2017-05-28 08:41	96.576262	21.685301	0.712093	0.903774
2017-05-28 14:39	95.527636	21.859505	0.730357	0.884701
2017-05-28 20:40	96.475672	21.672791	0.724893	0.890519
2017-05-29 02:41	97.163571	21.893826	0.716975	0.929068
2017-05-29 08:41	95.789481	21.821561	0.7256	0.887902
2017-05-29 14:39	95.523308	21.841243	0.72371	0.89178
2017-05-29 20:40	96.375524	21.867505	0.722799	0.887478
2017-05-30 02:40	96.943798	21.931862	0.717995	0.990578
2017-05-30 14:40	95.371244	21.889025	0.720964	0.887589
2017-05-30 20:41	97.448782	21.929906	0.733485	0.883101
2017-05-31 02:40	97.150296	21.870126	0.730724	0.9306
2017-05-31 14:40	95.632187	21.619056	0.725058	0.884868
2017-05-31 20:41	95.697954	21.837841	0.718067	0.889353
2017-06-01 02:40	97.586424	21.713692	0.714585	0.927176
2017-06-01 08:40	95.824589	21.907393	0.721909	0.884646
2017-06-01 14:40	95.552266	21.86866	0.73523	0.89418
2017-06-01 20:42	95.733589	21.662331	0.722822	0.888911
2017-06-02 02:42	97.261649	21.954657	0.729644	0.940617
2017-06-02 14:42	96.306268	21.670058	0.720316	0.886526
2017-06-02 20:40	95.376227	21.871336	0.719204	0.888231
2017-06-03 02:41	96.837728	21.84628	0.733626	0.949397
2017-06-03 14:41	96.284127	21.867354	0.720337	0.886618
2017-06-03 20:46	97.029839	21.835268	0.720735	0.91902
2017-06-04 02:42	99.192549	21.910542	0.724219	0.988368
2017-06-04 08:40	95.492444	21.896953	0.724536	0.885529
2017-06-04 14:41	96.994199	21.957274	0.728054	0.899682
2017-06-04 20:40	95.661233	21.903288	0.719855	0.883562
2017-06-05 02:41	96.833056	21.655133	0.727484	0.921581
2017-06-05 08:40	95.460742	21.873226	0.720634	0.886517
2017-06-05 14:40	97.107329	21.744118	0.734524	0.893956
2017-06-05 20:40	95.921804	21.959166	0.728801	0.885981
2017-06-06 02:41	97.60528	21.953097	0.71973	0.970644
2017-06-06 08:41	96.7909	21.716291	0.738684	0.896636
2017-06-06 14:41	97.096855	21.902899	0.734594	0.898695
2017-06-06 20:41	95.750337	21.706713	0.715526	0.884318
2017-06-07 02:41	97.065406	21.910477	0.736177	0.967922
2017-06-07 08:41	96.993155	21.885061	0.737697	0.971669
2017-06-07 14:44	95.526723	21.939262	0.722821	0.884017
2017-06-07 20:41	95.53655	22.511891	0.725945	0.885097
2017-06-08 02:41	99.601946	22.536225	0.731275	0.941918
2017-06-08 08:40	98.479959	21.972807	0.723594	0.890078
2017-06-08 14:41	96.674311	21.927456	0.718044	0.902262
2017-06-08 20:41	95.775258	21.891432	0.753484	0.898633
2017-06-09 02:41	96.673248	21.644412	0.735842	0.912667
2017-06-09 08:41	95.969892	21.890754	0.715729	0.884803
2017-06-09 14:42	97.239708	21.641985	0.723139	0.910186
2017-06-09 20:42	96.630178	21.876165	0.721645	0.892807
2017-06-10 02:41	96.844912	21.626871	0.717542	0.932003
2017-06-10 08:40	95.600559	21.853605	0.722917	0.881567
2017-06-10 14:40	96.531633	21.638945	0.718188	0.885424
2017-06-10 20:40	95.582563	21.832223	0.726117	0.884008
2017-06-11 02:41	95.501174	21.623687	0.724702	0.885919
2017-06-11 08:40	95.510401	21.839998	0.714933	0.885158
2017-06-11 14:40	95.53498	21.614838	0.715729	0.892072
2017-06-11 20:41	95.519587	21.838678	0.724486	0.882552
2017-06-12 02:41	96.444464	21.669814	0.718741	0.896185
2017-06-12 08:41	95.695081	21.883514	0.716346	0.883165
2017-06-12 14:41	95.70437	21.674117	0.727664	0.882474
2017-06-12 20:41	95.650388	22.003161	0.716874	0.886028
2017-06-13 02:42	95.732423	21.669301	0.72703	0.884441
2017-06-13 08:40	96.658643	21.857246	0.718217	0.897978
2017-06-13 14:40	95.49314	21.637102	0.721636	0.888377
2017-06-13 20:40	95.701525	21.82372	0.718067	0.887701
2017-06-14 02:40	95.76256	21.658087	0.727945	0.885631
2017-06-14 08:43	96.589399	21.867769	0.729011	0.936148
2017-06-14 14:44	95.694237	21.759662	0.722648	0.885832
2017-06-14 20:41	96.690993	21.866402	0.717896	0.957474
2017-06-15 02:40	95.163273	21.73703	0.715798	0.884717
2017-06-15 08:39	95.348276	21.862747	0.717999	0.886207
2017-06-15 14:41	95.721212	21.642158	0.713633	0.886086
2017-06-15 20:41	95.291183	21.858556	0.725792	0.883414
2017-06-16 02:40	96.004071	21.641026	0.71997	0.88722
2017-06-16 14:40	96.293384	21.864309	0.723808	0.887487
2017-06-16 20:43	96.109781	21.612069	0.719406	0.911873


==> montfunc.dat <==
date, parse, completeness, parse2, src, version
2015-04-25T12:11:26,2.1e-05,81.20099,10.717485,0.260814
2015-04-26T12:51:36,2e-05,81.296636,19.065095,0.597989,0.611711
2015-04-26T15:55:58,2.1e-05,79.60791,18.87243,0.561949,0.678047
2015-04-26T21:09:32,2.2e-05,81.990718,19.205685,0.567289,0.680235
2015-04-27T03:06:56,2.1e-05,80.002622,19.088196,0.587833,1.573817
2015-04-27T09:02:36,1.4e-05,81.822469,19.658764,0.593156,0.699356
2015-04-27T15:10:09,2.2e-05,81.652193,19.648674,0.591713,0.69976
2015-04-27T21:10:51,2.3e-05,81.941995,19.640251,0.587334,0.700173
2015-04-28T03:12:51,2.1e-05,81.766657,19.633646,0.58613,0.730344
2015-04-28T09:06:31,2.2e-05,81.935635,19.664709,0.598045,0.716709
2015-04-28T15:13:04,2.1e-05,81.903231,19.658532,0.603639,0.703163
2015-04-28T21:14:52,2.2e-05,81.899379,19.645886,0.585406,0.708706
2015-04-29T03:17:38,2.2e-05,83.789187,19.64534,0.585328,0.723355
2015-04-29T09:12:56,2.1e-05,82.076717,19.674343,0.5974,0.706838
2015-04-29T15:12:46,2.1e-05,82.041087,19.678393,0.596233,0.705708
2015-04-29T21:14:41,2.2e-05,81.961276,19.65742,0.58919,0.711156
2015-04-30T03:11:14,2.1e-05,81.852875,19.687088,0.605861,0.723376
2015-04-30T09:11:13,2.2e-05,82.102161,19.656236,0.589614,0.710135
2015-04-30T15:10:35,2.2e-05,82.054909,19.6405,0.594684,0.708745
2015-04-30T21:12:50,2.6e-05,82.172744,19.642261,0.588748,0.709924
2015-05-01T03:08:42,2.6e-05,82.805641,19.605173,0.590438,0.739902
2015-05-01T09:10:32,2.2e-05,82.45614,19.687068,0.587959,0.709007
2015-05-01T15:10:37,2.5e-05,81.931942,19.597035,0.583529,0.710605
2015-05-01T21:02:47,2.3e-05,82.08842,19.664298,0.592989,0.710268
2015-05-02T03:03:54,2.3e-05,90.199935,19.54857,0.594264,0.924772
2015-05-02T09:07:05,1.5e-05,82.380754,19.654562,0.607399,0.713596
2015-05-02T15:50:26,3.3e-05,82.283096,19.716468,0.58398,0.713856
2015-05-02T21:10:11,2.4e-05,82.482787,19.728802,0.583837,0.716191
2015-05-03T03:10:12,2.1e-05,87.01847,19.619222,0.600348,0.879885
2015-05-03T09:12:43,0.017945,82.285296,19.708641,0.599958,0.714455
2015-05-03T15:07:14,0.004748,81.993756,19.502253,0.592478,0.725176
2015-05-03T21:11:28,0.002442,82.225357,19.68019,0.58376,0.71578
2015-05-04T03:11:04,3.7e-05,85.602655,19.621266,0.590985,0.810254
2015-05-04T09:10:25,2.8e-05,82.297561,19.701481,0.594501,0.718852
2015-05-04T15:07:29,0.005024,82.699821,19.626852,0.593717,0.713445
2015-05-04T21:10:23,0.007753,82.218753,19.727276,0.593426,0.715589
2015-05-05T03:11:48,0.003162,86.251359,19.515116,0.591244,0.819461
2015-05-05T09:06:59,0.003353,82.213014,19.719478,0.590169,0.719196
2015-05-05T15:11:20,0.005737,82.751313,19.553458,0.59177,0.796932
2015-05-05T21:11:31,0.006084,82.164509,19.733512,0.594721,0.719549
2015-05-06T03:07:54,0.006955,86.257773,19.749551,0.599628,0.856659
2015-05-06T09:21:39,0.00578,82.013935,19.84037,0.599971,0.725272
2015-05-06T15:09:46,0.005889,81.999976,19.747789,0.587975,0.719662
2015-05-06T21:17:48,0.00163,82.068959,19.847728,0.59529,0.717781
2015-05-07T03:13:49,0.012569,87.692164,19.704701,0.592325,0.887569
2015-05-07T09:08:50,0.004678,82.276323,19.695345,0.599706,0.723229
2015-05-07T15:12:12,0.007953,81.990368,19.75106,0.599622,0.72036
2015-05-07T21:39:51,0.008426,82.012945,19.789957,0.590596,0.72156
2015-05-08T03:14:33,0.005969,87.550603,19.69737,0.588268,0.831846
2015-05-08T09:12:17,0.001543,81.88999,19.711832,0.593076,0.720404
2015-05-08T15:07:54,0.003272,82.297015,19.67509,0.587315,0.723259
2015-05-08T21:06:18,0.001455,81.801756,19.732294,0.60792,0.718397
2015-05-09T03:07:36,0.001141,86.864246,19.616717,0.586527,0.80833
2015-05-09T09:08:14,0.002777,81.959804,19.727838,0.595261,0.719747
2015-05-09T15:11:00,0.002256,81.785474,20.380762,0.669166,0.782092
2015-05-09T21:07:53,3e-05,82.779831,19.780216,0.598522,0.72214
2015-05-10T03:09:02,2.2e-05,85.255899,19.78735,0.605649,0.818844
2015-05-10T09:11:19,2.6e-05,82.035922,19.814966,0.597593,0.722875
2015-05-10T15:09:05,2.6e-05,81.806141,19.630095,0.602327,0.72243
2015-05-10T21:14:34,2.6e-05,82.032683,19.826673,0.586622,0.72262
2015-05-11T03:21:15,2.3e-05,85.935679,19.87629,0.597084,0.823725
2015-05-11T09:19:06,2.7e-05,82.351278,19.809611,0.597882,0.722509
2015-05-11T15:10:27,2.4e-05,82.820257,19.777538,0.595624,0.771871
2015-05-11T21:09:20,2.3e-05,82.149631,19.77645,0.593375,0.723776
2015-05-12T03:07:07,2.2e-05,86.476801,19.88678,0.594714,0.869581
2015-05-12T09:13:11,2.3e-05,82.154569,19.870652,0.589275,0.723793
2015-05-12T15:06:38,2.6e-05,84.633728,19.905728,0.597165,0.773395
2015-05-12T21:20:51,1.8e-05,83.015814,19.949114,0.591244,0.725392
2015-05-13T03:11:31,2.3e-05,85.458539,19.967338,0.597201,0.865644
2015-05-13T09:05:52,2.3e-05,83.068147,19.736464,0.590302,0.727524
2015-05-13T15:11:03,2.4e-05,83.846993,19.827586,0.605004,0.728866
2015-05-13T21:16:38,2.2e-05,83.014376,19.929142,0.592364,0.729728
2015-05-14T03:11:38,2.7e-05,86.788974,20.498855,0.596649,0.889734
2015-05-14T09:15:39,2.3e-05,83.20555,19.716606,0.586037,0.726739
2015-05-14T15:13:54,2.3e-05,84.092374,20.473599,0.598923,0.740769
2015-05-14T21:12:23,2.3e-05,83.044557,19.819729,0.590187,0.725973
2015-05-15T03:07:05,2.4e-05,86.161107,19.886478,0.595592,0.836529
2015-05-15T09:25:41,2.3e-05,83.584649,19.76474,0.598355,0.743165
2015-05-15T15:11:31,2.5e-05,84.794476,19.90227,0.60138,0.748106
2015-05-15T21:07:33,2.5e-05,83.411539,19.849894,0.614072,0.733118
2015-05-16T03:13:18,2.3e-05,86.475673,19.916786,0.588733,0.83665
2015-05-16T14:40:37,2.2e-05,83.298927,19.85577,0.600525,0.728422
2015-05-16T20:58:37,2.4e-05,83.464544,19.938128,0.586771,0.727313
2015-05-17T03:08:00,2.2e-05,86.452085,19.77165,0.584812,0.803805
2015-05-17T09:02:14,2.2e-05,83.383946,19.994723,0.586747,0.729424
2015-05-17T15:02:49,2.3e-05,84.571446,20.377976,0.583934,0.728524
2015-05-17T20:59:15,2.5e-05,83.385997,19.883695,0.585097,0.728131
2015-05-18T02:56:41,2.3e-05,87.048877,19.945012,0.595893,0.830135
2015-05-18T09:03:36,2.3e-05,83.245152,19.937518,0.596059,0.729234
2015-05-18T15:08:32,2.4e-05,83.250938,19.766312,0.600606,0.732143
2015-05-18T21:01:58,2.4e-05,83.292988,19.923319,0.587909,0.729842
2015-05-19T03:01:04,2.3e-05,87.264895,19.790911,0.59542,0.804431
2015-05-19T09:06:12,2.3e-05,83.530074,19.935387,0.599033,0.728981
2015-05-19T15:07:08,2.5e-05,84.155714,19.940572,0.597428,0.729339
2015-05-19T21:04:07,2.3e-05,83.527168,19.967179,0.593981,0.729237
2015-05-20T02:56:26,2.3e-05,85.351265,19.971891,0.593289,0.785359
2015-05-20T09:06:07,2.3e-05,83.542988,20.062783,0.601833,0.72869
2015-05-20T15:05:23,2.2e-05,83.830635,19.859778,0.60045,0.731945
2015-05-20T21:01:30,2.2e-05,83.596016,19.999213,0.6087,0.730629
2015-05-21T03:00:19,2.3e-05,86.796466,19.991803,0.609513,0.801121
2015-05-21T09:02:59,2.3e-05,83.599939,20.111232,0.606912,0.731965
2015-05-21T15:10:23,2.2e-05,83.704717,20.157101,0.596963,0.730996
2015-05-21T21:05:58,2.6e-05,84.026074,19.956275,0.589312,0.729355
2015-05-22T02:58:04,2.6e-05,88.014813,20.073042,0.586744,0.791562
2015-05-22T09:10:57,2.3e-05,83.779686,20.057525,0.591188,0.732137
2015-05-22T15:08:28,2.2e-05,84.563751,20.08794,0.595007,0.735493
2015-05-22T21:04:46,2.2e-05,83.720292,19.937456,0.586516,0.737278
2015-05-23T03:11:48,2.3e-05,86.823203,20.005139,0.582144,0.824831
2015-05-23T09:16:24,2.2e-05,83.746668,20.043848,0.593798,0.729035
2015-05-23T15:17:56,2.4e-05,84.14891,20.023781,0.598699,0.739156
2015-05-23T21:13:36,2.4e-05,83.701351,20.041117,0.594909,0.733628
2015-05-24T03:13:12,2.2e-05,89.034967,19.993247,0.583403,0.833123
2015-05-24T09:16:47,2.7e-05,83.909413,19.884111,0.587073,0.73643
2015-05-24T15:15:27,2.6e-05,83.835345,19.984051,0.588156,0.731123
2015-05-24T21:13:49,2.4e-05,83.660974,20.021867,0.592673,0.731756
2015-05-25T03:13:29,2.2e-05,87.156651,20.053514,0.600739,0.827181
2015-05-25T09:15:45,2.3e-05,83.6521,20.001706,0.599542,0.735836
2015-05-25T15:16:28,2.4e-05,83.80894,20.048157,0.601804,0.74567
2015-05-25T21:15:31,2.6e-05,83.650673,20.066255,0.613481,0.732572
2015-05-26T03:13:00,2.2e-05,87.070361,19.893592,0.599263,0.806446
2015-05-26T09:16:31,1.5e-05,83.8089,20.068905,0.60984,0.734259
2015-05-26T15:37:36,2.6e-05,84.213872,20.015287,0.590802,0.734389
2015-05-26T21:31:54,2.5e-05,83.822468,20.081953,0.601868,0.735882
2015-05-27T03:27:50,2.7e-05,87.123249,20.097712,0.594468,0.816264
2015-05-27T09:37:21,2.5e-05,83.63341,19.917975,0.590824,0.732897
2015-05-27T15:37:18,2.7e-05,84.457523,20.069936,0.602426,0.734812
2015-05-27T21:28:09,2.4e-05,83.719002,20.092164,0.606709,0.734811
2015-05-28T03:20:43,2.5e-05,87.046684,20.248742,0.617428,0.840142
2015-05-28T09:39:31,4.7e-05,83.601261,20.183633,0.605297,0.736613
2015-05-28T15:38:21,2.3e-05,84.075624,19.996571,0.584853,0.734842
2015-05-28T21:36:20,2.3e-05,83.7305,20.129708,0.590664,0.744999
2015-05-29T03:41:34,2.5e-05,85.150778,20.064252,0.60355,0.801358
2015-05-29T09:39:56,2.5e-05,83.5886,20.127182,0.6015,0.733881
2015-05-29T21:40:12,2.6e-05,93.368568,20.15976,0.598985,0.750484
2015-05-30T03:37:53,2.6e-05,95.055055,19.999683,0.625936,0.896393
2015-05-30T09:37:37,2.4e-05,85.394238,20.123037,0.598124,0.736202
2015-05-30T15:38:29,2.4e-05,84.354157,20.145337,0.593715,0.732796
2015-05-30T21:33:11,2.6e-05,83.693371,20.148511,0.602569,0.736092
2015-05-31T03:40:08,2.5e-05,87.050689,20.001251,0.590776,0.817619
2015-05-31T09:43:18,2.5e-05,83.662499,20.089295,0.605269,0.736376
2015-05-31T15:35:44,2.3e-05,83.892788,20.07107,0.611383,0.750458
2015-05-31T21:36:47,2.2e-05,83.513879,20.113231,0.608463,0.734841
2015-06-01T03:31:22,1.8e-05,87.097043,20.098572,0.588091,0.874138
2015-06-01T09:55:22,2.3e-05,83.536794,20.121576,0.59434,0.738784
2015-06-02T03:38:04,2.3e-05,85.630186,20.193313,0.59154,0.838797
2015-06-02T09:38:09,1.4e-05,82.146108,19.943194,0.589107,0.736173
2015-06-02T15:36:52,2.5e-05,82.921859,20.084862,0.598236,0.750521
2015-06-02T21:38:06,2.5e-05,82.325396,20.081071,0.591063,0.735851
2015-06-03T03:40:58,2.3e-05,84.934003,20.112495,0.597009,0.819389
2015-06-03T09:39:17,2.3e-05,82.495539,19.961924,0.609417,0.736094
2015-06-03T15:43:35,2.3e-05,83.047652,20.081421,0.594715,0.739698
2015-06-03T21:38:09,2.6e-05,82.661219,19.977578,0.597303,0.738218
2015-06-04T03:35:50,2.7e-05,85.936423,20.226024,0.60334,0.814182
2015-06-04T09:43:06,2.3e-05,82.750607,20.198389,0.607709,0.741179
2015-06-04T15:41:46,2.3e-05,83.292531,20.179365,0.613228,0.738613
2015-06-04T21:35:02,2.5e-05,82.807086,20.204632,0.604783,0.737631
2015-06-05T03:34:53,2.7e-05,85.033851,20.263646,0.598814,0.800149
2015-06-05T09:40:47,2.5e-05,82.692198,20.038601,0.595988,0.757575
2015-06-05T15:45:09,2.2e-05,83.335788,20.207788,0.59907,0.739208
2015-06-05T21:35:45,2.6e-05,82.786898,20.058713,0.600577,0.739877
2015-06-06T03:35:58,2.3e-05,86.141646,20.211891,0.595889,0.842467
2015-06-06T09:14:46,2.5e-05,83.321476,20.195178,0.598685,0.781667
2015-06-06T21:39:34,2.5e-05,83.653013,20.259793,0.605307,0.775092
2015-06-07T03:35:52,2.5e-05,86.886175,20.314898,0.605012,0.831102
2015-06-07T09:45:09,2.5e-05,82.867251,20.293862,0.594716,0.741299
2015-06-07T15:40:19,2.2e-05,82.622929,20.115986,0.612763,0.747685
2015-06-07T21:41:27,2.5e-05,82.921906,20.229686,0.6108,0.752955
2015-06-08T03:32:13,2.6e-05,85.857187,20.197334,0.603452,0.892909
2015-06-08T09:40:49,2.3e-05,82.962239,20.194847,0.634557,0.739321
2015-06-08T15:38:57,1.7e-05,82.823652,20.162395,0.609312,0.739133
2015-06-08T21:44:05,2.6e-05,83.060151,20.240576,0.612039,0.73999
2015-06-09T03:45:56,2.5e-05,85.68082,20.222438,0.614391,0.834766
2015-06-09T09:45:28,2.5e-05,82.931774,20.31253,0.612492,0.743879
2015-06-09T15:38:30,2.6e-05,83.250112,20.23107,0.601748,0.769169
2015-06-09T21:41:32,2.3e-05,82.880423,20.171308,0.603438,0.739672
2015-06-10T03:40:14,5e-05,86.091761,20.064237,0.600095,0.814304
2015-06-10T09:45:34,2.5e-05,82.919059,20.173814,0.610814,0.74505
2015-06-10T15:39:48,2.5e-05,83.739686,20.171655,0.603366,0.742909
2015-06-10T21:39:02,2.4e-05,83.046911,20.204869,0.619115,0.747317
2015-06-11T03:40:11,1.8e-05,84.844656,20.18819,0.596042,0.802011
2015-06-11T09:46:36,2.6e-05,82.980544,20.184286,0.597127,0.738455
2015-06-11T15:39:47,2.2e-05,83.677452,20.25932,0.605298,0.748103
2015-06-11T21:43:15,2.3e-05,84.540649,20.320329,0.597055,0.739379
2015-06-12T03:52:32,2.6e-05,85.528438,20.057994,0.613327,0.824463
2015-06-12T09:41:35,2.5e-05,83.04419,20.233897,0.622867,0.742465
2015-06-12T15:39:53,2.2e-05,82.728493,20.177745,0.610468,0.741061
2015-06-12T21:38:00,2.3e-05,82.965697,20.219768,0.619098,0.747329
2015-06-13T03:35:19,2.5e-05,82.767858,20.176184,0.618468,0.740951
2015-06-13T09:37:10,2.3e-05,82.954293,20.219397,0.593998,0.740291
2015-06-13T15:34:57,2.7e-05,82.795989,20.247433,0.600086,0.741355
2015-06-13T21:37:27,2.5e-05,82.877164,20.239233,0.598984,0.742299
2015-06-14T03:46:20,2.5e-05,87.80787,20.294147,0.606563,0.872303
2015-06-14T09:49:54,2.6e-05,83.001307,20.257921,0.598283,0.754955
2015-06-14T15:38:49,4.6e-05,84.073079,20.269308,0.604241,0.768173
2015-06-14T21:41:58,2.3e-05,82.939309,20.256181,0.616168,0.743329
2015-06-15T03:42:24,2.2e-05,85.560878,20.280947,0.594912,0.81561
2015-06-15T09:51:28,2.4e-05,83.095108,20.054495,0.603432,0.745603
2015-06-15T15:41:13,2.3e-05,83.862353,20.191523,0.602302,0.741983
2015-06-15T21:41:56,2.6e-05,83.163937,20.154293,0.605789,0.743421
2015-06-16T03:41:39,2.6e-05,86.699736,20.226186,0.600138,0.813685
2015-06-16T09:40:15,1.8e-05,82.818775,20.179194,0.607736,0.742231
2015-06-16T15:43:12,2.5e-05,83.435665,20.215159,0.596932,0.770814
2015-06-16T21:39:15,2.5e-05,83.10987,20.194069,0.60687,0.741941
2015-06-17T03:34:30,2.7e-05,85.854938,20.228977,0.599356,0.811904
2015-06-17T08:58:41,2.5e-05,83.102758,20.195757,0.616742,0.743313
2015-06-17T14:44:27,2.7e-05,84.080865,20.243922,0.610991,0.745053
2015-06-17T21:37:04,2.2e-05,82.905516,20.289144,0.609954,0.745772
2015-06-18T02:44:32,2.3e-05,84.609355,20.061854,0.598917,0.8173
2015-06-18T08:43:04,2.1e-05,82.851154,20.258952,0.593727,0.742801
2015-06-18T15:02:52,2.6e-05,82.886724,20.268259,0.597369,0.747517
2015-06-18T20:49:07,2.3e-05,82.953788,20.251832,0.592262,0.741243
2015-06-19T02:45:09,2.3e-05,82.702781,20.307607,0.608245,0.746067
2015-06-19T08:46:04,2.2e-05,82.898512,20.103881,0.61423,0.744221
2015-06-19T14:45:19,2.5e-05,82.889455,20.232101,0.613741,0.742878
2015-06-19T20:45:14,2.4e-05,83.056776,20.101914,0.631721,0.741493
2015-06-20T02:44:45,2.6e-05,82.847141,20.33595,0.610125,0.741635
2015-06-20T08:45:08,2.5e-05,82.811269,20.191406,0.614373,0.741552
2015-06-20T14:44:56,1.8e-05,83.228342,21.644374,0.678571,0.814724
2015-06-20T20:45:03,2.5e-05,83.385837,20.170667,0.609812,0.74928
2015-06-21T02:44:58,2.8e-05,93.039285,20.446833,0.607425,1.033197
2015-06-21T08:52:00,2.5e-05,83.690514,20.418489,0.609434,0.743017
2015-06-21T14:45:03,2.5e-05,84.177436,20.409093,0.601239,0.751857
2015-06-21T20:44:12,2.6e-05,83.600206,20.38959,0.611008,0.743684
2015-06-22T02:46:02,2.5e-05,87.194394,20.216376,0.592912,0.813143
2015-06-22T08:44:38,2.4e-05,83.63884,20.392886,0.60098,0.748828
2015-06-22T14:45:42,2.7e-05,83.892939,20.335268,0.60248,0.744701
2015-06-22T20:46:52,2.5e-05,83.161424,20.341574,0.600592,0.748425
2015-06-23T02:45:31,2.5e-05,86.604419,20.236441,0.596911,0.817874
2015-06-23T08:45:16,2.6e-05,83.40808,20.371558,0.614931,0.749251
2015-06-23T14:45:09,2.3e-05,83.700819,20.28302,0.611928,0.769497
2015-06-23T20:44:57,2.3e-05,82.817013,20.261083,0.605856,0.745429
2015-06-24T02:48:58,2.4e-05,85.284613,20.274534,0.610825,0.780965
2015-06-24T08:47:50,2.3e-05,82.910726,20.248204,0.605044,0.745735
2015-06-24T14:50:14,2.3e-05,83.164297,20.267483,0.606244,0.745591
2015-06-24T20:51:07,2.5e-05,83.030094,20.253874,0.613484,0.747366
2015-06-25T02:51:00,2.4e-05,84.316629,20.265517,0.617331,0.759106
2015-06-25T08:53:25,2.6e-05,83.27486,20.114467,0.610585,0.744878
2015-06-25T14:49:59,2.7e-05,83.66507,20.226614,0.622445,0.752014
2015-06-25T20:50:26,2.3e-05,83.057871,20.099377,0.614646,0.744667
2015-06-26T02:52:10,2.5e-05,102.27457,20.386347,0.615021,1.557976
2015-06-26T08:50:25,2.5e-05,83.568546,20.221359,0.621655,0.746485
2015-06-26T14:50:44,2.5e-05,85.473015,20.421576,0.608507,0.74985
2015-06-26T20:49:31,2.6e-05,83.558573,20.401369,0.606796,0.748128
2015-06-27T02:50:48,2.5e-05,85.916269,20.469827,0.609966,0.89473
2015-06-27T08:52:55,2.2e-05,83.451834,20.35402,0.614521,0.750996
2015-06-27T14:52:06,2.3e-05,84.612037,20.407108,0.601788,0.763834
2015-06-27T20:48:36,2.3e-05,83.444282,20.41022,0.614457,0.76548
2015-06-28T02:51:39,2.5e-05,87.423914,20.49165,0.616473,0.844664
2015-06-28T08:51:22,2.5e-05,84.301431,20.502806,0.619289,0.752356
2015-06-28T14:53:08,2.7e-05,85.060321,20.470017,0.616596,0.747881
2015-06-28T20:50:04,2.5e-05,84.280889,20.516621,0.607263,0.752258
2015-06-29T02:51:13,2.7e-05,86.712446,20.511217,0.606292,0.799138
2015-06-29T08:51:05,2.6e-05,84.470335,20.418125,0.623429,0.747621
2015-06-29T14:52:26,2.3e-05,85.648983,20.482981,0.611804,0.785492
2015-06-29T20:53:22,2.5e-05,84.398685,20.327236,0.624957,0.756252
2015-06-30T02:52:36,2.6e-05,88.558817,20.547288,0.617371,0.843361
2015-06-30T08:50:49,2.3e-05,84.828306,20.385356,0.607804,0.748367
2015-06-30T14:51:49,2.6e-05,85.458022,20.534776,0.613648,0.748209
2015-06-30T20:51:35,2.3e-05,84.482932,20.529919,0.623762,0.751448
2015-07-01T02:58:33,2.6e-05,87.991415,20.53837,0.608504,0.921327
2015-07-01T08:50:55,2.4e-05,84.40853,20.533724,0.603063,0.750292
2015-07-01T14:50:25,2.2e-05,85.29979,20.606959,0.614532,0.750475
2015-07-01T20:48:30,2.5e-05,84.296361,20.55187,0.616449,0.75032
2015-07-02T02:52:01,2.4e-05,87.980133,20.599292,0.615889,0.817099
2015-07-02T08:52:23,2.3e-05,84.289478,20.5376,0.620237,0.754622
2015-07-02T14:51:28,2.3e-05,84.688029,20.510634,0.61713,0.7853
2015-07-02T20:51:45,2.2e-05,83.989364,20.481361,0.608977,0.751236
2015-07-03T02:55:03,2.6e-05,87.812302,20.584293,0.61348,0.834693
2015-07-03T08:52:06,2.6e-05,84.093728,20.559377,0.612089,0.752632
2015-07-03T14:55:13,2.2e-05,84.644799,20.40583,0.619073,0.768669
2015-07-03T20:53:35,2.4e-05,84.227023,20.549556,0.614523,0.753428
2015-07-04T02:58:06,2.5e-05,88.543438,20.451492,0.616331,0.837111
2015-07-04T08:55:38,2.4e-05,84.194664,20.599814,0.606742,0.753939
2015-07-04T14:56:47,2.2e-05,84.419014,20.553883,0.611223,0.751835
2015-07-04T20:53:59,2.2e-05,84.174908,20.581017,0.608574,0.750723
2015-07-05T02:54:03,2.7e-05,88.752119,20.559005,0.623961,0.86052
2015-07-05T08:52:46,2.5e-05,84.121213,20.630332,0.621422,0.75233
2015-07-05T14:57:22,2.1e-05,85.557626,20.538197,0.620677,0.759729
2015-07-05T20:52:40,2.6e-05,84.677909,20.711766,0.631369,0.770547
2015-07-06T03:01:32,2.6e-05,87.810194,20.700451,0.604641,0.83638
2015-07-06T08:54:00,2.6e-05,84.521882,20.675964,0.617606,0.754753
2015-07-06T14:57:09,2.2e-05,84.554307,20.653058,0.62447,0.755939
2015-07-06T20:54:16,2.5e-05,84.391525,20.604561,0.606907,0.752645
2015-07-07T03:00:08,2.6e-05,87.232406,20.485935,0.625858,0.858941
2015-07-07T09:04:11,2.3e-05,84.263308,20.623096,0.630745,0.754812
2015-07-07T14:57:53,2.6e-05,84.882367,20.613626,0.621993,0.772007
2015-07-07T20:55:40,2.2e-05,84.140475,20.681538,0.630191,0.757245
2015-07-08T03:01:24,2.4e-05,90.76379,20.605446,0.614197,0.88506
2015-07-08T08:55:38,2.3e-05,84.562303,20.461696,0.613968,0.753308
2015-07-08T15:01:18,2.4e-05,85.187672,20.596824,0.622713,0.829455
2015-07-08T21:00:38,2.2e-05,84.433356,20.555824,0.616399,0.758778
2015-07-09T02:59:17,2.7e-05,88.091225,20.709216,0.605318,0.836704
2015-07-09T08:58:38,2.3e-05,84.673856,20.702102,0.624801,0.754742
2015-07-09T14:59:42,2.2e-05,85.121776,20.497868,0.621884,0.787388
2015-07-09T20:56:27,2.2e-05,84.378947,21.163714,0.616915,0.755144
2015-07-10T02:56:02,2.6e-05,86.071434,20.597017,0.615254,0.859688
2015-07-10T08:59:06,2.7e-05,84.298315,20.633536,0.629338,0.755782
2015-07-10T14:54:39,2.5e-05,84.934989,20.399738,0.605678,0.753535
2015-07-10T21:00:45,2.7e-05,83.942153,20.576725,0.620073,0.759301
2015-07-11T02:55:29,1.7e-05,87.220544,21.927821,0.611845,0.842645
2015-07-11T08:57:53,2.3e-05,83.78748,20.424852,0.618979,0.754088
2015-07-11T15:11:20,2.3e-05,83.841534,20.529869,0.609305,0.752453
2015-07-11T21:22:40,2.2e-05,82.95128,20.502002,0.615808,0.752445
2015-07-12T03:13:41,2.7e-05,89.728576,20.571071,0.620581,1.128876
2015-07-12T08:55:14,2.2e-05,83.321153,20.551507,0.62496,0.753077
2015-07-12T14:57:07,5.7e-05,84.986153,20.395201,0.621807,0.757377
2015-07-12T21:14:37,2.5e-05,83.551293,20.617841,0.610751,0.752209
2015-07-13T03:18:01,3.3e-05,86.81326,20.592864,0.60795,0.86925
2015-07-13T08:55:50,1.8e-05,83.360877,20.540254,0.6227,0.756522
2015-07-13T15:05:42,2.4e-05,84.497445,20.406423,0.613991,0.764881
2015-07-13T21:02:02,2.2e-05,83.361889,20.540773,0.610329,0.753009
2015-07-14T03:01:49,2.6e-05,86.819843,20.55858,0.61256,0.863524
2015-07-14T08:59:01,2.2e-05,83.457773,20.541568,0.62198,0.751847
2015-07-14T15:04:57,2.5e-05,83.979577,20.506304,0.605766,0.762529
2015-07-14T20:57:54,2.3e-05,83.383484,20.533739,0.612623,0.765664
2015-07-15T03:02:40,2.7e-05,87.86963,20.548855,0.605709,0.831368
2015-07-15T08:56:04,2.3e-05,83.436712,20.563806,0.609977,0.754962
2015-07-15T15:02:01,2.3e-05,84.16946,20.576451,0.606846,0.768695
2015-07-15T20:57:32,2.5e-05,83.518455,20.601226,0.62263,0.757681
2015-07-16T02:59:43,2.6e-05,88.351518,20.600351,0.605678,0.88183
2015-07-16T09:00:49,2.6e-05,83.536979,20.451815,0.60531,0.758014
2015-07-16T15:03:05,2.6e-05,84.226957,20.605562,0.610548,0.758672
2015-07-16T20:58:13,2.7e-05,83.248505,20.582147,0.63561,0.758578
2015-07-17T03:01:05,2.2e-05,85.865,20.661772,0.632793,0.854633
2015-07-17T08:57:27,1.5e-05,83.254607,20.676979,0.606319,0.756597
2015-07-17T15:00:24,2.3e-05,84.494314,20.639656,0.611166,0.772978
2015-07-17T20:59:49,2.2e-05,83.272136,20.58727,0.61967,0.756257
2015-07-18T02:57:32,1.4e-05,87.453615,20.607689,0.615491,0.870856
2015-07-18T08:56:08,3.2e-05,84.125278,20.746293,0.609758,0.769536
2015-07-18T14:58:35,2.7e-05,86.226454,20.694483,0.619731,0.776719
2015-07-18T20:59:34,2.3e-05,83.981594,20.714485,0.613504,0.75605
2015-07-19T02:59:47,2e-05,87.193233,20.618932,0.614716,0.827389
2015-07-19T08:55:39,2.2e-05,83.936068,20.730369,0.61363,0.75425
2015-07-19T14:57:27,2.6e-05,84.47027,20.715023,0.619128,0.762705
2015-07-19T21:00:01,2.6e-05,83.721025,20.770629,0.677996,0.837519
2015-07-20T03:01:16,2.2e-05,88.071303,20.555177,0.632052,0.811751
2015-07-20T08:55:37,4e-05,84.052593,20.68715,0.632757,0.762727
2015-07-20T15:01:56,2.2e-05,84.639176,20.547237,0.626537,0.760793
2015-07-20T20:59:01,2.2e-05,83.909868,20.693925,0.609551,0.759085
2015-07-21T03:06:27,2.8e-05,87.601428,20.695197,0.6146,0.88559
2015-07-21T09:02:58,2.5e-05,83.927003,20.538167,0.611059,0.758579
2015-07-21T15:05:19,2.5e-05,84.917373,20.661181,0.61982,0.841677
2015-07-21T21:02:14,2.3e-05,83.646009,20.645303,0.626323,0.759678
2015-07-22T03:04:11,2.6e-05,88.457511,20.758485,0.623702,0.907697
2015-07-22T08:59:38,2.3e-05,83.944616,20.837768,0.615333,0.765451
2015-07-22T15:03:33,2.5e-05,84.859801,21.401501,0.627602,0.77703
2015-07-22T21:02:06,1.8e-05,84.041461,20.741846,0.620626,0.761612
2015-07-23T03:00:55,2.4e-05,85.6696,20.756726,0.63167,0.802369
2015-07-23T09:20:55,2.3e-05,83.913143,20.786837,0.609877,0.760327
2015-07-23T15:01:59,2.2e-05,84.507926,21.4581,0.61813,0.760181
2015-07-23T21:02:48,2.2e-05,83.830844,20.737109,0.610002,0.765799
2015-07-24T03:04:14,2.5e-05,86.547913,20.778886,0.613829,0.844224
2015-07-24T09:06:29,2.2e-05,83.890317,20.757777,0.624103,0.76748
2015-07-24T15:09:34,2.5e-05,84.638638,20.752649,0.623738,0.765879
2015-07-24T21:05:22,2.5e-05,83.92377,20.756805,0.61999,0.758555
2015-07-25T03:06:15,2.5e-05,88.190878,20.85784,0.635398,0.828209
2015-07-25T09:02:27,2.2e-05,84.305429,20.860353,0.620084,0.758493
2015-07-25T21:10:40,2.3e-05,84.609844,20.888826,0.618622,0.758972
2015-07-26T03:12:03,2.4e-05,87.680113,20.999892,0.611745,0.832744
2015-07-26T09:03:36,2.2e-05,83.999811,20.892384,0.617908,0.760317
2015-07-26T15:08:11,2.6e-05,84.360046,20.790262,0.626215,0.763151
2015-07-26T21:01:48,2.3e-05,83.444651,20.759581,0.629064,0.758083
2015-07-27T03:07:02,2.5e-05,86.746187,20.948126,0.628726,0.881681
2015-07-27T09:02:01,2.2e-05,83.464472,20.75078,0.625571,0.759551
2015-07-27T15:07:23,1.8e-05,83.802511,20.635138,0.60882,0.7663
2015-07-27T21:02:19,2.6e-05,83.400263,20.615644,0.616046,0.757018
2015-07-28T03:03:08,2.6e-05,87.641194,20.627619,0.609598,0.865089
2015-07-28T09:01:39,2.3e-05,83.392948,20.673698,0.606381,0.757175
2015-07-28T15:03:03,2.2e-05,85.308728,20.47229,0.628282,0.763771
2015-07-28T20:59:08,2.3e-05,83.627932,20.629517,0.611636,0.756947
2015-07-29T02:53:50,2.8e-05,86.393664,20.777292,0.623139,0.831482
2015-07-29T09:00:31,2.3e-05,83.378879,20.596591,0.632555,0.75498
2015-07-29T14:59:39,1.5e-05,84.707145,20.573442,0.604967,0.757034
2015-07-29T20:56:36,2.2e-05,83.447372,20.646976,0.636499,0.759307
2015-07-30T03:08:22,2.7e-05,87.882852,20.731488,0.624161,0.88331
2015-07-30T09:07:38,2.3e-05,83.320612,20.59984,0.62168,0.758
2015-07-30T14:59:56,2.5e-05,84.326718,20.449243,0.611525,0.762857
2015-07-30T20:58:07,2.6e-05,83.561254,20.65172,0.619177,0.768599
2015-07-31T03:01:50,3.6e-05,88.030376,20.770342,0.612061,0.843793
2015-07-31T08:59:04,2.2e-05,83.899309,20.745903,0.609577,0.75908
2015-07-31T15:01:39,2.5e-05,86.41916,20.694776,0.624766,0.865153
2015-07-31T20:57:38,2.2e-05,83.655201,20.654441,0.6251,0.755515
2015-08-01T02:59:36,2.4e-05,87.886671,20.596032,0.614801,0.866635
2015-08-01T08:59:31,2.5e-05,83.723899,20.694215,0.615008,0.755454
2015-08-01T14:58:55,2.2e-05,84.156276,20.686383,0.611116,0.755002
2015-08-01T21:00:55,2.2e-05,83.466834,20.693361,0.604271,0.758036
2015-08-02T03:06:19,2.3e-05,87.299026,20.497368,0.621039,0.835587
2015-08-02T09:03:15,2.2e-05,83.546818,20.670208,0.60997,0.76612
2015-08-02T15:05:47,2.5e-05,84.139126,20.644831,0.611078,0.761883
2015-08-02T20:57:36,2.8e-05,83.537804,20.641467,0.635328,0.758635
2015-08-03T02:59:57,2.6e-05,86.719705,20.72031,0.610863,0.86076
2015-08-03T09:02:57,2.2e-05,83.363716,20.491322,0.612442,0.759266
2015-08-03T15:08:25,2.5e-05,84.367289,20.738299,0.615631,0.768681
2015-08-03T20:51:50,2.7e-05,84.044704,20.564115,0.629629,0.755282
2015-08-04T02:55:09,2.5e-05,87.875247,20.710037,0.608872,0.838103
2015-08-04T08:55:13,3.4e-05,83.563258,20.638912,0.626059,0.758295
2015-08-04T14:59:13,2.3e-05,84.071513,20.66014,0.617337,0.759173
2015-08-04T20:51:04,2.4e-05,83.365218,20.665131,0.615687,0.755801
2015-08-05T02:56:54,2.5e-05,86.796485,20.687859,0.623299,0.811029
2015-08-05T08:57:03,2.2e-05,83.471348,20.732267,0.612408,0.761666
2015-08-05T15:01:30,2.7e-05,83.547992,20.693123,0.613314,0.790862
2015-08-05T20:56:36,2.2e-05,82.426362,20.486015,0.618648,0.757046
2015-08-06T03:02:45,2.2e-05,84.337288,20.663041,0.616915,0.816993
2015-08-06T09:03:43,2.2e-05,82.543271,20.503117,0.604166,0.757172
2015-08-06T15:02:41,2.2e-05,83.712412,20.664493,0.6162,0.762737
2015-08-06T20:54:54,2.3e-05,82.584712,20.652324,0.612963,0.757574
2015-08-07T02:59:43,2.4e-05,85.924547,20.657936,0.606882,0.87324
2015-08-07T09:15:52,2.7e-05,82.693426,20.609196,0.611272,0.756809
2015-08-07T15:02:39,2.6e-05,83.262907,20.655939,0.618304,0.762199
2015-08-07T20:57:41,2.6e-05,82.721936,20.613554,0.625576,0.760239
2015-08-08T02:54:47,2.6e-05,86.18602,20.730411,0.631848,0.832596
2015-08-08T09:07:45,2.3e-05,83.02773,20.696599,0.628939,0.768441
2015-08-08T15:07:30,2.6e-05,83.209979,20.731627,0.611807,0.759214
2015-08-08T21:11:12,1.8e-05,83.203165,20.584816,0.625878,0.758829
2015-08-09T03:02:59,2.3e-05,85.666262,20.779577,0.610437,0.802486
2015-08-09T09:11:23,2.5e-05,83.066621,20.714783,0.627836,0.758428
2015-08-09T15:13:26,2.4e-05,85.033908,20.719258,0.617848,0.763742
2015-08-09T21:08:25,2.6e-05,83.276991,20.567942,0.608606,0.757448
2015-08-10T03:12:55,2.6e-05,87.008222,20.74139,0.632076,0.84867
2015-08-10T09:03:04,2.6e-05,83.177006,20.695367,0.615492,0.761594
2015-08-10T15:09:58,2.3e-05,84.289437,20.551601,0.63888,0.795416
2015-08-10T21:00:06,2.3e-05,83.255105,20.727762,0.630885,0.764229
2015-08-11T03:02:02,2.8e-05,86.393979,20.709515,0.622098,0.812107
2015-08-11T09:07:15,2.3e-05,83.404415,20.73455,0.635312,0.760064
2015-08-11T15:03:06,2.6e-05,84.393143,20.560006,0.622763,0.79861
2015-08-11T21:12:56,2.5e-05,83.352042,20.736329,0.618278,0.760844
2015-08-12T03:09:16,2.5e-05,85.106584,20.743173,0.615969,0.793011
2015-08-12T09:10:00,2.5e-05,83.483798,20.616564,0.609658,0.75807
2015-08-12T15:16:36,2.3e-05,83.51423,20.743496,0.612645,0.759763
2015-08-12T21:10:59,1.9e-05,83.432342,20.809576,0.608223,0.758678
2015-08-13T03:09:02,2.5e-05,85.82242,20.585155,0.61819,0.812335
2015-08-13T09:15:48,2.4e-05,83.635489,20.731848,0.618813,0.756678
2015-08-13T15:15:53,2.2e-05,84.123054,20.792993,0.625029,0.757617
2015-08-13T21:05:45,2.5e-05,83.448119,20.747735,0.629737,0.76298
2015-08-14T03:15:27,2.5e-05,87.380408,20.806892,0.612907,0.862332
2015-08-14T09:11:46,2.4e-05,83.316486,20.8358,0.61306,0.780319
2015-08-14T15:12:48,2.4e-05,84.092219,20.820737,0.632752,0.7642
2015-08-14T21:08:56,2.2e-05,83.425477,20.757684,0.614303,0.761147
2015-08-15T03:08:23,2.5e-05,85.090538,20.797587,0.614889,0.87314
2015-08-15T09:13:30,1.7e-05,83.34025,20.770017,0.635155,0.760025
2015-08-15T15:16:07,2.5e-05,84.343981,20.845603,0.62347,0.760397
2015-08-15T20:49:33,2.4e-05,84.164908,20.710833,0.622729,0.759915
2015-08-16T02:45:11,2.4e-05,86.43308,20.841062,0.621292,0.821901
2015-08-16T08:42:55,2.7e-05,83.981157,20.899144,0.623848,0.761635
2015-08-16T14:44:44,2.4e-05,84.36629,20.652254,0.636634,0.758784
2015-08-16T20:44:23,2.1e-05,83.800006,20.777489,0.622211,0.757455
2015-08-17T02:45:59,2.5e-05,87.470368,20.867245,0.619236,0.808457
2015-08-17T08:45:20,2.6e-05,83.703206,20.827872,0.619408,0.759917
2015-08-17T14:54:10,2.3e-05,84.507201,20.833564,0.613163,0.777387
2015-08-17T20:48:33,2.4e-05,83.997149,20.806564,0.617851,0.779489
2015-08-18T02:44:30,2.3e-05,86.892456,20.820585,0.61299,0.860747
2015-08-18T08:45:05,2.3e-05,83.354011,20.595594,0.613771,0.762534
2015-08-18T14:46:49,1.8e-05,84.18652,20.763328,0.625921,0.781172
2015-08-18T20:43:41,2.5e-05,83.503176,20.59892,0.6259,0.764509
2015-08-19T02:46:25,2.6e-05,87.329176,20.802596,0.622993,0.833162
2015-08-19T08:43:59,1.5e-05,83.397,21.460094,0.684694,0.839855
2015-08-19T14:46:43,2.3e-05,84.269564,20.763701,0.631848,0.761283
2015-08-19T20:44:59,2.6e-05,82.557415,20.748351,0.620343,0.7584
2015-08-20T02:47:12,2.6e-05,84.798685,20.738584,0.616199,0.813818
2015-08-20T08:44:24,2.2e-05,82.668355,20.580317,0.62809,0.761875
2015-08-20T14:58:57,2.6e-05,83.429794,20.730055,0.627339,0.769002
2015-08-20T20:44:44,2.3e-05,82.721583,20.584961,0.614542,0.759036
2015-08-21T02:48:15,2.6e-05,86.293001,20.750403,0.621451,0.849428
2015-08-21T08:48:12,2.5e-05,82.723365,20.679588,0.620155,0.759194
2015-08-21T15:12:56,2.4e-05,83.427898,20.820201,0.622913,0.759262
2015-08-21T20:47:30,2.5e-05,83.295262,20.691644,0.615082,0.760079
2015-08-22T02:43:28,2.5e-05,86.745343,20.806025,0.6124,0.848654
2015-08-22T08:44:22,2.6e-05,82.881628,20.766205,0.622286,0.76181
2015-08-22T14:47:47,2.5e-05,83.320937,20.58653,0.623531,0.762246
2015-08-22T20:42:49,2.2e-05,82.705779,20.713849,0.611769,0.764816
2015-08-23T02:44:50,2.5e-05,86.341332,20.650066,0.621369,0.843791
2015-08-23T08:41:57,2.6e-05,82.759641,20.698685,0.636212,0.759791
2015-08-23T14:49:37,2.6e-05,83.396595,20.811429,0.628968,0.77157
2015-08-23T20:44:44,2.5e-05,82.404044,20.561328,0.620352,0.759348
2015-08-24T02:43:50,2.2e-05,86.269643,20.82974,0.629163,0.83991
2015-08-24T08:44:26,2.4e-05,83.20256,20.880105,0.626866,0.758963
2015-08-24T14:48:11,2.2e-05,83.744603,20.814639,0.614145,0.763133
2015-08-24T20:43:12,2.2e-05,82.840352,20.867275,0.626242,0.759908
2015-08-25T02:46:55,2.5e-05,85.282452,20.802106,0.615704,0.854626
2015-08-25T08:43:58,2.2e-05,82.751773,20.798399,0.631729,0.760616
2015-08-25T14:45:46,2.2e-05,84.650162,20.601523,0.626509,0.783609
2015-08-25T20:45:55,2.6e-05,82.921232,20.777867,0.617655,0.764203
2015-08-26T02:47:58,2.6e-05,85.557307,20.651718,0.613448,0.83132
2015-08-26T09:43:23,1.9e-05,82.827747,20.785685,0.628969,0.763393
2015-08-26T14:42:56,1.4e-05,84.652541,20.74266,0.611628,0.763157
2015-08-26T20:41:29,2.6e-05,82.641631,20.739048,0.62623,0.779823
2015-08-27T02:47:07,2.5e-05,86.462429,20.639405,0.623183,0.852731
2015-08-27T08:45:21,2.6e-05,82.841056,20.735619,0.622042,0.763224
2015-08-27T14:43:17,2.6e-05,83.81412,20.874972,0.617334,0.760167
2015-08-27T20:45:21,2.3e-05,82.664237,20.615011,0.617109,0.759624
2015-08-28T02:46:56,2.6e-05,85.981448,20.848738,0.619407,0.823068
2015-08-28T08:44:17,2.6e-05,83.172205,20.807961,0.627338,0.76264
2015-08-28T14:43:39,2.6e-05,83.644124,20.88529,0.628432,0.762746
2015-08-28T20:44:20,2.2e-05,82.864536,20.828628,0.627729,0.760221
2015-08-29T02:43:47,2.6e-05,85.550326,20.853868,0.62969,0.843519
2015-08-31T08:44:05,1.8e-05,86.869131,20.814438,0.61795,0.90374
2015-08-31T14:49:25,2.2e-05,85.231728,20.795785,0.617981,0.765587
2015-08-31T20:47:08,2.6e-05,82.765538,20.789812,0.6188,0.761377
2015-09-01T02:46:14,2.4e-05,86.684914,20.651314,0.608488,0.856832
2015-09-01T08:44:49,2.3e-05,83.074057,20.800693,0.632484,0.76448
2015-09-01T14:44:03,2.6e-05,83.597165,20.788194,0.611248,0.762627
2015-09-01T20:45:20,2.2e-05,83.218388,20.631582,0.624818,0.759793
2015-09-02T02:46:15,2.6e-05,86.626461,20.881459,0.635939,0.825663
2015-09-02T08:47:31,2.3e-05,83.540045,20.96256,0.631151,0.764906
2015-09-02T14:45:59,2.5e-05,82.735855,20.656845,0.617308,0.761637
2015-09-02T20:48:02,2.6e-05,82.166363,20.781935,0.630378,0.761086
2015-09-03T02:48:14,2.6e-05,85.475127,20.561637,0.611041,0.903649
2015-09-03T08:50:14,2.6e-05,81.054993,20.736961,0.625638,0.759665
2015-09-03T14:45:30,3.2e-05,81.359984,20.691185,0.625734,0.761316
2015-09-03T20:44:14,2.5e-05,80.460326,20.645991,0.62913,0.75803
2015-09-04T02:46:47,2.2e-05,84.249642,20.676095,0.624596,0.839159
2015-09-04T08:44:30,2.5e-05,80.808592,20.672295,0.616184,0.760104
2015-09-04T14:43:26,2.3e-05,81.69214,20.6572,0.615594,0.776686
2015-09-04T20:42:05,2.2e-05,80.621794,20.677714,0.607969,0.75651
2015-09-05T02:43:36,2.5e-05,83.031562,20.604479,0.613445,0.846632
2015-09-05T21:11:31,3.3e-05,81.487314,20.637706,0.614845,0.802662
2015-09-06T02:50:57,2.6e-05,96.730535,20.780786,0.651398,1.662469
2015-09-06T08:44:48,1.5e-05,80.272484,21.323389,0.625431,0.757178
2015-09-06T14:48:11,2.5e-05,81.389705,20.57597,0.614044,0.795662
2015-09-06T20:42:26,2.6e-05,80.411815,20.669387,0.623628,0.763763
2015-09-07T02:40:59,2.4e-05,88.897034,20.860536,0.620517,0.978772
2015-09-07T08:40:12,1.7e-05,80.956602,20.851883,0.614794,0.764583
2015-09-07T14:44:35,2.2e-05,81.946927,20.673854,0.633195,0.799369
2015-09-07T20:40:12,2.3e-05,81.23896,20.789218,0.631493,0.764295
2015-09-08T02:40:46,2.5e-05,87.129277,20.674336,0.621649,0.848638
2015-09-08T08:40:48,2.4e-05,81.801722,20.805845,0.62285,0.766617
2015-09-08T14:43:08,2.7e-05,82.487881,20.760362,0.633027,0.774349
2015-09-08T20:40:47,2.4e-05,81.606784,20.78212,0.642163,0.764969
2015-09-09T08:40:13,1.8e-05,85.726312,20.907016,0.629643,0.928704
2015-09-09T14:41:42,2.6e-05,82.128239,20.678525,0.640398,0.820884
2015-09-09T20:41:33,2.3e-05,81.197441,20.798535,0.643382,0.766684
2015-09-10T02:41:41,5e-05,83.394743,20.916285,0.617468,0.828187
2015-09-10T08:41:11,1.3e-05,80.247161,20.647589,0.615798,0.762316
2015-09-10T14:43:01,2.3e-05,81.478313,20.846002,0.627211,0.782535
2015-09-10T20:41:35,2.8e-05,80.724386,20.785146,0.634557,0.762487
2015-09-11T02:44:50,2.6e-05,88.150421,20.950325,0.6248,1.030426
2015-09-11T08:49:40,2.3e-05,80.483541,20.917017,0.634002,0.766733
2015-09-11T14:45:59,2.4e-05,81.374106,20.887964,0.634935,0.772689
2015-09-11T20:49:50,2.5e-05,80.504156,20.94359,0.624174,0.765325
2015-09-12T02:44:01,2.4e-05,83.782287,20.684113,0.636263,0.847235
2015-09-12T08:42:36,2.7e-05,80.561769,20.859794,0.633784,0.766227
2015-09-12T14:41:44,2.7e-05,81.205485,20.823791,0.636459,0.7749
2015-09-12T20:43:21,2.4e-05,80.526503,20.862143,0.620682,0.765652
2015-09-13T02:43:14,2.4e-05,83.359104,20.963543,0.625501,0.814822
2015-09-13T08:41:28,2.6e-05,80.975525,21.58902,0.645408,0.764768
2015-09-13T14:42:13,2.6e-05,81.256974,20.759822,0.642041,0.776933
2015-09-13T20:42:51,2.5e-05,80.385428,20.941861,0.624145,0.766986
2015-09-14T02:44:11,2.4e-05,85.766872,20.895755,0.6361,0.880564
2015-09-14T08:43:27,2.2e-05,80.000118,20.962272,0.628835,0.764587
2015-09-14T14:42:48,4.4e-05,81.40284,20.906007,0.64388,0.767769
2015-09-14T20:43:43,2.3e-05,80.261017,21.016633,0.629929,0.766566
2015-09-15T02:42:42,2.3e-05,83.659563,20.791267,0.628923,0.835125
2015-09-15T08:43:13,2.6e-05,80.462994,20.938473,0.639744,0.765398
2015-09-15T14:43:26,3.5e-05,80.832889,20.83754,0.612488,0.765866
2015-09-15T20:40:57,2.6e-05,80.390716,20.883293,0.63192,0.765456
2015-09-16T02:40:51,2.5e-05,84.246267,20.728251,0.634766,0.873222
2015-09-16T08:41:42,2.5e-05,80.31247,20.895236,0.636815,0.765921
2015-09-16T14:42:30,2.2e-05,81.438196,20.817899,0.637218,0.801737
2015-09-16T20:42:18,2.2e-05,80.603673,20.972748,0.616542,0.766525
2015-09-17T02:43:19,2.4e-05,85.96198,20.806175,0.623692,0.921282
2015-09-17T08:43:30,2.3e-05,80.662619,20.940395,0.632935,0.767199
2015-09-17T14:43:18,2.6e-05,81.589418,20.866416,0.62844,0.786788
2015-09-17T20:42:26,2.5e-05,80.951669,20.91109,0.640152,0.766864
2015-09-18T02:48:02,2.5e-05,83.712174,20.784118,0.619844,0.828647
2015-09-18T08:46:34,2.5e-05,80.877519,20.951838,0.621181,0.767578
2015-09-18T14:45:15,2.4e-05,81.723056,20.896726,0.635305,0.767142
2015-09-18T20:48:57,2.5e-05,80.676193,20.858621,0.63192,0.767634
2015-09-19T02:44:24,2.6e-05,85.069648,20.90925,0.631474,0.891053
2015-09-19T08:46:25,2.2e-05,80.679195,20.862067,0.645093,0.770518
2015-09-19T14:50:29,2.2e-05,81.492231,20.869161,0.65288,0.783149
2015-09-19T20:44:15,4.6e-05,80.807984,20.723093,0.622485,0.769731
2015-09-20T02:46:00,2.6e-05,85.180933,20.930025,0.62242,0.860829
2015-09-20T08:56:22,1.8e-05,81.167886,20.876076,0.637226,0.768873
2015-09-20T14:45:09,2.7e-05,82.014998,21.021423,0.629615,0.7684
2015-09-20T20:58:05,2.6e-05,80.990031,21.077899,0.627469,0.770535
2015-09-21T02:47:20,3.6e-05,87.454625,20.995033,0.63712,0.922446
2015-09-21T08:45:11,2.5e-05,80.997693,20.843688,0.628782,0.76935
2015-09-21T14:46:38,2.6e-05,81.43264,20.983411,0.632248,0.768438
2015-09-21T20:52:33,1.4e-05,80.824331,22.078555,0.706666,0.839796
2015-09-22T02:47:29,1.7e-05,86.053145,21.051853,0.630226,0.891198
2015-09-22T08:44:24,2.3e-05,80.89806,20.792994,0.631342,0.766452
2015-09-22T14:45:21,2.6e-05,82.145507,20.97615,0.642449,0.821763
2015-09-22T20:44:21,2.3e-05,80.876668,20.952623,0.645986,0.767596
2015-09-24T14:51:18,2.5e-05,90.156717,21.022761,0.630451,1.000441
2015-09-24T20:44:17,2.5e-05,80.921483,20.992387,0.650674,0.768244
2015-09-25T02:46:23,2.4e-05,86.632322,20.991278,0.620978,0.87945
2015-09-25T08:45:03,2.7e-05,80.871692,20.971435,0.630604,0.772152
2015-09-25T14:47:17,2.2e-05,81.999778,21.165553,0.626499,0.779016
2015-09-25T20:45:04,2.3e-05,81.29182,20.913707,0.629306,0.767723
2015-09-26T02:45:56,2.4e-05,84.046911,21.04507,0.63269,0.833603
2015-09-26T08:46:55,2.6e-05,81.252177,20.918078,0.638513,0.771129
2015-09-26T14:48:17,2.5e-05,81.845961,20.980827,0.623167,0.770048
2015-09-26T20:50:32,2.4e-05,80.895779,20.935644,0.629132,0.767765
2015-09-27T02:56:32,2.2e-05,83.742272,20.967064,0.638587,0.89217
2015-09-27T08:45:39,2.5e-05,81.001465,20.76536,0.659155,0.769908
2015-09-27T14:48:15,2.5e-05,81.959814,20.989411,0.620125,0.852357
2015-09-27T20:44:56,2.5e-05,80.739473,20.935747,0.642086,0.770457
2015-09-28T02:47:04,2.5e-05,85.537714,20.971129,0.638557,0.92112
2015-09-28T08:47:23,2.2e-05,80.848252,20.880663,0.625776,0.774507
2015-09-28T14:45:59,2.2e-05,81.630247,20.968595,0.634445,0.836728
2015-09-28T20:45:09,2.5e-05,81.040963,20.947543,0.638063,0.767879
2015-09-29T02:48:51,2.2e-05,85.467559,21.037175,0.632766,0.947098
2015-09-29T08:49:21,2.6e-05,81.364704,21.011349,0.634018,0.76805
2015-09-29T14:46:39,2.2e-05,82.020503,21.033936,0.643244,0.781087
2015-09-29T20:46:26,2.2e-05,81.092963,21.03647,0.638347,0.771113
2015-09-30T02:48:22,2.5e-05,84.542828,21.031858,0.623339,0.898039
2015-09-30T08:48:13,2.2e-05,81.03654,21.007146,0.628675,0.772554
2015-09-30T14:47:52,2.2e-05,82.075885,21.012932,0.638763,0.781688
2015-09-30T20:45:04,2.6e-05,81.044232,20.957378,0.633209,0.773798
2015-10-01T02:48:49,2.6e-05,84.560407,21.000739,0.6397,0.844008
2015-10-01T08:48:41,2.6e-05,81.320243,20.795511,0.650258,0.788909
2015-10-01T14:46:56,1.4e-05,81.89771,20.970573,0.63154,0.769667
2015-10-01T20:48:17,2.5e-05,81.203636,21.029191,0.638288,0.769291
2015-10-02T02:48:44,2.4e-05,84.936453,20.861727,0.644344,0.828497
2015-10-02T08:47:58,2.3e-05,81.416505,21.029995,0.629179,0.76798
2015-10-02T14:46:51,2.3e-05,81.735799,21.472373,0.626781,0.783938
2015-10-02T20:45:40,2.4e-05,81.263541,21.0338,0.62805,0.769273
2015-10-03T02:47:15,2.6e-05,83.673062,21.008282,0.641119,0.835084
2015-10-03T08:49:01,2.2e-05,81.280381,21.07079,0.631805,0.772962
2015-10-03T14:48:39,2.7e-05,82.367943,21.026184,0.642539,0.787395
2015-10-03T20:47:30,2.5e-05,81.685207,20.846521,0.654768,0.773955
2015-10-04T02:50:10,2.6e-05,86.33917,21.049369,0.626153,0.895225
2015-10-04T08:47:00,2.5e-05,81.113874,20.999815,0.641242,0.766691
2015-10-04T14:48:02,1.7e-05,83.288565,21.004833,0.627829,0.77527
2015-10-04T20:46:08,2.7e-05,81.265771,20.852391,0.642143,0.773737
2015-10-05T02:49:02,2.6e-05,84.486271,21.009377,0.632098,0.87981
2015-10-05T08:47:53,2.6e-05,81.386242,20.994997,0.631557,0.770029
2015-10-05T14:44:52,2.5e-05,81.911725,20.960253,0.624255,0.768008
2015-10-05T20:46:56,2.5e-05,81.39724,20.823766,0.659862,0.769025
2015-10-06T02:44:56,1.8e-05,84.516301,21.007278,0.631087,0.820492
2015-10-06T08:45:32,2.2e-05,81.233492,21.702208,0.640378,0.771035
2015-10-06T14:45:29,2.3e-05,81.659276,20.988567,0.626817,0.769905
2015-10-06T20:48:14,2.6e-05,81.155156,20.936089,0.646202,0.767186
2015-10-07T02:44:38,2.6e-05,85.826444,21.007278,0.632276,0.852463
2015-10-07T08:44:30,2.5e-05,81.237963,20.781792,0.644977,0.770296
2015-10-07T14:47:43,2.3e-05,81.778667,20.966861,0.650942,0.770117
2015-10-07T20:47:13,2.6e-05,81.233727,20.945905,0.631845,0.771322
2015-10-08T02:44:48,2.7e-05,85.428586,20.997966,0.62254,0.883848
2015-10-08T08:46:08,2.3e-05,81.115036,20.996562,0.6336,0.76874
2015-10-08T14:46:42,2.6e-05,81.781505,21.044859,0.624967,0.77108
2015-10-08T20:44:42,2.2e-05,81.632586,21.023405,0.63159,0.768678
2015-10-09T02:47:47,2.6e-05,86.207066,21.076204,0.636599,0.910252
2015-10-09T08:45:43,2.3e-05,81.665154,21.052403,0.632432,0.773148
2015-10-09T14:45:19,2.4e-05,81.518346,21.099738,0.627541,0.769521
2015-10-09T20:45:05,2.2e-05,81.553454,21.034792,0.636905,0.779815
2015-10-10T02:45:30,2.5e-05,84.041791,21.018547,0.629735,0.824905
2015-10-10T08:48:15,2.2e-05,81.678451,21.012979,0.636252,0.767562
2015-10-10T14:49:02,2.2e-05,82.189338,21.059511,0.625093,0.789137
2015-10-10T20:45:54,2.5e-05,81.53095,20.971339,0.639672,0.769404
2015-10-11T02:48:53,2.3e-05,86.480693,21.114631,0.635305,0.895957
2015-10-11T08:45:44,2.6e-05,81.708319,21.003201,0.62741,0.769953
2015-10-11T14:46:32,2.3e-05,82.786839,20.979877,0.633728,0.817606
2015-10-11T20:46:06,2.6e-05,81.754094,21.015149,0.626046,0.769107
2015-10-12T02:48:45,4.5e-05,88.327842,21.019008,0.638786,0.863995
2015-10-12T08:48:00,2.3e-05,82.307018,21.092178,0.640781,0.775657
2015-10-12T14:47:39,2.6e-05,83.585184,21.128425,0.64839,0.773055
2015-10-12T20:46:16,2.6e-05,82.648495,21.213633,0.646538,0.771537
2015-10-13T02:53:31,2.6e-05,86.723359,20.95516,0.644022,0.848524
2015-10-13T08:48:36,1.8e-05,82.637873,21.131191,0.633592,0.770605
2015-10-13T14:46:22,1.8e-05,83.081301,21.083524,0.626116,0.78291
2015-10-13T20:47:39,2.7e-05,84.216279,20.949222,0.628429,0.77724
2015-10-14T02:50:16,3.3e-05,85.557635,21.119859,0.638021,0.851802
2015-10-14T08:48:25,2.3e-05,81.877808,21.066828,0.642622,0.773489
2015-10-14T14:47:15,2.6e-05,83.211912,21.091319,0.632695,0.771919
2015-10-14T20:45:37,2.2e-05,81.851755,21.056584,0.626429,0.779643
2015-10-15T02:46:35,2.5e-05,84.660168,21.785576,0.633143,0.818523
2015-10-15T08:48:37,2.5e-05,81.694428,20.8555,0.63272,0.770065
2015-10-15T14:48:01,2.2e-05,82.561874,21.065705,0.636361,0.769913
2015-10-15T20:46:50,2.5e-05,81.563484,21.060921,0.632726,0.768527
2015-10-16T02:49:51,2.4e-05,84.540041,21.114352,0.633763,0.840252
2015-10-16T08:49:59,2.6e-05,82.01571,21.076741,0.631219,0.770415
2015-10-16T14:47:14,2.6e-05,82.721697,21.041422,0.625694,0.798779
2015-10-16T20:49:17,1.8e-05,81.99546,21.054991,0.633983,0.770059
2015-10-17T02:47:54,2.6e-05,85.321094,21.016754,0.624421,0.940834
2015-10-17T08:50:33,2.3e-05,81.686368,21.063217,0.649705,0.769519
2015-10-17T14:50:44,2.6e-05,82.239112,21.000273,0.63592,0.771052
2015-10-17T20:45:57,2.4e-05,81.644819,21.029548,0.627842,0.770526
2015-10-18T02:47:08,2.5e-05,87.76778,21.018137,0.630658,0.922922
2015-10-18T08:45:51,2.3e-05,81.576278,21.077281,0.641579,0.773567
2015-10-18T14:49:33,2.2e-05,82.018853,21.091086,0.645269,0.780432
2015-10-18T20:49:21,1.7e-05,81.415878,21.154635,0.635381,0.771552
2015-10-19T02:49:59,2.6e-05,88.012724,21.098712,0.632992,0.944258
2015-10-19T08:47:58,2.5e-05,81.9132,20.973205,0.648551,0.773152
2015-10-19T14:50:43,2.2e-05,82.725684,21.16716,0.633977,0.770882
2015-10-19T20:50:25,2.4e-05,81.806338,21.103825,0.634202,0.770551
2015-10-20T02:49:09,2.5e-05,84.82406,21.301626,0.625281,0.881278
2015-10-20T08:52:18,2.7e-05,81.592844,21.160325,0.635638,0.772016
2015-10-20T14:49:27,2.2e-05,82.393361,20.906196,0.630336,0.778319
2015-10-20T20:47:12,2.6e-05,81.799275,21.091957,0.63769,0.770691
2015-10-21T02:49:33,2.5e-05,85.266632,21.068866,0.62367,0.88079
2015-10-21T08:49:48,2.7e-05,81.890642,21.116596,0.640577,0.774516
2015-10-21T14:47:47,2.4e-05,83.606768,21.087577,0.64211,0.819968
2015-10-21T20:48:39,2.3e-05,81.657942,21.062385,0.643111,0.776599
2015-10-22T02:49:42,2.6e-05,86.826279,21.136352,0.64359,0.92721
2015-10-22T08:50:26,2.4e-05,82.359572,21.191016,0.640748,0.774839
2015-10-22T14:52:51,2.2e-05,84.289168,21.123648,0.631269,0.808822
2015-10-22T20:50:51,1.7e-05,82.190522,21.156138,0.631821,0.774066
2015-10-23T02:51:54,2.6e-05,86.734759,21.219862,0.644232,0.856326
2015-10-23T08:52:21,2.4e-05,82.077814,21.15034,0.632536,0.77737
2015-10-23T14:54:47,2.4e-05,82.301242,21.108055,0.639096,0.773023
2015-10-23T20:52:19,2.2e-05,81.944989,21.153471,0.641002,0.777356
2015-10-24T02:49:05,2.5e-05,84.693478,21.141582,0.627008,0.848726
2015-10-24T08:50:11,2.2e-05,81.971769,20.99901,0.633321,0.775464
2015-10-24T14:51:29,2.2e-05,82.606202,21.149329,0.665945,0.778137
2015-10-24T20:51:41,2.5e-05,81.718918,21.09934,0.634892,0.775403
2015-10-25T02:51:52,2.5e-05,85.303438,21.095154,0.632221,0.844781
2015-10-25T08:51:00,2.3e-05,82.290323,21.228893,0.631122,0.775819
2015-10-25T15:02:10,2.5e-05,83.213,21.022362,0.642943,0.775195
2015-10-25T20:52:41,2.3e-05,82.238193,21.21872,0.649948,0.779844
2015-10-26T02:49:53,2.3e-05,85.750855,21.219296,0.631446,0.817802
2015-10-26T08:50:10,2.4e-05,82.04643,21.204085,0.636617,0.774347
2015-10-26T14:49:22,2.6e-05,82.880196,21.167748,0.640267,0.799197
2015-10-26T20:49:55,2.6e-05,81.917848,21.106039,0.642424,0.777299
2015-10-27T02:50:33,2.6e-05,86.31205,21.174832,0.638669,0.841249
2015-10-27T08:53:03,2.3e-05,82.093973,21.049669,0.644099,0.775264
2015-10-27T14:49:53,2.5e-05,82.586188,21.188136,0.627506,0.778091
2015-10-27T20:48:45,1.8e-05,81.888691,21.150334,0.654264,0.776508
2015-10-28T02:51:04,2.4e-05,87.765947,21.204355,0.638774,0.920746
2015-10-28T08:53:24,2.5e-05,81.965966,21.166826,0.631428,0.774617
2015-10-28T14:51:18,2.5e-05,84.04397,21.14061,0.643201,0.77638
2015-10-28T20:49:12,2.2e-05,82.092606,20.989571,0.658782,0.7836
2015-10-29T02:52:52,2.6e-05,86.625685,21.209484,0.628661,0.914111
2015-10-29T08:53:42,2.5e-05,82.097508,21.207697,0.646479,0.777544
2015-10-29T14:49:30,2.3e-05,83.249485,21.347347,0.631745,0.783658
2015-10-29T20:49:31,2.5e-05,82.636003,21.323418,0.641289,0.774993
2015-10-30T02:52:23,2.6e-05,85.75768,21.353231,0.640265,0.879113
2015-10-30T08:50:24,2.4e-05,82.478847,21.280819,0.642219,0.778212
2015-10-30T14:49:44,2.4e-05,83.298018,21.361453,0.643491,0.908127
2015-10-30T20:49:15,2.3e-05,82.309308,21.355687,0.636847,0.777503
2015-10-31T02:49:58,2.6e-05,84.330872,21.168501,0.640226,0.884424
2015-10-31T08:50:54,2.4e-05,82.160634,21.276361,0.626716,0.790923
2015-10-31T14:50:14,2.5e-05,82.559299,21.230982,0.646258,0.779998
2015-10-31T20:50:09,2.6e-05,82.093242,21.23101,0.632535,0.779158
2015-11-01T02:59:21,2.4e-05,85.997465,21.304475,0.648334,0.903692
2015-11-01T08:49:50,2.3e-05,82.373329,21.345117,0.635697,0.782709
2015-11-01T14:50:40,2.2e-05,84.575942,21.850494,0.654902,0.945663
2015-11-01T20:51:26,2.5e-05,81.722997,21.265076,0.670301,0.778686
2015-11-02T02:59:32,1.7e-05,86.357795,21.319268,0.631426,0.898203
2015-11-02T08:50:43,2.5e-05,81.863459,21.26051,0.670549,0.794991
2015-11-02T14:47:43,2.4e-05,82.803905,22.460595,0.721964,0.861157
2015-11-02T20:53:02,2.1e-05,82.288393,21.370587,0.655384,0.780616
2015-11-03T02:49:59,2.6e-05,86.443964,21.243826,0.629439,0.916968
2015-11-03T08:51:59,2.5e-05,82.233731,21.109935,0.639625,0.788272
2015-11-03T14:52:20,2.4e-05,83.254976,21.235075,0.635992,0.784255
2015-11-03T20:47:32,2.1e-05,81.962369,21.218848,0.63665,0.778752
2015-11-04T02:49:43,2.6e-05,86.545638,21.255408,0.645444,0.868986
2015-11-04T08:49:12,2.4e-05,81.971465,21.205419,0.638959,0.781193
2015-11-04T14:48:56,2.4e-05,82.813756,21.224013,0.64208,0.791609
2015-11-04T20:54:37,2.6e-05,81.947227,21.221644,0.630063,0.778609
2015-11-05T02:50:04,2.6e-05,86.946443,21.339828,0.636285,0.944437
2015-11-05T08:49:18,2.5e-05,82.282944,21.293632,0.639653,0.779966
2015-11-05T14:49:59,2.7e-05,83.202163,21.310954,0.646241,0.78656
2015-11-05T20:48:20,2.5e-05,82.093385,21.253751,0.635062,0.779074
2015-11-06T02:51:10,2.6e-05,85.628409,21.294027,0.640749,0.89145
2015-11-06T08:48:22,2.6e-05,81.956151,21.223237,0.633651,0.780639
2015-11-06T14:56:16,2.4e-05,82.788851,21.27001,0.631786,0.794444
2015-11-06T20:56:58,2.4e-05,81.934762,21.230703,0.633615,0.779647
2015-11-07T02:49:00,2.6e-05,85.823805,21.35605,0.647126,1.304894
2015-11-07T08:52:12,2.2e-05,82.283577,21.425521,0.655079,0.785932
2015-11-07T14:49:29,2.2e-05,82.989935,21.306955,0.646785,0.836073
2015-11-07T20:49:09,2.2e-05,82.409757,21.343182,0.645743,0.788991
2015-11-08T02:56:50,2.6e-05,84.969696,21.267297,0.64799,0.871666
2015-11-08T08:52:21,2.6e-05,82.241554,21.346128,0.64419,0.779975
2015-11-08T14:52:00,2.5e-05,82.967769,21.165328,0.64773,0.86234
2015-11-08T20:51:20,2.2e-05,82.057489,21.333487,0.641401,0.781764
2015-11-09T03:13:46,2.7e-05,87.512775,21.41197,0.646229,0.949198
2015-11-09T08:52:44,2.6e-05,82.552093,21.242794,0.651827,0.780267
2015-11-09T14:51:45,2.2e-05,82.445747,21.419013,0.665594,0.787738
2015-11-09T20:52:17,2.3e-05,82.329752,21.407155,0.643864,0.785139
2015-11-10T02:55:45,2.6e-05,86.150584,21.424729,0.643846,0.880204
2015-11-10T08:52:45,2.5e-05,82.256502,21.436939,0.646176,0.791461
2015-11-10T14:52:11,2.6e-05,82.917948,21.385108,0.642245,0.778798
2015-11-10T20:47:14,2.5e-05,82.296744,21.20647,0.6405,0.79119
2015-11-11T02:54:16,3e-05,85.16803,21.402087,0.645453,0.864664
2015-11-11T08:47:31,2.3e-05,82.108096,21.344857,0.658852,0.78394
2015-11-11T20:47:47,2.4e-05,85.334797,21.399412,0.644799,0.785062
2015-11-12T02:50:58,2.6e-05,85.874406,21.407842,0.634639,0.891197
2015-11-12T08:48:01,2.3e-05,82.278983,21.372487,0.644555,0.780414
2015-11-12T14:51:58,2.4e-05,83.193618,21.446571,0.655514,0.788453
2015-11-12T20:50:11,4.2e-05,82.135842,21.39486,0.64332,0.787485
2015-11-13T02:54:23,2.4e-05,86.127997,21.397471,0.651223,0.860684
2015-11-13T08:51:39,2.3e-05,82.282619,21.177895,0.66009,0.778466
2015-11-13T14:58:08,2.4e-05,83.011428,21.378236,0.643084,0.782248
2015-11-13T20:50:19,2.2e-05,82.004316,21.331818,0.650456,0.782371
2015-11-14T02:52:11,2.5e-05,85.426915,21.40777,0.662125,0.888492
2015-11-14T08:53:27,2.6e-05,82.291874,21.245849,0.645813,0.780273
2015-11-14T14:56:16,2.2e-05,83.052717,21.362902,0.657939,0.782395
2015-11-14T20:51:36,2.5e-05,82.156404,21.293039,0.651241,0.781936
2015-11-15T02:52:50,2.6e-05,86.919945,21.377857,0.642013,0.923036
2015-11-15T08:51:59,2.2e-05,82.190694,21.187731,0.664102,0.784934
2015-11-15T14:52:03,2.3e-05,82.83938,21.384693,0.650242,0.795049
2015-11-15T20:51:12,2.3e-05,81.995843,21.346413,0.650842,0.786086
2015-11-16T02:52:59,2.4e-05,88.267084,21.233113,0.646407,0.923103
2015-11-16T08:55:49,2.6e-05,82.697375,21.436068,0.654096,0.784331
2015-11-16T14:55:19,2.6e-05,83.319024,21.472248,0.649761,0.786016
2015-11-16T20:51:00,1.4e-05,82.233386,21.475217,0.653465,0.782312
2015-11-17T02:54:07,2.7e-05,86.477484,21.458502,0.648905,0.897869
2015-11-17T08:52:26,2.6e-05,82.329184,21.366052,0.655147,0.781645
2015-11-17T14:52:24,2.4e-05,82.550116,21.365368,0.663055,0.879238
2015-11-17T20:51:31,2.1e-05,82.219076,21.176379,0.635833,0.782958
2015-11-18T02:52:01,2.1e-05,85.949116,21.404976,0.641813,0.874471
2015-11-18T08:54:04,2.2e-05,82.078694,21.354767,0.649244,0.780939
2015-11-18T14:50:27,2.5e-05,82.881453,21.412743,0.634931,0.824603
2015-11-18T20:52:41,1.8e-05,82.633586,21.469769,0.62876,0.785462
2015-11-19T02:51:22,2.5e-05,85.53003,21.422139,0.634307,0.894258
2015-11-19T08:52:01,2.6e-05,82.247882,21.369401,0.639161,0.782211
2015-11-19T14:53:14,2.4e-05,83.288951,21.418704,0.65237,0.784016
2015-11-19T20:52:27,2.6e-05,82.179873,21.319746,0.652414,0.778914
2015-11-20T02:57:54,2.5e-05,86.27066,21.392869,0.654475,0.847426
2015-11-20T08:53:54,2.2e-05,82.024601,21.331271,0.634249,0.778378
2015-11-20T14:52:56,2.5e-05,83.091842,21.323099,0.638736,0.793041
2015-11-20T20:51:12,1.4e-05,82.156176,21.118098,0.632952,0.781185
2015-11-21T02:53:30,2.5e-05,86.082531,21.380806,0.630785,0.834629
2015-11-21T08:55:59,2.6e-05,82.43015,21.492713,0.649161,0.784859
2015-11-21T14:51:45,2.5e-05,84.505966,21.22863,0.652308,0.783343
2015-11-21T20:51:34,2.6e-05,82.413354,21.376368,0.658418,0.792366
2015-11-22T02:57:39,2.6e-05,85.305718,21.181887,0.64087,0.856322
2015-11-22T08:53:46,2.3e-05,81.942265,21.439205,0.643105,0.782117
2015-11-22T14:55:17,2.5e-05,82.772461,21.324991,0.636494,0.790184
2015-11-22T20:52:00,2.2e-05,81.868471,21.318273,0.638726,0.77773
2015-11-23T02:57:33,2.4e-05,86.631532,21.350941,0.629077,0.918352
2015-11-23T08:52:47,2.3e-05,82.079549,21.352852,0.650146,0.781423
2015-11-23T14:52:51,2.6e-05,82.949787,21.432421,0.64979,0.78707
2015-11-23T20:54:11,2.6e-05,81.84753,21.170755,0.640805,0.780625
2015-11-24T02:54:42,2.5e-05,85.366169,21.372858,0.638159,0.866316
2015-11-24T08:52:23,2.4e-05,81.902711,21.306903,0.647151,0.78199
2015-11-24T14:54:19,1.4e-05,82.676921,21.343787,0.656492,0.781862
2015-11-24T20:54:37,2.2e-05,81.903034,21.168213,0.64802,0.77902
2015-11-25T03:00:31,2.5e-05,85.780054,21.347744,0.646101,0.877106
2015-11-25T08:58:23,2.3e-05,81.823919,21.279866,0.645523,0.779882
2015-11-25T14:55:27,2.5e-05,82.806383,21.35243,0.641738,0.791452
2015-11-25T20:53:24,2.3e-05,82.006503,21.198447,0.650673,0.782114
2015-11-26T02:54:51,2.5e-05,85.549987,21.474277,0.644975,0.869931
2015-11-26T08:54:26,2.5e-05,82.778855,21.468558,0.665004,0.780449
2015-11-26T14:46:32,2.2e-05,83.311854,21.467457,0.644977,0.809643
2015-11-26T20:48:51,2.2e-05,82.833205,21.323351,0.638659,0.779566
2015-11-27T02:49:47,2.5e-05,85.576454,21.44166,0.646389,0.872228
2015-11-27T08:49:12,2.2e-05,82.420692,21.396041,0.648872,0.778639
2015-11-27T14:48:55,2.5e-05,83.429359,21.443822,0.648487,0.789307
2015-11-27T20:49:26,2.2e-05,82.093132,21.26471,0.638183,0.779847
2015-11-28T03:06:56,2.6e-05,85.720984,21.39195,0.645519,0.848248
2015-11-28T09:09:32,2.2e-05,81.866832,21.354708,0.64609,0.782065
2015-11-28T14:53:16,2.3e-05,82.879041,21.395616,0.637438,0.788517
2015-11-28T20:49:18,2.4e-05,81.809555,21.374757,0.630655,0.780921
2015-11-29T02:55:52,2.6e-05,85.620581,21.462725,0.633639,0.827583
2015-11-29T08:50:36,2.3e-05,82.024277,21.246297,0.649249,0.78089
2015-11-29T14:55:29,1.8e-05,82.065752,21.384813,0.651056,0.781611
2015-11-29T20:53:14,2.7e-05,82.049312,21.512293,0.640832,0.787281
2015-11-30T02:52:35,2.6e-05,84.559194,21.218041,0.638769,0.926232
2015-11-30T08:51:10,2.5e-05,82.122233,21.37744,0.652434,0.779948
2015-11-30T14:50:58,3.3e-05,82.483554,21.44208,0.647643,0.807208
2015-11-30T20:49:18,2.5e-05,81.881847,21.436139,0.642653,0.786842
2015-12-01T02:59:30,2.6e-05,85.67063,21.531278,0.646459,0.916755
2015-12-01T08:51:16,2.4e-05,82.192277,21.218587,0.657586,0.78532
2015-12-01T14:49:49,2.5e-05,84.741587,21.424472,0.645068,0.781756
2015-12-01T20:49:57,3.5e-05,82.175313,21.354878,0.645878,0.781759
2015-12-02T03:13:35,2.4e-05,86.133074,21.448463,0.646116,0.869294
2015-12-02T08:50:21,2.3e-05,82.069978,21.413416,0.638267,0.781762
2015-12-02T14:52:29,2.2e-05,82.830635,21.47065,0.653369,0.795486
2015-12-02T20:52:54,2.4e-05,81.989463,21.400406,0.652515,0.780452
2015-12-03T02:54:05,2.6e-05,87.133021,21.309683,0.64528,0.864839
2015-12-03T08:57:35,2.4e-05,82.570125,21.453107,0.640311,0.785057
2015-12-03T14:53:06,2.3e-05,82.945676,21.427188,0.649024,0.788932
2015-12-03T20:50:45,2.2e-05,82.46228,21.285138,0.651826,0.782432
2015-12-04T03:08:01,3.3e-05,86.650268,21.458925,0.642032,0.91815
2015-12-04T08:52:23,2.7e-05,82.246689,21.481588,0.661196,0.79068
2015-12-04T14:51:39,2.3e-05,81.987076,21.461922,0.660703,0.793941
2015-12-04T20:53:03,2.4e-05,82.026138,21.470847,0.636448,0.785974
2015-12-05T02:53:50,2.6e-05,85.065289,21.52505,0.650756,0.924288
2015-12-05T08:52:09,2.4e-05,82.179089,21.525065,0.645683,0.799135
2015-12-05T15:03:06,2.6e-05,83.071038,21.371478,0.651342,0.791166
2015-12-05T20:52:45,2.4e-05,82.243367,21.500932,0.639899,0.790811
2015-12-06T02:57:08,2.6e-05,88.890568,21.409534,0.643048,0.965811
2015-12-06T08:53:52,2.3e-05,81.723918,21.392275,0.644232,0.779993
2015-12-06T14:59:56,2.4e-05,82.701417,21.261122,0.645915,0.784992
2015-12-06T20:53:02,2.2e-05,81.96699,21.402636,0.653791,0.782916
2015-12-07T03:33:56,2.3e-05,85.748768,21.389463,0.640329,0.898337
2015-12-07T08:51:34,2.3e-05,81.858024,21.399845,0.652342,0.783213
2015-12-07T14:59:09,2.6e-05,82.909202,21.344257,0.640967,0.781926
2015-12-07T20:55:04,2.7e-05,82.379361,21.487375,0.658483,0.779954
2015-12-08T03:00:53,2.6e-05,87.49034,21.454765,0.639815,0.899168
2015-12-08T08:57:34,2.3e-05,82.493658,21.502875,0.638995,0.783939
2015-12-08T14:55:32,2.4e-05,83.080915,21.230399,0.636108,0.783394
2015-12-09T09:01:36,2.6e-05,84.296883,21.402789,0.658423,0.912751
2015-12-09T15:02:50,2.3e-05,82.467227,21.35799,0.651265,0.782926
2015-12-09T21:11:26,2.5e-05,81.526426,21.205703,0.652654,0.780689
2015-12-10T03:15:50,2.4e-05,85.06191,21.38352,0.651257,0.858878
2015-12-10T09:02:39,1.6e-05,81.501387,21.444716,0.665398,0.782536
2015-12-10T15:03:43,2.2e-05,82.110526,21.458145,0.638159,0.787839
2015-12-10T21:03:49,2.4e-05,81.392531,21.201287,0.640662,0.798229
2015-12-11T03:10:16,1.7e-05,90.384332,21.437679,0.641677,0.95434
2015-12-11T09:02:03,2.4e-05,81.531411,21.374111,0.652321,0.783774
2015-12-11T15:04:59,2.2e-05,82.36795,21.460392,0.646154,0.792027
2015-12-11T21:02:12,2.4e-05,81.492088,21.470927,0.63953,0.781326
2015-12-12T03:04:11,2.6e-05,85.124016,21.434008,0.644178,0.863336
2015-12-12T09:14:29,2.5e-05,81.570562,21.2448,0.64463,0.787219
2015-12-12T15:03:50,2.4e-05,82.504071,21.483998,0.659773,0.788376
2015-12-12T21:12:12,2.5e-05,83.307537,21.358759,0.645081,0.784583
2015-12-13T03:19:36,3.6e-05,84.812818,21.45666,0.658665,0.880571
2015-12-13T09:05:24,2.4e-05,81.916401,21.321078,0.653705,0.786574
2015-12-13T15:03:09,2.4e-05,81.856664,21.409457,0.638532,0.795959
2015-12-13T21:11:30,2.4e-05,81.717703,21.420538,0.639426,0.783915
2015-12-14T03:17:57,1.8e-05,84.77694,21.265354,0.649191,0.854575
2015-12-14T09:11:04,2.7e-05,81.890573,21.43298,0.655335,0.785645
2015-12-14T15:08:21,2.2e-05,83.112245,21.302688,0.649492,0.790266
2015-12-14T21:10:01,3.5e-05,82.129834,21.556098,0.648953,0.782586
2015-12-15T03:18:20,2.7e-05,86.903127,21.477663,0.652915,0.896588
2015-12-15T09:13:16,2.5e-05,81.880033,21.403561,0.637968,0.786578
2015-12-15T15:13:36,2.5e-05,82.248871,21.415723,0.640481,0.788897
2015-12-15T21:10:04,2.3e-05,81.756588,21.226373,0.655786,0.787288
2015-12-16T03:18:07,2.6e-05,85.274963,21.457212,0.652932,0.882839
2015-12-16T09:12:53,2.5e-05,81.729041,21.480442,0.65756,0.784464
2015-12-16T15:11:59,2.6e-05,82.915916,21.373985,0.637838,0.791454
2015-12-16T21:10:42,2.3e-05,81.738693,21.391932,0.642909,0.78457
2015-12-17T03:22:15,2.3e-05,85.075816,21.263144,0.634602,0.858368
2015-12-17T10:32:09,2.6e-05,81.919386,21.451884,0.657351,0.784727
2015-12-17T15:22:34,2.2e-05,81.518519,21.407186,0.645349,0.785206
2015-12-17T21:47:46,2.5e-05,81.606524,21.413902,0.650152,0.792173
2015-12-18T03:54:18,2.6e-05,87.192147,21.612594,0.652538,1.023578
2015-12-18T09:25:04,2.6e-05,82.286439,21.381873,0.64312,0.789895
2015-12-18T15:10:34,2.4e-05,83.158302,21.551173,0.654369,0.807007
2015-12-18T21:12:07,2.6e-05,82.078776,21.539786,0.657628,0.788199
2015-12-19T03:10:09,2.2e-05,86.896649,21.670674,0.651826,0.948235
2015-12-19T09:11:51,2.2e-05,81.599096,21.465218,0.644895,0.790261
2015-12-19T15:14:48,2.5e-05,83.468635,21.600771,0.648973,0.805707
2015-12-19T21:08:02,2.4e-05,82.293052,21.553566,0.662368,0.799344
2015-12-20T03:11:02,2.5e-05,86.126717,21.670753,0.666247,0.954273
2015-12-20T08:56:19,2.6e-05,81.950975,21.611332,0.6542,0.793771
2015-12-20T14:54:49,2.6e-05,82.883637,21.550006,0.65935,0.807245
2015-12-20T21:17:05,2.4e-05,82.053339,21.63809,0.649008,0.791537
2015-12-21T02:59:08,2.6e-05,85.258064,21.402294,0.651283,0.888163
2015-12-21T09:11:16,2.5e-05,82.083328,21.582139,0.650369,0.792206
2015-12-21T15:28:53,2.3e-05,83.010023,21.544888,0.661319,0.805201
2015-12-21T21:09:18,2.7e-05,81.955862,21.603531,0.657361,0.792891
2015-12-22T03:11:44,1.5e-05,97.712033,21.610645,0.65801,1.380018
2015-12-22T09:10:10,1.5e-05,81.680903,21.931224,0.7372,0.86549
2015-12-22T15:11:11,2.5e-05,83.587109,21.697284,0.66677,0.79687
2015-12-22T21:07:26,3.5e-05,82.040031,21.65669,0.661567,0.788672
2015-12-23T03:11:00,2.6e-05,87.300864,21.661532,0.656903,0.89355
2015-12-23T09:11:45,2.3e-05,81.935418,21.609286,0.654022,0.790636
2015-12-23T15:09:23,2.4e-05,82.597214,21.672623,0.651934,0.812434
2015-12-23T21:08:59,2.3e-05,81.71958,21.433337,0.652836,0.789731
2015-12-24T03:16:30,2.6e-05,85.052775,21.614713,0.652273,0.889235
2015-12-24T09:11:36,2.3e-05,81.541232,21.542561,0.648629,0.794567
2015-12-24T14:51:57,1.5e-05,82.453704,21.641208,0.666069,0.795689
2015-12-25T00:29:23,2.4e-05,81.597145,21.614828,0.667174,0.790622
2015-12-25T03:19:45,2.6e-05,81.730659,21.587705,0.661178,0.812848
2015-12-25T09:14:01,2.5e-05,81.598951,21.528353,0.650495,0.790919
2015-12-25T15:11:56,1.8e-05,85.514921,21.579708,0.64204,0.889813
2015-12-25T21:15:45,2.2e-05,82.102116,21.456201,0.65236,0.792889
2015-12-26T03:12:49,2.5e-05,89.847195,21.648945,0.649607,1.002337
2015-12-26T09:09:42,2.5e-05,82.558595,22.002177,0.649182,0.790024
2015-12-26T15:14:33,2.3e-05,82.720588,21.652228,0.665534,0.809093
2015-12-26T21:14:34,2.3e-05,82.124383,21.605315,0.644071,0.797594
2015-12-27T03:18:51,2.3e-05,85.463705,21.718238,0.650528,0.863841
2015-12-27T09:14:03,2.5e-05,82.42439,21.485755,0.666219,0.801314
2015-12-27T15:23:21,2.6e-05,83.037339,21.628218,0.660192,0.795275
2015-12-27T21:12:55,2.3e-05,83.135116,21.755122,0.65629,0.8039
2015-12-28T03:08:29,2.6e-05,86.903923,21.500429,0.660708,0.880901
2015-12-28T09:09:32,2.5e-05,83.163149,21.745458,0.668081,0.791969
2015-12-28T15:20:19,2.3e-05,84.222221,21.666239,0.663529,0.802516
2015-12-28T21:14:22,2.5e-05,83.153406,21.686274,0.652043,0.791944
2015-12-29T03:08:24,2.5e-05,87.708455,21.553291,0.658851,0.888585
2015-12-29T09:08:27,1.5e-05,82.711462,21.760272,0.665336,0.797333
2015-12-29T22:43:54,2.2e-05,83.21464,21.684284,0.664734,0.797916
2015-12-30T03:07:42,2.6e-05,85.59324,21.770087,0.673244,0.861071
2015-12-30T09:12:34,2.5e-05,82.628152,21.754396,0.649727,0.810668
2015-12-30T15:18:08,2.4e-05,83.676138,21.51655,0.663539,0.79476
2015-12-30T21:06:01,2.3e-05,82.709448,21.758572,0.657312,0.793697
2015-12-31T03:08:49,2.5e-05,85.062309,22.389738,0.653452,0.868363
2015-12-31T09:05:37,2.3e-05,82.849846,21.806828,0.659084,0.792308
2015-12-31T15:07:36,2.3e-05,83.746025,21.752673,0.662721,0.793492
2015-12-31T21:06:22,2.5e-05,83.164843,21.756367,0.660968,0.794774
2016-01-01T10:19:40,2.4e-05,87.051876,21.676833,0.659135,1.282494
2016-01-01T15:08:56,2.2e-05,83.74872,21.699245,0.659422,0.792185
2016-01-01T21:04:38,2.4e-05,82.625064,21.650717,0.648228,0.79101
2016-01-02T03:06:01,2.7e-05,85.266542,21.685689,0.660943,0.891321
2016-01-02T09:10:45,2.5e-05,82.867909,21.647868,0.659353,0.790599
2016-01-02T15:19:53,2.5e-05,83.49155,21.792809,0.720772,0.866163
2016-01-02T21:09:55,2.4e-05,84.142247,21.470934,0.656269,0.79683
2016-01-03T03:10:00,1.7e-05,87.826037,21.670934,0.648691,0.916229
2016-01-03T09:03:29,2.3e-05,82.488931,21.619284,0.651503,0.801881
2016-01-03T15:28:48,2.7e-05,83.758258,21.708463,0.666044,0.841747
2016-01-03T21:08:36,2.5e-05,82.682262,21.690729,0.650995,0.793762
2016-01-04T03:12:21,2.4e-05,86.430199,21.66127,0.663264,0.852076
2016-01-04T09:08:32,2.6e-05,82.575253,21.607096,0.666011,0.794765
2016-01-04T15:33:36,2.4e-05,83.315577,21.701919,0.665948,0.793057
2016-01-04T21:10:54,2.2e-05,82.588426,21.610808,0.654823,0.792708
2016-01-05T03:11:04,2.5e-05,86.114093,21.680719,0.653314,0.874736
2016-01-05T09:09:20,2.3e-05,82.471265,21.635167,0.657307,0.797764
2016-01-05T15:22:45,2.3e-05,83.892355,21.850561,0.668217,0.795114
2016-01-05T21:10:25,2.7e-05,83.085727,21.56142,0.647682,0.789367
2016-01-06T03:12:39,2.6e-05,84.952034,21.735339,0.659102,0.860353
2016-01-06T09:12:34,2.5e-05,82.904682,21.697527,0.662043,0.791466
2016-01-06T15:08:59,2.4e-05,84.030218,21.792085,0.646813,0.792515
2016-01-06T21:37:25,2.3e-05,82.882543,21.786298,0.665534,0.792111
2016-01-07T03:12:31,1.3e-05,86.245108,21.518481,0.66296,0.968188
2016-01-07T09:10:19,2.6e-05,82.889068,21.726985,0.665226,0.79302
2016-01-07T15:08:44,2.6e-05,83.310295,21.527242,0.651717,0.795863
2016-01-07T21:11:32,2.3e-05,82.85292,21.731206,0.664557,0.796617
2016-01-08T03:08:52,2.7e-05,87.298083,21.728004,0.6581,0.891973
2016-01-08T09:11:46,1.5e-05,82.61857,21.70646,0.658629,0.806379
2016-01-08T14:59:23,1.7e-05,83.346404,21.63531,0.660509,0.805298
2016-01-08T20:55:01,2.1e-05,82.639632,21.665361,0.669293,0.792616
2016-01-09T02:57:02,2.7e-05,87.710613,21.660155,0.671516,0.986479
2016-01-09T08:56:33,2.2e-05,82.497645,21.694271,0.667379,0.794203
2016-01-09T14:57:10,2.6e-05,83.054107,21.646604,0.664094,0.794709
2016-01-09T21:39:06,1.8e-05,82.462169,21.663508,0.649231,0.793413
2016-01-10T03:23:15,1.4e-05,87.161058,21.641803,0.682215,0.921876
2016-01-10T08:55:16,2.2e-05,82.533699,21.690142,0.651392,0.796046
2016-01-10T14:55:39,2.2e-05,83.113161,21.681452,0.651428,0.793661
2016-01-10T20:56:51,2.4e-05,82.609673,21.743536,0.645577,0.79362
2016-01-11T02:57:27,2.4e-05,86.091365,21.588753,0.665655,0.888444
2016-01-11T08:54:53,2.7e-05,82.491954,21.779062,0.646149,0.794713
2016-01-11T15:41:18,2.3e-05,82.963635,21.785975,0.663611,0.794979
2016-01-11T20:56:19,2.6e-05,82.444589,21.730425,0.653697,0.795958
2016-01-12T02:56:25,1.8e-05,86.316399,21.768089,0.655629,0.861166
2016-01-12T09:01:37,2.4e-05,82.934324,21.800215,0.656252,0.799469
2016-01-12T15:27:36,2.1e-05,83.477055,21.65108,0.667175,0.818508
2016-01-12T20:56:00,2.5e-05,84.699709,21.881533,0.671351,0.796733
2016-01-13T03:00:38,2.5e-05,86.9806,21.833715,0.66328,0.868125
2016-01-13T08:55:27,2.5e-05,82.927012,21.64219,0.658922,0.796108
2016-01-13T14:56:34,1.5e-05,83.89496,21.849492,0.657672,0.829982
2016-01-13T21:13:04,2.2e-05,82.582962,21.820133,0.648831,0.798179
2016-01-14T03:27:20,2.6e-05,88.887493,21.813394,0.678347,0.902089
2016-01-14T09:12:19,2.3e-05,82.813976,21.891127,0.657034,0.801507
2016-01-14T15:09:22,2.6e-05,83.050458,21.8313,0.677396,0.800773
2016-01-14T21:06:22,2.6e-05,82.705862,21.847171,0.666748,0.814766
2016-01-15T03:06:27,2.5e-05,87.56355,21.697197,0.661509,0.902004
2016-01-15T09:27:20,2.3e-05,82.866,21.915289,0.664956,0.799342
2016-01-15T15:05:03,2.4e-05,83.890716,21.827825,0.652691,0.800046
2016-01-15T21:08:00,2.6e-05,82.743597,21.804702,0.670201,0.797999
2016-01-16T03:08:28,2.2e-05,86.201375,21.834611,0.669979,0.89528
2016-01-16T09:05:00,2.5e-05,82.907787,21.82005,0.657046,0.803188
2016-01-16T15:10:33,2.5e-05,84.347607,21.808598,0.680187,0.826556
2016-01-16T21:08:30,2.2e-05,82.951688,21.90357,0.668643,0.806167
2016-01-17T03:10:19,2.6e-05,87.914049,21.963035,0.663111,0.917533
2016-01-17T09:06:57,2.6e-05,83.144515,21.859844,0.660355,0.799305
2016-01-17T15:06:44,2.4e-05,83.063795,21.705131,0.652689,0.805243
2016-01-17T21:10:04,2.2e-05,82.962164,21.890709,0.654051,0.799615
2016-01-18T03:11:53,2.5e-05,85.678489,21.889216,0.660502,0.887153
2016-01-18T09:05:21,2.3e-05,82.855261,21.875048,0.67459,0.810967
2016-01-18T15:05:48,2.2e-05,83.978778,21.8297,0.667408,0.80257
2016-01-18T21:10:14,2.5e-05,83.390811,22.025008,0.675356,0.802119
2016-01-19T03:11:45,2.5e-05,87.358626,21.927101,0.655336,0.897087
2016-01-19T09:08:11,2.2e-05,83.13428,21.762318,0.653629,0.801768
2016-01-19T15:09:21,2.7e-05,83.877614,21.88499,0.67696,0.816772
2016-01-19T21:07:03,2.6e-05,82.99324,21.878365,0.668673,0.80145
2016-01-20T21:07:13,2.2e-05,86.996323,21.882682,0.670702,0.905159
2016-01-21T03:04:28,2.5e-05,87.191425,21.884587,0.668599,0.936685
2016-01-21T09:02:56,1.8e-05,83.135401,21.750463,0.666267,0.801688
2016-01-21T15:02:31,2.2e-05,84.353671,21.935024,0.668073,0.891389
2016-01-21T21:10:10,2.6e-05,82.872122,21.872699,0.681273,0.801026
2016-01-22T03:11:01,2.3e-05,86.446574,21.769244,0.672937,0.871096
2016-01-22T09:09:58,2.6e-05,83.448125,22.00091,0.663069,0.800904
2016-01-22T15:35:50,2.4e-05,84.098012,21.987621,0.675071,0.805526
2016-01-22T21:33:09,2.4e-05,82.98985,21.937077,0.677261,0.807925


==> submit.dat <==
tree_size,db_du,fs_du
62813,126795264,51008771781
62887,126897664,51153097644
62888,127022080,51181912485
62889,127029248,51182029107
62890,127060992,51182145729
67141,133076992,55391334471
67141,133025280,55414657848
67185,132934144,55495884048
67185,133059584,55496000670
67243,132987392,55585458951
67247,133192704,55585864059
67260,133179392,55661549691
67263,133101568,55661677566
67317,133053952,55775680686
67320,132880896,55805207535
67336,132891136,55888284342
67337,133065216,55888413240
67368,133051904,55963047228
67370,133005824,55982702127
67382,132956672,56030684919
67386,133016064,56058687498
67423,132988416,56139444141
67424,133105664,56149755981
67425,133099520,56149884879
67427,133068800,56150001501
68278,133106688,56942457198
68292,133547008,56945213160
68293,133497344,56945342058
68294,133501440,56945473002
68762,133905920,57476757822
68773,133832192,57480278988
68773,133752832,57480397656
68774,133748736,57480516324
69062,133881856,57820510374
69070,134069248,57827945538
69094,133969920,57879077124
69096,133832192,57907687365
69454,134215168,58401148806
69455,134120960,58450398072
69482,133715968,59147715792
69483,133767168,59149951047
69795,134368768,59613496899
69795,134056960,59657196390
69798,134090752,59670824796
69799,134038528,59670943464
70317,133897728,59940240030
70317,134541824,59954038254
70318,134448128,59954156922
70319,134424576,59954273544
70751,134720000,60258477939
70759,134908416,60261922380
70773,134759936,60337704174
70774,134634496,60337861716
71089,135098368,60814039572
71089,134856192,60816641061
71091,134863360,60816772005
71092,134864384,60823716129
71542,134771712,60992126481
71542,135112192,61004060799
71543,135057408,61004177421
71544,135035904,61004306319
71907,135083008,61350138630
71907,135390720,61369794552
71948,135374848,61512556248
71949,135369216,61535426436
72311,135399424,61980993063
72311,135691264,61991356053
72355,135421440,62142893043
72356,135480832,62174386098
72549,135522304,62932132428
72549,135741952,62952004203
72568,135650816,63034139850
72568,135522304,63034256472
72757,135541760,63204419223
72759,135915520,63213493233
72794,135863296,63293509224
72796,135742976,63295920435
72796,135728640,63296037057
73183,135601664,63507733608
73190,136048640,63510263487
73263,136082432,63599967288
73263,136030720,63609957906
73547,136242176,63918585753
73551,135753728,63932560956
73552,135816192,63932677578
73833,136501248,64253650989
73838,136400896,64271935068
73865,136307200,64310071485
73866,136222208,64351677918
74217,136232448,64527564354
74220,136303104,64529755620
74221,136317440,64529872242
74222,136332800,64530130038
74434,136356352,64743307893
74437,136799744,64746234696
74450,136768000,64814020722
74451,136381440,64825551978
74579,136496128,64992273357
74584,136990208,65010948222
74600,136836608,65090127399
74601,136628224,65098792209
74869,136603648,65220512841
74870,137205760,65234864508
74872,137090048,65235112074
74873,137106432,65235112074
75080,136966144,65537410620
75085,137387008,65537744118
75101,137277440,65596091946
75103,136965632,65620904811
75327,137004544,65869847769
75328,137606656,65875834365
75340,137553408,65937613335
75341,137276416,65951886231
75646,137531904,66351810690
75652,137611776,66367613994
75653,137570816,66367730616
75655,137587200,66367847238
75923,137541120,66638606694
75930,137795072,66638606694
75931,137672192,66638723316
75932,137653760,66638837892
76164,137601024,67413148638
76165,137779200,67418200212
76177,137734144,67455944820
76178,137648128,67497492942
76406,137802240,67781834769
76406,137992192,67832196036
76419,137893376,67911408972
76420,137786880,67911525594
76608,137742848,68090385891
76611,138068480,68118186939
76624,138032640,68197377369
76625,137873408,68197493991
76794,137914368,68298510126
76798,138384896,68300335158
76825,138049536,69531275253
77080,138037248,69691506720
77084,138443264,69693731745
77104,138340864,69738410247
77105,138163200,69773764104
77351,138118656,70017668787
77354,138563072,70062230667
77370,138468864,70113957639
77371,138294272,70142432844
77621,138278912,70378227183
77625,138678784,70386904269
77886,138537472,70601969559
77892,138850816,70634791491
77912,138665984,70710076107
77912,138562560,70714379868
78058,138810880,70973978394
78059,139042816,70975816725
78075,138923008,71033935401
78076,138783232,71053877763
78367,138757632,71249515260
78368,139286528,71250401178
78381,139118592,71302040172
78383,138957312,71330113338
78638,138959360,71450341413
78638,139361280,71461858347
78652,139293696,71520443511
78652,139059200,71541543909
78918,139196416,71748102954
78946,139272704,71894365356
78947,139177472,71925159702
78976,139125248,72028658658
79228,139139584,72227899161
79236,139548672,72245115228
79239,139385344,72252362160
79240,139423232,72252491058
79431,139773952,72983373408
79432,139832320,72987638295
79433,139822080,72987638295
79434,139736064,72987756963
79635,139965440,73521095967
79635,139766272,73526344980
79651,139730432,73606057140
79652,139577856,73608189072
79914,139507200,73737334638
79915,140076032,73749220875
79946,139991040,73807844913
79946,139853312,73830669066
80129,139707904,73955789127
80131,140076032,73992952671
80146,140055552,74061385233
80147,139814400,74072896029
80383,139752960,74185493547
80383,140133888,74188839780
80384,140021760,74188956402
80385,139990016,74189087346
80387,139977728,74189203968
80387,139975680,74189320590
80388,139986944,74189449488
80390,139982848,74189566110
80836,140044800,74460493338
80840,140512256,74468251770
80878,140457984,74551880997
80878,140441088,74568158973
80879,140388864,74568287871
81145,140456448,74785382793
81149,140887552,74791162743
81162,140823040,74865896985
81163,140689408,74871124515
81391,140697600,75036957930
81394,140994560,75043254495
81410,140915200,75322161123
81412,140957184,75322672623
81580,140921344,75438985677
81581,141393408,75439102299
81593,141277696,75507796749
81595,141109248,75519064071
81676,141094912,75599826852
81676,141413376,75601656999
81677,141368320,75601890243
81679,141273088,75601890243
81680,141291520,75602006865
81680,140832256,75602135763
81681,140831232,75602266707
81682,140823040,75602383329
81683,140829184,75602499951
81685,140826112,75602616573
81696,140813824,75671947329
81697,140936704,75671947329
82650,141554176,76163704452
82654,141888512,76188352614
82677,141832192,76265666862
82680,141764096,76276310154
82881,141735424,76441627977
82882,142173184,76459106955
82896,142099456,76538952105
82897,141923840,76539068727
83067,142146048,76969215675
83069,142318080,77002654476
83084,142200320,77082499626
83085,142036992,77082629547
83201,142022656,77219487510
83203,142441984,77230504197
83204,142402048,77230751763
83205,142365184,77230751763
83243,142338560,77305616949
83247,142269440,77321964489
83275,142159872,77443078482
83277,141968384,77443078482
85736,143563776,78290027343
85736,143523328,78293738787
85819,143577600,78377014056
85820,143837184,78422466969
86030,143780352,79219560948
86030,143609344,79220950182
86054,143566336,79305096024
86055,143665664,79305096024
86270,143628800,79585368357
86271,144078848,79599170673
86283,144040960,79666144437
86284,143819264,79679641899
86381,143785472,79783481514
86386,143966208,79784989416
86420,143909888,79867467768
86421,143829504,79867586436
86662,143847424,80323937529
86663,143897088,80328506247
86675,143873536,80408860851
86676,143866368,80408977473
87107,144178688,80901009783
87110,144482816,80916503118
87145,144366080,80959081401
87147,144386560,80995380510
87365,144228864,81121000818
87365,144862720,81156814002
87380,144740864,81237710796
87382,144451584,81237829464
87665,144372224,81404528337
87669,144891904,81418507632
87686,144755712,81499410564
87691,144689152,81499761453
87978,144658432,81703412109
87985,145096704,81703412109
87998,145085440,81768194607
87999,144900608,81784705827
88308,145459200,82802502849
88309,145479168,82803759093
88330,145521152,82863561627
88332,145443840,82888913613
88557,145351680,83076751758
88562,145833472,83080736343
88574,145749504,83133435165
88576,145586176,83162136453
88791,145531904,83360324289
88797,145930752,83382379146
88815,145907712,83435051370
88816,145859072,83476188246
89162,146477568,85787510457
89165,146456064,85792110888
89186,145926144,86492917038
89187,145992704,86495134902
89374,146008064,86603152449
89375,146599424,86606085390
89397,146550272,86685527478
89397,146398208,86688739698
89647,146314240,86982646575
89654,146771456,86982646575
89666,146554368,87042305889
89667,146426368,87063786843
89858,146100736,87186627660
89860,146933248,87198626427
89876,146741760,87270713145
89878,146542592,87279384093
90586,147046400,87685502817
90586,147130368,87700493859
90614,147202048,88024984344
90615,147162112,88025140863
90895,147069952,88201791480
90908,147705856,88204528005
90964,147615744,88285413546
90964,147541504,88288426281
91333,147518464,88518278013
91334,147855360,88531880844
91361,147706880,88591511514
91362,147649024,88614600624
91677,148293120,88917978435
91677,148050944,88920644373
91717,147916800,89068279641
91720,148007424,89098637166
92007,147857920,89352994863
92009,148186624,89353179003
92025,148080128,89434522848
92025,147922944,89434641516
92208,147942400,89566544067
92213,148428288,89569982370
92256,148318720,89657425341
92257,148218880,89662727550
92659,148095488,90136592403
92664,148327936,90139989786
92721,148289024,90224039466
92721,148391424,90229513539
92949,148359680,90371607216
92957,148715520,90373675722
92977,148713472,90419442696
92977,148507136,90455418537
93112,148437504,90617190642
93113,148848640,90617190642
93130,148802560,90669891510
93131,148606464,90699286392
93422,148748800,90891209376
93426,149196288,90935785578
93444,149147136,91017228654
93446,149101568,91017357552
93680,149100544,91263885207
93689,149426176,91267254969
93706,149425152,91320192150
93707,149336064,91350094440
93898,149737472,91622866137
93898,149159424,91623029817
93911,149172736,91675847307
93912,149531648,91704431973
94174,149558272,91988807559
94178,149992960,92001092766
94194,149993984,92082388530
94194,149921792,92084659590
94406,150082048,92560904964
94411,150328320,92561212887
94424,150337536,92642522973
94596,150187520,92808801393
94597,150610432,92813696448
94635,150618624,92888743728
94636,150581760,92896451010
94870,150719488,93039341604
94874,151287296,93041437731
94890,151338496,93122090028
94893,151065600,93122254731
95140,151321600,93465852810
95144,151845376,93485751183
95179,151898624,93563988177
95180,151834112,93583390395
95389,152112128,93691257561
95396,152709632,93693993063
95421,152782336,93775268367
95422,152519680,93775397265
95776,152871936,93953942478
95778,153509888,93959867694
95798,153390080,94040658096
95799,153200128,94049358711
96099,153612800,94533317505
96105,154017280,94538443758
96136,153571840,94760211744
96136,153773568,94769686770
96376,154031616,95040739827
96379,154253312,95062011066
96391,154309632,95143018344
96393,154285056,95143018344
96656,154670080,95486405685
96658,155183104,95499244335
96674,155134976,95548405623
96675,154949120,95577431202
96979,155196416,95720161185
96984,155854336,95757359511
96997,155802112,95825708187
96998,155659776,95838677781
97259,155921920,96011685495
97259,156459008,96044665992
97273,156428288,96090302022
97274,156395008,96125832858
97453,156421632,96224064387
97460,156995584,96240734172
97493,156972032,96300588879
97494,156814848,96323192064
97630,156949504,96453342216
97636,157402624,96466310787
97658,157338112,96547684299
97659,157166592,96548488377
97865,157383168,97311571698
97865,157988864,97330076745
97878,157911040,97375841673
97879,157812224,97411632351
98111,157975040,97594480302
98117,158212608,97594790271
98118,158180864,97594919169
98119,158170624,97595048067
98265,158200320,97749565056
98268,158537728,97776888363
98281,158613504,97852289601
98283,158666752,97858325301
98509,158896640,98065441881
98510,159291392,98066274603
98526,158857728,98148061407
98526,159181312,98148061407
98700,159506432,98365558368
98706,159772160,98379440478
98726,159785472,98454933786
98728,159695872,98473084875
98819,159798272,98580621612
98819,160271872,98584185744
98820,160217600,98584314642
98821,160210432,98584443540
98964,160220672,98728561734
98964,160623616,98733281856
98977,160502784,98811277422
98977,160262656,98811418596
99211,160791040,99144354969
99211,161050112,99146613753
99227,161084928,99219097395
99229,160824320,99228541731
99636,161622016,100986640887
99637,161569280,100988472057
99649,161543680,101064018561
99650,161478144,101070307965
99806,161497600,101222432157
99806,162146304,101231742480
99819,162180096,101307501768
99820,162011648,101313543606
100002,162106880,101478525885
100002,162814976,101490165579
100040,162825216,101573598390
100057,162796544,101635511373
100301,162902528,101777262345
100301,163657216,101777262345
100317,163670528,101837372802
100318,163452928,101859195438
100605,163727872,102010070547
100610,164305920,102017065821
100636,164292608,102099475632
100639,164079104,102108439158
100848,164082688,102207172980
100851,164628480,102253014633
100866,164668416,102305991711
100867,164492800,102335111406
101121,165135360,102812353182
101121,165154816,102840105126
101135,165158912,102900161364
101135,164908032,102921947172
101472,165078528,103104226335
101472,165515264,103117055778
101485,165429760,103198629798
101487,165120512,103198906008
101742,165410304,103342736739
101746,166121984,103344075846
101768,166074880,103436996982
101769,165720064,103437260916
102044,166060544,103612647105
102046,166833152,103623289374
102058,166769664,103691249310
102059,166467072,103705153926
102255,166723072,103853612709
102261,167306752,103860363486
102273,167266816,103910050596
102274,167204864,103938909426
102444,167250944,104046987330
102448,167844352,104060213697
102460,167755264,104128147035
102461,167479296,104142051651
102752,167584768,104292533928
102755,167985152,104307849261
102780,167978496,104390264187
102781,168035840,104390528121
103030,168079360,104496340080
103033,168789504,104504808474
103046,168748544,104580328380
103048,168511488,104586355896
103221,169121792,106374732783
103563,169473024,106613630904
103584,169869312,106719228033
103585,169586688,106719806028
103790,169744896,106854736659
103790,170344960,106855032306
103803,170291712,106901061168
103805,170139648,106936870260
104032,170310656,107090765265
104036,170769408,107102518512
104061,170694656,107162587026
104062,170623488,107185190211
104382,171337728,107563793304
104385,171384832,107570038719
104400,171393024,107645695707
104401,171263488,107652922179
104634,171382784,107801847450
104635,171945472,107814501960
104660,171990528,107867137356
104661,171962880,107896305132
104853,171790848,108013962408
104861,172604928,108013962408
104897,172675584,108121703745
106155,174422528,110427305340
106159,174889472,110429313489
106231,174883328,110509775508
106231,174995968,110517702735
106799,175662592,111011035278
106803,176164352,111011035278
106830,176115200,111095694666
106834,175985664,111098709447
107131,176440320,111505392867
107137,176646144,111512696064
107182,176460800,111658745682
107182,176524288,111682904850
107515,177383424,112029914634
107554,177364992,112127488374
107555,177329664,112127781975
107752,177377792,112262305452
107758,177788416,112262305452
107799,177870336,112346765355
107800,177697792,112347830298
108217,177967104,112705524294
108218,178567168,112730982672
108243,178529280,112798379958
108244,178504192,112814647704
108453,178780160,113036182446
108456,179254784,113036916960
108488,179260928,113119369737
108492,179115520,113120273046
108669,179460608,113234743677
108676,180022272,113278643676
108722,180045824,113363681574
108722,179700224,113364102027
109055,180470272,113806104522
109056,180759040,113862941379
109082,180809216,113916514866
109083,180707328,113949481041
109330,180814848,114156598644
109331,181345280,114184540866
109343,181320704,114237790062
109344,181177856,114266796204
109609,181234176,114432834219
109612,181786624,114445829388
109639,181760000,114576527868
109640,181540352,114618354246
109990,181667840,114843202485
109995,182228480,114855360840
110011,182216704,114901393794
110012,182023168,114937561959
110218,182252544,115094395020
110223,182892544,115097206224
110236,182909952,115179424734
110238,182794752,115179424734
110501,182636032,115351223262
110502,183473152,115365446031
110513,183397888,115422459867
110514,183030784,115444626231
110779,184020480,115730594628
110780,184166912,115731036564
110793,184246784,115813120038
110793,183874560,115813383972
111240,185067008,116126540640
111240,185240064,116139761892
111254,185224704,116221822860
111254,185068544,116222086794
111531,185746432,118086280257
111534,185722368,118090926723
111562,185765376,118189658499
111564,185875968,118190066676
111983,186413568,118814575440
111984,186734592,118820623416
112338,187020800,119000063754
112341,187457024,119023208106
112357,187502592,119098494768
112358,187566080,119107056255
112524,187676672,119264123583
112532,187975680,119265285711
112545,187925504,119347371231
112546,187973120,119347635165
112817,188332032,119526432036
112821,188706816,119531321976
112844,188680192,119612732316
112845,188783616,119614305690
113209,189233664,119888050260
113209,189729792,119906915403
113222,189620736,119960168691
113224,189596160,119989264857
113468,190138880,120765288105
113478,190406144,120783516942
113493,190286336,120848565420
113494,189949952,120866326746
113752,190166016,121052783841
113762,190976000,121059443571
113784,190915584,121151454237
113785,190781952,121151454237
113946,191288320,121431475935
113949,191557632,121459641171
113963,191476736,121512933333
113964,191111680,121542054051
114158,191612416,122004584064
114159,191918592,122004882780
114172,191941120,122043957288
114173,191836672,122087207682
114341,192535040,122476019292
114341,192439808,122476410078
114364,192553472,122559306837
114364,192535552,122559306837
114592,192742400,122721074850
114599,193288192,122760451143
114614,193257472,122828908257
114615,192995328,122843336649
114767,193159168,123024951885
114770,193761792,123025215819
114783,193719808,123064300557
114785,193350656,123107555043
114924,193453056,123263652567
114924,194103296,123273111225
114937,194115072,123353985513
114938,194142720,123355448403
115180,194292224,123580907373
115181,194878976,123581171307
115195,194770944,123627359757
115196,194788864,123663559635
115425,195051008,123881497509
115427,195466240,123881779857
115440,195431936,123924639465
115440,195315712,123960837297
115587,195722240,124159831257
115590,195984896,124166472573
115591,195950080,124166748783
115592,195944960,124167012717
115745,196051456,124276790847
115748,196495360,124300151052
115767,196328448,124360442580
115769,196146688,124396181085
116052,196411904,124640683200
116055,197033984,124654678863
116080,197027840,124755259200
116080,196877824,124755535410
116305,197481472,125156740665
116306,197776384,125179460472
116341,197737472,125262962847
116342,197453312,125263226781
116606,198504960,126715457121
116607,198365696,126716054553
116622,197895168,126790524861
116623,198241280,126800966622
116809,198374400,126955863144
116809,198927872,127003280217
116826,198836736,127063974807
116827,198689280,127086084906
116957,198798848,127182928224
116957,199234048,127243563480
116971,199209984,127297078656
116971,198963200,127326320088
117074,199192064,127448363988
117081,199876096,127494906396
117096,199810560,127555470042
117096,199609344,127577521830
117304,199793664,127708835133
117307,200412672,127716954684
117322,200310272,127792678167
117323,200046592,127799855535
117633,200230912,127973648913
117634,200951296,127984151031
117650,200887808,128037666207
117654,200764416,128068586382
118015,201456640,128419382289
118015,201571840,128437681713
118029,201551360,128491303281
118030,201576960,128520530391
118228,201635328,128748216432
118232,202095104,128779473174
118263,202065920,128847654078
118263,202264576,128863979112
118495,202945024,131015791071
118499,203026944,131021567952
118562,203179520,131146352469
118566,203519488,131154998865
119004,203700224,131402262057
119010,203879424,131410593369
119066,204182016,131517922437
119067,204679680,131527462935
119274,204673024,131700025644
119275,205204480,131729019510
119288,205376000,131812021638
119289,205249536,131812285572
119575,205307904,131965840941
119575,205943808,131971182024
119591,205885440,132035944062
119591,205809152,132055884378
119802,205822464,132186353706
119806,206499328,132220080993
119818,206481920,132281156139
119819,206285824,132303322503
119955,206400512,132473306229
119962,206899712,132474179871
119999,206962176,132558912915
120000,206989824,132563226906
120272,207224320,132743467230
120273,207941632,132759717585
120286,207904768,132806654871
120288,207940096,132843102315
120609,208737792,133716715671
120609,208869376,133716715671
120648,208851968,133784990691
120652,208904704,133801875306
121061,209064448,133994609529
121066,209634816,134005585296
121080,209637888,134052510306
121080,209621504,134089219638
121399,209922560,134214285480
121399,210544128,134227653021
121518,210329088,134494680573
121522,211078144,134519545611
121797,211348992,134668236615
121800,211853824,134683463970
121813,211902976,134744805096
121815,211722240,134767216980
122105,212511232,135135988020
122106,212629504,135169098438
122249,212763136,135276418299
122258,213383168,135283638633
122599,213614592,135697514766
122604,214014464,135740504295
122620,213967360,135809196699
122620,213979136,135824423031
122887,214199808,135993882981
122891,214695936,136012227417
122916,214636032,136059295647
122916,214682112,136096957392
123183,214717952,136337110734
123187,215265792,136356417813
123199,215293440,136417914435
123201,215179264,136440326319
123472,215121408,136665069189
123475,215993344,136685355279
123502,215981056,136746864177
123503,216002560,136770147657
123747,216154112,136935390801
123747,216829952,136943332350
123760,216236544,137008120986
123761,216601088,137027267454
124042,217172480,137537219655
124043,217427968,137546253768
124070,217410048,137627456439
124071,217519616,137627720373
124306,218074624,137954558643
124306,218253824,137965993737
124342,218213376,138349164525
124343,218193408,138355666713
124657,218481152,138540856311
124658,219169792,138545455719
124661,219134976,138545719653
124661,219208192,138553191645
124856,219360768,138732727122
124860,219840512,138735004320
124876,219910144,138817470396
124876,219720704,138822477981
125098,219932160,138934187535
125104,220628992,138956974860
125137,220609536,139044239829
125368,220822528,139323641589
125376,221525504,139338676620
125390,221613568,139386016968
125390,221532672,139422990234
125570,221663744,139553420688
125570,222331904,139565795919
125583,222366208,139627671051
125585,222227456,139650087027
125859,222998016,139974040437
125862,223113728,139974312555
125875,223156736,140058349959
125876,223059456,140058613893
126166,223201792,140278933311
126172,223772160,140293545843
126184,223846912,140341256517
126185,223630336,140370784389
126485,224499200,140765356512
126491,224720384,140765356512
126504,224577024,140850040452
126506,224679424,140850040452
126758,225124352,141185778822
126759,225346560,141230477784
126771,225355776,141305772630
126776,225558528,141315773478
126992,225858560,141483430902
126994,226140672,141485298900
127022,226179584,141569440650
127023,226351616,141570646767
127490,226641408,141700228131
127500,227274240,141700580043
127513,227257856,141775833969
127513,227133440,141784879335
127709,227229184,141919870323
127716,227888128,141963293604
127736,227892224,142025168736
127736,227737088,142052558538
127941,228107264,142349272527
127945,228466176,142357323537
127957,228436480,142421848239
127958,228308992,142441637151
128151,228538880,142586046900
128154,229233664,142594344453
128170,229167104,142648735317
128170,228987392,142678927116
128421,229788672,144617771958
128427,229762560,144618158652
128440,229804544,144702196056
128442,229712896,144702459990
128638,229964800,144906234429
128644,230793728,144906498363
128661,230803968,144990550089
128661,230466048,144992934702
128930,230772224,145157813658
128930,231572992,145158114420
128948,231622144,145300743126
128949,231457792,145300743126
129153,232482816,145583450199
129157,232403968,145583838939
129171,232368128,145659737355
129172,232172032,145679008629
129367,233036288,146017303476
129374,232802304,146050590873
129399,232846336,146135697312
129399,232972288,146135961246
129635,233090048,146260171860
129639,233815040,146287878792
129653,233827328,146335585374
129655,233585152,146372644572
129832,234313216,147388333191
129836,234311168,147396729975
129837,234233856,147396729975
129839,233876480,147396993909
130078,234130432,147613023888
130082,235050496,147614074509
130100,234931200,147679122987
130100,234727424,147687908511
130362,234932224,147846133875
130370,235907072,147880661148
130383,235800576,147935602386
130384,235555840,147965355318
130563,235803648,148097572953
130567,236569088,148103990232
130590,236379648,148181296296
130590,236080640,148189304340
130824,236831744,148520036148
130829,237121024,148542929865
130851,236544000,148637888817
130852,236894208,148639232016
131057,236924928,148782729249
131058,237635072,148788590016
131059,237606400,148788590016
131059,237625856,148788868272
131291,236997120,148991715873
131292,237682176,148992011520
131308,237492736,149047107231
131309,237164544,149077122051
131713,237075456,149278661235
131715,237542400,149278937445
131729,237507584,149347198143
131730,237484032,149363715501
131964,237475328,149494424211
131964,237682176,149500956066
131977,237603840,149555885028
131978,237493248,149585640006
132252,237637632,149844389442
132252,237664256,149848238991
132266,237497344,149932656951
132419,237352960,150739335417
132450,237637120,150840990927
132453,237506048,150841274298
132666,237986304,151110388770
132666,237713408,151111823016
132680,237692928,151170684390
132682,237636608,151193104458
133202,237703168,151625922459
133205,237969408,151644376356
133217,237891584,151712792550
133218,237590528,151729058250
133453,237445120,151931013795
133456,237766144,151961701749
133472,237545984,152123436003
133472,237539840,152123738811
133653,237622784,152309434794
133655,237885952,152309821488
133657,237845504,152310085422
133657,237426688,152310349356
133845,237828608,152517481281
133847,238080000,152517481281
133869,237973504,152593406295
133871,237636096,152602821987
134153,238249984,152926379496
134156,238164992,152928266931
134169,238155776,152990549217
134170,237827584,153012961101
134441,237740544,153205262595
134444,238195200,153231951642
134472,238051328,153317386464
134474,238108672,153317652444
134638,238055424,153488192682
134647,238272512,153500683512
134648,238154240,153501211380
134650,238148096,153501211380
134913,238254080,153847881528
134914,238401536,153848171037
134933,238373888,153965479470
134933,238135808,153983199876
135235,238268928,154406466126
135238,238415872,154439971422
135258,238347776,154527852237
135260,238239744,154528116171
135621,238529536,155078403216
135626,238367232,155078792979
135638,238355968,155144076747
135640,238123520,155163998649
135886,238063104,155297077650
135891,238567424,155337004317
135931,238420992,155548867617
135931,238557184,155552610774
137801,238547456,155834169018
137807,239125504,155836805289
137822,239086592,155884540515
137823,239003136,155922065178
138106,239156224,156400151952
138106,239240192,156413451975
138123,239193088,156498332331
138123,238873088,156498621840
138280,239262720,156642939519
138282,239197184,156643301661
138295,239108608,156710705085
138295,238740992,156728546205
138296,238761472,156728810139
138298,238759424,156729074073
138507,239247360,156987062397
138509,239173632,157000306155
138792,239205888,158038457808
138794,239135232,158059741323
138805,239145472,158111797701
138805,238982656,158134092963
139032,239273984,158378079486
139041,239413248,158394182529
139054,239300096,158442283989
139067,239204864,158565142197
139258,239401984,158814943452
139270,239603712,158822846127
139292,239454208,158871109221
139294,239239680,158911099314
139579,239506432,159533166177
139580,239330304,159533166177
139597,239305728,159609707037
139735,239066112,159743493954
139736,239578624,159743757888
139763,239462912,159799977876
139764,239213056,159830200365
139927,239531008,160799653476
139930,239563776,160800046308
139943,239503360,160885644810
139944,239252992,160885908744
140263,239625216,162263563407
140281,239473152,162353978193
140282,239466496,162353978193
140509,239390720,162477326418
140511,239965696,162482361624
140524,239638528,162567567294
140524,239608832,162567833274
140775,239982080,163342384425
140775,239960576,163342885695
140798,239901696,163428815649
140800,239700480,163428815649
140956,239899648,163623124269
140962,239977984,163623829116
140974,239850496,163689225414
140975,239525888,163706149926
141186,239518720,163866804915
141192,240060416,163866804915
141211,239862272,163952458659
141211,239877632,164011203411
141331,239982080,164171927964
141334,240054784,164187049950
141357,239972864,164269929318
141357,239952384,164273340000
141588,239850496,164432809332
141589,240354304,164436191370
141601,240356352,164436455304
141603,240129536,164437538661
141902,240009728,164606088141
141902,240430080,164607909081
141917,240270336,164695244637
141918,240082944,164695244637
142283,239968256,165008944518
142283,240402944,165019880388
142296,240296448,165075617520
142298,239911424,165105767376
142586,239893504,165281547420
142590,240614912,165296184504
142604,240106496,165379280748
142604,240283648,165382167654
142829,240084992,165543607284
142833,240506368,165546857355
142846,240521728,165602557659
142848,240387072,165632850735
143053,240548864,165892886082
143061,240593408,165899947851
143072,240621568,165974189007
143073,240485888,165974465217
143345,240453632,166208373144
143349,240994816,166216734123
143376,240918016,166303054863
143378,240698368,166315246977
143611,240755712,166621566936
143615,241123840,166633754958
143629,241031680,166649268753
143630,240861184,166649532687
143890,240712704,166908685185
143892,241144320,166909486194
143918,241002496,166996179306
143920,240770560,166996179306
144147,241072128,167221083810
144149,241142784,167248363128
144202,241031168,167346889281
144203,240936448,167352721404
144496,241302016,167720625963
144498,241107456,167750848452
144500,241090560,167751112386
144500,241082368,167751376320
144754,241230848,168773363550
144757,241137664,168810127101
144769,241094656,168892967595
144770,240906752,168896378277
145065,240784896,169017963873
145068,241168896,169041925602
145089,241067520,169124749728
145089,240972800,169150206060
145328,241131008,169376098782
145615,241465856,169624743024
145620,241254400,169644451119
145666,241215488,169731625041
145668,241398272,169742027928
145886,241250304,169963733511
145886,241629696,169994368269
145899,241460736,170043128541
145900,241348608,170081413293
146171,241791488,171999880998
146176,241702912,172003089126
146217,241690624,173384462394
146218,241678336,173412752436
146617,241206784,173655506244
146618,241899520,173657086779
146639,241829888,173713353825
146639,241781248,173745042273
146805,242088960,174041219187
146806,241656320,174049125954
146818,241672704,174097884180
146819,241813504,174136158702
147110,242036736,174583790766
147113,242365952,174628544970
147128,242232832,174715241151
147130,242008064,174715505085
147415,242107392,175330764906
147416,242316800,175330764906
147416,242316800,175330764906
147431,242280960,175407436710
147433,242195968,175438131825
147579,242629120,175717233846
147585,242513408,175719619482
147586,242486784,175719895692
147587,242464256,175720161672
147832,242407936,175899506871
147837,242639360,175912882596
147851,242499584,175954573938
147851,242385920,176000054472
148062,242245120,176223130875
148068,242796032,176223592248
148081,242674176,176294915808
148082,242448384,176310514512
148334,242614272,176642295918
148345,242656768,176665340016
148358,242533888,176707031358
148361,242349568,176752555881
148580,242381312,176913331584
148603,242799104,177003489597
148901,242501120,178583051724
148901,242501120,178583051724
148920,242461184,178651609092
148921,242565632,178692712209
149114,242437120,178885665354
149119,242995712,178901472750
149184,242896384,179026065966
149194,242920448,179038843236
149374,242646528,179224076823
149379,243097600,179228638380
149460,242851328,179558075070
149494,242812416,179638713045
149689,242866176,179817207108
149852,242990080,179975249355
149863,243198464,179981526483
150172,243315200,180382796187
150174,243059712,180385725036
150193,242941440,180472632978
150194,242829824,180474144972
150411,242800640,180716109024
150414,243500544,180736271331
150427,243300864,180808370325
150428,242915328,180823457529
150856,242957312,181022869896
150861,243408384,181023465282
150879,243369472,181107476088
150883,243273216,181111296993
151144,243140096,181280651574
151153,243684352,181314000351
151167,243586048,181363159593
151168,243358208,181401231561
151371,243259904,181578460173
151374,243713024,181594997991
151404,243498496,181683045555
151408,243435520,181683309489
151617,243266048,181877353152
151630,243668480,181886753499
151648,243636736,181981803498
151650,243392512,182007780537
151973,243974656,182588437383
151974,243673088,182609040603
152011,243681280,182668800171
152012,243668480,182697715266
152396,244019712,183180878166
152401,243932160,183185929740
152402,243898368,183186193674
152403,243844096,183186457608
152593,243813376,183398059020
152594,243947520,183408956016
152607,243954688,183496125846
152608,244025344,183496389780
152947,244573184,184199748315
152950,244247040,184220908047
152963,244164608,184262718057
152964,244086784,184308613929
153164,244166656,184511512680
153177,244732416,184515761199
153202,244598272,184604893143
153203,244436992,184605157077
153501,244490240,184929394881
153510,244683264,184943582868
153548,244703232,185012387802
153549,244723200,185037719328
153796,244713984,185246286522
153799,245102080,185271843108
153824,245041664,185337388764
153825,244758528,185360284527
154062,245046784,185892025605
154067,245325312,185916987828
154068,245286400,185917251762
154069,245252608,185917515696
154396,245067776,187915788654
154399,245092352,187916062818
154422,245031936,187992485010
154425,245233664,188008166577
154667,245122560,188177236764
154668,245251072,188183730768
154681,245209088,188240625936
154685,245243904,188272357350
155044,245592064,188598911226
155055,245792768,188612567253
155067,245628928,188689108113
155068,245458432,188700250629
155276,245387264,188928005211
155276,246009344,188934859311
155291,245910016,188991752433
155292,245601280,189022584630
155482,245517312,189164090082
155486,245916672,189194374974
155498,245846016,189278056374
155501,245576192,189282395940
155751,245822976,189902365653
156070,245712384,190117291815
156070,246187520,190127838945
156101,246149120,190196005527
156101,245911040,190217659368
156346,246017024,190468382346
156355,246213120,190473953604
156425,246243840,190613160375
156430,246427136,190642527636
156643,246433280,190947181128
156644,246583296,190949670087
156660,246055424,191025949059
156661,246363648,191037888492
156877,246297088,191271556014
156895,246797312,191368685772
156896,246660096,191370164007
156983,246644224,191491737327
156988,247060992,191494962846
157000,246927872,191563638882
157001,246550528,191582908110
157316,246523904,191835626961
157322,246925312,191854204641
157336,246854656,191941913592
157502,246839296,192138045198
157510,247033344,192140427765
157531,247025152,192212905269
157532,247068160,192217472964
157746,247209984,194209494369
157748,247220224,194209819683
157791,247144448,196056991449
157791,247203840,196057438500
158060,247107584,196241759571
158060,247537664,196241759571
158073,247417344,196318179717
158074,247337472,196329717111
158356,247864832,196824900261
158363,247642624,196826639361
158388,247617024,196929547023
158390,247639040,196929810957
158693,248132096,197146017915
158700,248426496,197146334022
158718,248493056,197273627958
158721,248528384,197273897007
159047,248883200,197907665967
159051,249254400,197916621309
159069,249277952,198037665738
159071,249021440,198057008622
159317,249207296,198235675572
159317,249775616,198240467304
159336,249730048,198331764939
159340,249533952,198334401210
159618,249753600,198640348797
159618,250224128,198649005423
159640,250181120,198732373785
159641,249976832,198737889801
159805,250121216,198851707758
159805,250860032,198860935218
159818,250734080,198948888666
159819,250552320,198949152600
159994,250639360,199156294755
159994,251323392,199187252781
160031,251213824,199268450337
160033,251075072,199276806201
160478,251498496,199935054528
160482,251794944,199937441187
160495,251932160,200025648339
160495,251864064,200025912273
160654,252023808,200154241485
160658,252664320,200166245367
160691,252631552,200250160011
160691,252604416,200255652498
160900,253057024,201111871785
160900,253138432,201145247160
160915,253101568,201222062184
160916,252974080,201233514669
161114,253440512,201502348839
161123,253849088,201524612388
161140,253801984,201601294422
161141,253535232,201613397535
161392,253914624,201974528811
161392,254393344,201996895683
161406,254277632,202081316712
161407,254085632,202081580646
161732,254686208,202441823958
161740,255187456,202442087892
161761,255116800,202568514324
161762,255067136,202568514324
162050,255304704,202828155816
162054,255788544,202855671447
162072,255733248,202943831541
162249,255390720,203071805772
162256,256131072,203086472523
162257,256080896,203086736457
162680,256445440,203501894409
162686,256975360,203517146316
162926,256555008,203634864972
162926,257426944,203685616002
162939,257281536,203757974838
162940,257017856,203773835430
163257,257906176,204282325764
163257,258162688,204282325764
163270,257744384,204348264252
163271,258053632,204370569744
163410,258037760,206485462656
163416,258186240,206486878488
163459,258187264,206576522955
163460,258551296,206582495229
163518,258457600,206675583114
163519,258726400,206677252650
163532,258685952,206746063722
163534,258511360,206765723736
164207,259667968,207789561573
164209,259895808,207800439132
164222,259867648,207850255140
164222,259692544,207889063668
164437,259823616,208122145011
164437,260439552,208137176973
164451,259909632,208225539621
164451,260164608,208225803555
164688,260442624,208946344398
164688,260767232,208955572881
164707,260705792,209045923218
164741,260547584,209120367951
164982,261004288,209304056808
164985,261528064,209305406145
165010,261391872,209355849252
165011,261224960,209394701769
165302,262228992,209675933676
165332,261977088,209749411674
165332,261971456,209765472774
165619,262252544,209924392755
165623,262812160,209930439708
165666,262712320,210102363042
165666,262576128,210106784448
165890,262834176,210281333823
165890,263447040,210289806309
165932,263414272,210403063662
165933,263279616,210411477837
166185,263404544,210578710716
166192,263581184,210590946819
166212,263536128,210655686351
166212,263559680,210688393707
166415,263706112,210860131878
166421,264280576,210876833376
166434,264302080,210961110162
166436,264006656,210965568396
166636,264112640,211140925941
166643,264775680,211148861352
166671,264863232,211243970685
166672,264640512,211252116834
166862,264794112,211526168304
166865,265163776,211526434284
166884,265055744,211665373029
166887,265241088,211691226285
167102,265565696,211845881379
167107,266101760,211871981178
167120,266219520,211960501368
167121,265938432,211960765302
167328,266425344,212812746300
167328,266750976,212830861584
167346,266632192,212907811644
167349,266581504,212927424600
167716,266959360,213116846349
167717,267496960,213117968580
167733,267415552,213207132237
167734,267265024,213207396171
168021,267437568,213410207967
168026,267658240,213414815559
168043,267703296,213529147062
168043,267876352,213529410996
168044,267890688,213529674930
168045,267890688,213529938864
168046,267907072,213530215074
168047,267913216,213530479008
168722,269015552,214362141180
168728,269242368,214362824544
168742,269180928,214427453592
168743,269127168,214451897154
168926,269293568,214687526790
169099,269742080,214833132426
169134,269937152,214906622700
169136,269948416,214929950169
169320,270088192,215068905282
169326,270396416,215068905282
169353,270427136,215138086680
169354,270561280,215158336965
169386,270582784,215255184375
169387,270641664,215255890245
169400,270679552,215321032839
169401,270573568,215344637541
169775,271460864,216171009780
169784,271617024,216171343278
169800,271566336,216248293338
169801,271425024,216294117600
170011,272146944,216750483015
170012,272302592,216762953385
170026,272138752,216812624127
170026,272002560,216851434701
170282,272195584,217054700709
170290,272514560,217057847457
170309,272505344,217138603077
170311,272473600,217147091931
170536,272938496,217702521597
170539,273265664,217706729196
170555,273169408,217772023194
170557,272776704,217801929576
170735,272951296,218004431403
170741,273722880,218004431403
170754,273801728,218081275071
170755,273426432,218093334195
171059,274223104,218588634990
171062,274246656,218601641412
171076,274130944,218651725446
171077,274062848,218690531928
171285,274271232,218909869266
171288,274923008,218921423028
171299,274890240,218998133706
171301,274679808,218998659528
171565,274849280,219286760880
171566,275398656,219287024814
171577,275316736,219367107300
171578,275088896,219372351198
171757,275243520,219614243640
171758,275817472,219637890285
171774,275919360,219726556764
171775,275717120,219726820698
171777,275717120,219727084632
171777,275704832,219727348566
171778,275702784,219727612500
171780,275719168,219727876434
172141,275799040,220030330476
172161,276404224,220122763641
172356,276356608,220279518954
172359,276969472,220288581711
172375,276967424,220377332076
172376,276600832,220441155000
172578,276769280,220647719160
172582,277569024,220650377937
172595,277517824,220718929167
172598,277078016,220739404512
172871,277394432,220909011774
172872,278011904,220924555236
172886,277923328,221001124740
172887,277873152,221013601248
172949,277863936,221102969505
172951,278212608,221111281380
172963,278269440,221176290984
172964,278206464,221200278288
173388,278622208,221485367928
173394,278750208,221485631862
173407,278794240,221561914926
173408,278908928,221574892704
173635,279111680,221745731658
173641,279542272,221781093699
173658,279536128,221869826673
173932,279663104,222160622607
173936,280207872,222205527192
173948,280218112,222294155820
173949,280146944,222294419754
173950,280143872,222294683688
173951,280164352,222294947622
173952,280208384,222295475490
173953,280220672,222295475490
173954,280230912,222295739424
173955,280219648,222296003358
174596,281467904,224184850098
174601,281716736,224187061824
174892,281945600,224589411816
174894,282104320,224612209371
174909,282072576,224688993705
174911,281858048,224701254360
175210,282522624,226852589601
175214,282548736,226852916961
175239,282488832,227010654354
175239,282507264,227043709530
175387,282646528,227294423301
175394,283263488,227313754932
175411,283228672,227389655394
175412,282975232,227404413192
175668,283139584,227635568226
175680,283715584,227637800412
175695,283721728,227726561007
175695,283418112,227726824941
175927,283539968,227848421790
175927,284157440,227862745836
175942,284093440,227924469564
175943,283809280,227952402579
176125,284293120,229026676362
176137,284588544,229032797994
176161,284435456,229090204662
176162,284380160,229122317655
176390,284153856,229386891030
176391,285126656,229408121349
176431,284989440,229491462090
176435,284965888,229512408015
176612,284956160,229673297271
176612,285411328,229673664528
176630,285427712,229738543188
176631,285379584,229762760667
176945,285692416,230085592869
176952,286193664,230089631673
176977,286192640,230175999471
176977,286007808,230175999471
177238,286170112,230413843902
177243,286599680,230426259030
177263,286633472,230520736149
177263,286427136,230521000083
177470,286652416,230785530492
177474,287336448,230815272171
177487,287357952,230903751441
177488,287103488,230904017421
177692,287902208,231327742998
177697,287808000,231336943860
177722,287822336,231387517911
177722,287703040,231426445107
177892,288095744,231929040915
177938,288505856,232022020362
177939,288188928,232032343455
177940,288211456,232032607389
178209,288477696,232326936765
178210,288958976,232327200699
178226,288878592,232395749883
178227,288774144,232416755142
178228,288751616,232417019076
178459,289129472,232679799132
178472,289297920,232769719809
178483,289235456,232847181369
178742,289372672,233063570421
178746,289952768,233081506680
179360,290468352,233244636306
179365,290471936,233245934493
179713,291346944,233649200070
179715,291521536,233669669277
179728,291499008,233719738989
179729,291352064,233758664139
179987,291514880,234034481307
179991,292051968,234035365179
180004,291953664,234124368225
180005,291515904,234124632159
180226,291826176,234304400880
180229,292457472,234311234520
180242,292377600,234376125456
180244,292160000,234400503546
180244,292110848,234400767480
180245,292114944,234401031414
180642,292914688,235070608443
180646,292870656,235072213530
180992,293199872,235293365670
180995,293548032,235324079199
181019,293443584,235400980155
181019,293343744,235414217775
181220,294130688,235753579611
181228,293945344,235754889051
181241,293982208,235844276745
181242,293842944,235844540679
181478,294029312,235983685047
181479,294566400,235999022886
181516,294619648,236096443176
181517,294642688,236096443176
181750,294574592,236237912823
181756,295151616,236240043732
181834,295265280,236343506883
181835,295145984,236351652009
182052,295727104,236952681900
182056,295795200,236955892074
182069,295720448,236998770096
182070,295500800,237045572346
182490,296442368,239441889489
182502,296547328,239501849565
182532,296737792,239623409586
182533,296778752,239623673520
182864,296683520,239956527030
182869,297543680,239977457610
182885,297248256,240067005915
182886,297236992,240119113443
183149,297612800,240533696469
183180,298280960,240646245906
183472,298164736,240850075587
183480,298967552,240873107409
183499,298917888,240962734485
183511,298979840,241010587356
183787,299256832,241215982227
183787,300209152,241231513413
183807,299623936,241307925375
183810,300150272,241329179223
184112,300625408,241597856874
184113,300949504,241629719232
184139,300864512,241719328917
184140,300761600,241771050774
184345,301121536,242378106135
184351,301286400,242381701980
184378,301295616,242471251308
184381,301406208,242504928468
184584,301543424,242673277440
184591,302203904,242687825523
184604,302091264,242777417817
184605,301885952,242777683797
184869,302415872,243204876321
184874,302771712,243230962821
184892,302625280,243320511126
184893,302514176,243325673184
185090,302692352,243590070603
185096,303438848,243599594733
185097,303348736,243599858667
185099,303356928,243600126693
185312,303816704,244533718539
185312,303871488,244536709791
185325,303801344,244626516915
185327,303938048,244626516915
185665,304472064,244988910573
185671,305005568,244995219414
185683,304928256,245045551014
185684,304656384,245084871042
186028,304860160,245327402859
186029,305376768,245328006429
186054,305447424,245392880997
186055,305637888,245418314823
186275,305743360,245593164960
186276,306091520,245601910587
186290,306123264,245691439455
186290,306268672,245691703389
186502,306759168,245965830561
186510,307037696,245966421855
186541,307096064,246059956791
186542,307115520,246059956791
186771,307321344,246192060873
186777,307877888,246196560027
186777,307874304,246196823961
186778,307909120,246197087895
186976,308241920,246369368256
186976,308466176,246394722288
186993,308451840,246471304068
186993,308385792,246485341674
187228,308647936,246710693229
187233,309164544,246720633720
187246,309132800,246797714724
187246,309135872,246810428568
187363,309258752,246908680557
187366,309772800,246918082950
187458,309975552,247159816827
187458,310329856,247209400614
187638,310415360,247504191363
187641,310918144,247525108644
187642,310844416,247525372578
187859,310925312,247772697150
187860,311434752,247823693700
187873,311474176,247889617866
187874,311293440,247913486502
188153,312024576,248649333471
188156,312304128,248673112083
188169,312322560,248757163809
188170,312243712,248762931483
188379,312236544,248934533595
188386,313092096,248935322328
188399,313149440,248985784872
188400,313024000,249025104900
188636,313238016,249215676501
188643,314006528,249229428690
188656,314058752,249318961650
188658,313925632,249319225584
189106,314319872,249473676078
189109,314803712,249483535752
189131,314591744,249573687627
189133,315091456,249574229817
189479,315689984,249888226368
189483,316342272,249889733247
189485,316284928,249889733247
189486,316270592,249897598071
189786,316795904,251912020107
189793,316742656,251924455695
189818,316800000,252000607815
190108,317156864,252566475150
190108,318069248,252587963265
190127,318123008,252671358225
190129,318058496,252678389304
190345,318364672,252820871721
190345,319077888,252822020550
190365,319059456,252922340022
190366,318809600,252922880166
190633,319059456,253066633149
190634,319456768,253086349428
190646,319505920,253148617392
190647,319657984,253172473752
190926,319975936,253345028277
190935,320745984,253364298528
190950,320823808,253440606144
190952,320647168,253454412552
191200,320959488,253679866407
191202,321593344,253686016683
191214,321659904,253762835799
191215,321601024,253775942475
191507,321979904,253998816324
191509,322687488,254042727576
191509,322686464,254042993556
191510,322697728,254043257490
191762,322858496,254233268487
191762,323331072,254233544697
192018,323138048,254478792579
192023,323833344,254478792579
192057,323625984,254568733716
192058,323662848,254569373091
192361,323911680,254796931257
192379,324580352,254864507568
192379,324211200,254896097808
192707,325057024,255313392807
192711,325781504,255328017615
192723,325838336,255404310909
192724,325688832,255417548529
193049,326267904,255775194444
193053,326941184,255776540712
193092,326964736,255867608172
193104,326846464,255910353204
193105,326682624,255948883476
193107,326766592,255949147410
193107,326796288,255949411344
193108,326801408,255949675278
193110,326804480,255949939212
193110,326818816,255950205192
193111,326813696,255950469126
193805,328061952,256533080925
193815,328551424,256538634792
193816,328521728,256542891495
194624,329026560,256736024688
194627,329852928,256736761248
195021,330122240,256992022254
195030,330823680,257083407867
195044,330937344,257181063447
195454,331878912,257685192732
195460,332270080,257715421359
195462,332307968,257715685293
195476,332413952,257799317589
195478,332272128,257809997709
195537,332320256,257913672621
195538,332837376,257919305259
195555,332853760,257983545567
195556,332866560,258017103036
195586,332961792,258111466602
195587,333290496,258112589856
195615,333253120,258206736546
195615,333485056,258207268506
196296,334274560,260351479575
196303,334935552,260355157260
196317,335079936,260431307334
196318,335095808,260448872244
196599,335432704,260689374429
196600,336119808,260696503716
196613,336172032,260768850276
196614,335952384,260786679120
196880,335956480,261046613190
196881,336313344,261060810384
196915,336242688,261219133956
196915,336057856,261249824979
197214,335956480,261451708914
197215,336362496,261462757314
197237,336189440,261561732564
197237,335910400,261562663494
197471,335906304,261709990839
197472,336405504,261718261794
197494,336316416,261816371586
197496,336076288,261816635520
197826,336637952,262697728029
197836,336706560,262746016698
197899,336632832,262852954980
197904,336484352,262863255567
198142,336377344,263065599852
198149,336829440,263066203422
198170,336789504,263172308982
198170,336519680,263196721854
198369,336835584,263440932414
198380,336764928,263446111863
198399,336770048,263541204828
198399,336699904,263541468762
198600,336702976,263673271059
198604,337031680,263696283444
198631,336974336,263772730188
198633,336976896,263792169234
198939,336917504,263954246193
198939,337238528,263968579446
198953,337138688,264052723242
198954,337075200,264063865758
199224,337129984,264257427588
199227,337216000,264264690888
199241,337106432,264348965628
199245,336993792,264360658518
199410,336912896,264537674346
199426,337145856,264606701271
199440,337053696,264723750885
199441,337077248,264724014819
199669,336984576,264918715248
199674,337633280,264959286405
199688,337589248,265051712409
199690,337330688,265054730259
199925,337411584,265820081571
199933,337766400,265822945971
199961,337660928,265918608747
199962,337475072,265918967820
200170,337321984,266068623513
200173,337753088,266072205036
200193,337692672,266168704626
200194,337556992,266205686076
200434,337693696,266703916743
200437,337986560,266725045785
200451,337825792,266793869133
200452,337340928,266821132083
200643,337821696,267027502896
200644,337769984,267030473688
200657,337759744,267091563156
200658,337396736,267123153396
200903,337908736,267526817943
200906,337934336,267526817943
200920,337873920,267595520577
200922,337619456,267623057691
201062,337952256,267801727710
201063,338192896,267804911286
201138,338006528,267911782050
201139,338136576,267912045984
201382,338148352,268456038510
201383,338402304,268466048565
201402,338295296,268556878689
201403,338002944,268563048402
201647,338222080,269324063217
201652,338330112,269334622623
201671,338290176,269419290195
201920,338422784,269693740635
201922,338471936,269712658974
201923,338451456,269712922908
201924,338383872,269713186842
201925,338355200,269713450776
202407,338459136,270353114262
202414,338565632,270354863592
202439,338324992,270506629734
202440,338109952,270525498969
202681,338049024,270733916805
202684,338732544,270751431588
202704,338626048,270835286898
202704,338437120,270848078490
202895,338458624,271104890364
202896,338638848,271125577470
202916,338439168,271265581158
202917,338455552,271303205052
203034,338393088,271416244506
203037,338745344,271425568128
203057,338388992,272203479834
203059,338401280,272205973908
203158,338658816,274150925037
203159,338658816,274151291271
203175,338620928,274247506467
203176,338489344,274247827689
203713,338402816,275169735852
203723,338824192,275185627134
203737,338675712,275243166792
203738,338334208,275282357922
203925,338343424,275416001619
203926,338942976,275421276207
203953,338811904,275518462230
203954,338481664,275518726164
204173,338341888,275771028654
204178,338918912,275772924273
204192,338818560,275830461885
204193,338473984,275869655061
204386,338783232,276116253303
204387,338919424,276146471700
204402,338376192,276234429240
204402,338595328,276242950830
204678,338540032,276503702277
204693,338971648,276620253690
204694,338692608,276620253690
204912,339000320,276889896030
204927,339214848,276895406931
204941,339076608,276979814661
204953,338793472,277045493307
205168,338789376,277299420321
205170,339222016,277308614022
205184,339074560,277393308192
205185,338844672,277405105428
205414,338749440,277603877397
205415,339357184,277610713083
205429,339237376,277706916003
205431,338899968,277707179937
205680,338885120,277883058189
205681,339390976,277902239439
205695,339255808,277986790389
205696,339028992,277998718569
205884,339142656,278251832298
205885,339479040,278261082264
205903,339404288,278338046646
205904,338928640,278358692832
206127,339331072,280315255011
206131,339339264,280324477356
206153,339365376,280400891364
206154,339183616,280421254179
206333,339506688,280883306451
206350,339455488,280933537797
206364,338995200,281055819033
206364,339023872,281067878157
206526,339321344,281608517289
206531,339182592,281613125904
206546,339115008,281670665562
206546,339130368,281709592758
206725,339132928,281871690177
206728,339438592,281872353081
206742,339338752,281968578507
206743,339230720,281968844487
207009,339065856,282254875287
207010,339585536,282255330522
207024,339485184,282320469024
207024,339290112,282351795330
207298,339200512,282563432547
207301,339698688,282591449448
207323,339571712,282706018287
207324,339393536,282723362229
207569,339355648,282910513941
207576,339666944,282957828714
207593,339525632,283041855888
207594,339431424,283066956216
207968,339374592,283306339239
207969,339837952,283324209003
208006,339753984,283397478309
208008,339650048,283421925963
208212,339532800,283652136768
208220,339778560,283653933156
208246,339738112,283750699749
208247,339595264,283750963683
208570,339395072,284008207263
208570,339811840,284010533565
208584,339747328,284107012695
208585,339748864,284107012695
208854,340196864,285161735925
208863,340161024,285166718958
208900,340085248,285265253295
208901,339927040,285265517229
209217,339830272,285515087286
209218,340265984,285525448230
209234,340254720,285622461366
209235,339826176,285622725300
209236,339873280,285622989234
209237,339864064,285623253168
209511,340236800,285912662937
209522,340146176,285929179272
209713,339967488,286110681978
209717,340326400,286112096787
209731,340287488,286177106391
209733,339916288,286208839851
210063,340059136,286773410022
210064,340551168,286773410022
210076,340412928,286838814504
210077,340119552,286866206352
210311,340100608,287114794329
210318,340627456,287130052374
210332,340490240,287202793812
210333,340178432,287226519228
210553,340417536,287539058004
210553,340332032,287539351605
210567,340278784,287604492153
210568,340154368,287636082393
210859,340089344,287840084961
210869,340626432,287840470632
210882,340391936,287905482282
210883,340265472,287937201420
211117,340661248,288178771617
211118,340664832,288195945741
211132,340590080,288292150707
211132,340293120,288292414641
211555,340810240,288697886829
211565,340940288,288713111115
211581,340748800,288784408077
211581,340457472,288809587176
211777,340729856,289836223941
211784,340755968,289838512392
211809,340693504,289940704977
211810,340524032,289940968911
212046,340392448,290181805617
212051,341003264,290183078229
212068,340853760,290248220823
212069,340507136,290280215148
212359,340327936,290479637745
212359,340874240,290488998195
212374,340745728,290539069953
212374,340470272,290585465049
212621,340707840,291434467071
212626,340755968,291457936737
212640,340557312,291554139657
212641,340607488,291554405637
212914,340972544,291853402962
212914,340943360,291854486319
212949,340913152,292071732645
212954,340899840,292103261505
213264,341136384,292453131597
213265,341416960,292457277816
213279,341234688,292549679268
213280,340848128,292553875614
213560,340788736,292775056398
213561,341363200,292815035238
213574,340791296,292911633036
213575,341010432,292911633036
213723,341005824,293102863449
213724,341339136,293118266760
213737,341252096,293191151418
213738,341050880,293214876834
214030,341366272,293654647143
214037,341710848,293671303629
214063,341667840,293760110259
214064,341254144,293768730057
214168,341220352,294079241247
214168,341297152,294082056543
214232,341284352,294181746870
214233,341558272,294188187678
214234,341398016,294188451612
214544,341335552,294438825747
214564,341504000,294650692116
214566,341505024,294668012529
214858,341418496,294915916119
214859,341745152,294949368219
214877,341624832,295047286710
214878,341477376,295047559851
215257,341665280,295540515930
215260,341903872,295571599785
215274,341792256,295655346657
215275,341655040,295668074823
215512,342025728,296036445870
215512,341884928,296096133828
215527,341918720,296187354738
215527,341875712,296192860524
215760,341526528,296491413867
215764,342300672,296495350371
215780,342279168,296591819271
215781,342132224,296592083205
215989,342395904,297148266822
215992,342305792,297155306085
216009,342350848,297224524311
216010,342322176,297252409245
216227,342383104,297448157226
216228,342961152,297462923208
216292,342620160,297775562238
216295,342721536,297797517864
216514,342986240,298890748860
216518,342991360,298895238807
216702,342965248,299136834579
216702,343279616,299138446827
216961,343035904,299523830364
216964,343028736,299586109581
216980,342985728,299655444429
216981,342844416,299679595413
217276,343364608,300083456376
217278,343205376,300116240457
217293,343131648,300174052233
217294,343036416,300213110373
217620,343491584,300708883794
217626,343404544,300709823931
217640,343327232,300767756421
217641,343047680,300806945505
217812,343008768,300955264137
217815,343592448,300960383229
217835,343555584,301063965048
217836,343245824,301064228982
218050,343613952,302958476139
218054,343304704,302987262336
218068,343358976,303075886872
218069,343576576,303084670350
218405,343825408,303357103434
218405,344258048,303376691838
218419,344111616,303461895462
218420,343803904,303473823642
218669,343600128,304225838103
218678,344297472,304226102037
218695,344171008,304284165471
218696,343912448,304323624627
218931,343820288,304572108258
218933,344479232,304585873746
218946,344327680,304648000536
218947,343923712,304679862894
219146,344267264,305227844097
219149,344492544,305243634102
219163,344366592,305340622686
219164,344023040,305340886620
220172,344183808,305671579554
220172,344931328,305671843488
220219,344825856,305770656081
220220,344567296,305775535791
220424,344367104,305916635112
220431,344756736,305968641363
220443,344667648,306062233587
220444,344638464,306062497521
220928,344457216,306316069554
220939,344932864,306322928769
220957,344798720,306420020676
220958,344792576,306420284610
221291,344859648,307272932604
221292,344879104,307277586231
221307,344905216,307342119117
221308,344697856,307375411629
221526,344593408,307515961599
221532,345127424,307543782084
221553,345050112,307625032836
221554,344905216,307645922496
221974,345183232,308024329173
221983,345550336,308026266735
221984,345449984,308026530669
221985,345426432,308026794603
222305,345376256,308483742105
222313,345316864,308528048235
222332,345234944,308608668819
222333,345193984,308624040417
222673,345089536,308828255769
222684,345630208,308836453068
222685,345544192,308836717002
222685,345567744,308836980936
222922,345304064,309050201757
222926,345989632,309070658688
222951,345793024,309169456959
222953,345942528,309169456959
223168,346074624,309359936490
223172,346613760,309365986512
223187,346665984,309463785312
223188,346293760,309464051292
223348,347069440,309869195097
223355,346989568,309875731044
223369,346958336,309934189356
223370,346775040,309973769226
223848,347900928,310543729584
223851,347901440,310580918703
223868,347838976,310672403547
223869,347665408,310679492937
224150,348090368,311012285067
224154,348346880,311044909560
224995,348776960,311553562551
224998,349796864,311596313721
225019,349844992,311693947818
225020,349831680,311758427508
225360,350238720,312187448133
225364,350652416,312190118163
225381,350580736,312288139977
225381,350444032,312288403911
225671,350592000,312564784752
225673,351117312,312568927902
225696,351081472,312667118511
225697,350834176,312667382445
225843,351055360,312782215218
225847,351652864,312802914600
225848,351548416,312803180580
225912,351572992,312953109414
225916,351684608,312953422452
225917,351600640,312953686386
225918,351586816,312953950320
226580,352533504,314083319814
226580,352742912,314087094684
226581,352691712,314087094684
226977,353039872,314399851359
226979,353465856,314429547003
226995,353501696,314527693623
226996,353314816,314527957557
227266,353728000,314754868164
227272,354136064,314764995864
227309,354162688,314855357454
227310,354213888,314865576201
227552,354442240,315047757156
227556,355023872,315051705936
227582,355036160,315150398838
227583,355013120,315150662772
227829,355192320,315376122765
227833,355719168,315380449032
227851,355742208,315478485168
227852,355328000,315480069795
228032,356149248,315762922134
228036,355936768,315816788199
228050,356010496,315909056661
228051,355831296,315915348111
228378,356256256,316146665802
228389,356856320,316160600085
228420,356737024,316462749273
228421,356745216,316463784549
228796,357168128,316749251676
228797,357518848,316749659853
228818,357541888,316814548743
228819,357554688,316841125260
229202,357756928,317153793957
229210,358507008,317180602695
229227,358511104,317245745289
229239,358292480,317353379211
229583,359289344,320148104727
229583,359292416,320148448455
229608,359288320,320207356887
229609,359231488,320239924092
229807,359876608,322333249095
229808,359795200,322333513029
229821,359835136,322398401919
229822,359836160,322424224485
230072,360514048,322704041583
230073,360474624,322704374058
230093,360459776,322795371954
230094,360592896,322809188592
230411,361448448,323124665424
230411,361736192,323131031553
230430,361622528,323221493397
230431,361319936,323221804389
230741,362074624,323450586063
230749,361887232,323453641764
230761,361849344,323544077010
230762,361722880,323544340944
231010,361975296,323739399423
231013,362548224,323759106495
231061,362411008,323817101388
231062,362230784,323838583365
231063,362290176,323838847299
231064,362318848,323839111233
231065,362345472,323839377213
231066,362351616,323839641147
231068,362365952,323839917357
231069,362390528,323840181291
231744,363713024,324566725098
231753,363842560,324577033869
232031,363966464,324743277507
232039,364222464,324757686462
232043,364278784,324771318960
232045,364285952,324778267176
232328,364591616,325026513471
232331,364768256,325055230104
232337,364748800,325075546884
232338,364711936,325089179382
232672,365027328,325395959691
232676,365727744,325413564498
232697,365684224,325496038758
232698,365635584,325496724168
232916,366262272,325762968102
232923,366151680,325792023348
232939,366306816,325869795900
232940,366229504,325870059834
233505,367168000,327088150026
233510,367812096,327090482466
233529,367680000,327154841442
233530,367378432,327170234523
233824,367720448,327398002404
233826,368290304,327426384516
233861,368275456,327505428657
233864,368272384,327505692591
234133,368852992,327964002729
234135,368925696,327968368893
234159,368843264,328198898874
234160,368852480,328260632832
234422,369019392,328391750742
234430,369657856,328402823694
234455,369680384,328480881663
234458,369604096,328481428968
234771,369884672,328648216842
234772,370549760,328682989635
234783,370414592,328717460643
234786,370371584,328757992926
235028,370821120,329389092879
235040,371046400,329391765978
235062,370962432,329442885288
235063,370661376,329470662807
235329,371614720,329883413640
235329,371393536,329883746115
235330,371376128,329884012095
235331,370971136,329884276029
235576,371129856,330028624398
235576,371983360,330047574450
235589,371919872,330125576154
235590,371401728,330125842134
235834,372268544,330675420240
235838,372447744,330676898475
235853,371981312,330741519339
235854,372158464,330755182527
238224,374977536,331265423214
238227,375617024,331317046863
238248,375683072,331381929615
238248,375438336,331396664907
238541,376326656,331631743146
238542,375916544,331683647097
238544,375954432,331683911031
238545,375986176,331690990191
238776,376923136,332053698933
238814,376755712,332152217925
239112,377411072,332578323000
239118,377646080,332578323000
239143,377587712,332645695734
239146,377494016,332658731823
239327,377628160,333066859719
239328,378030080,333073343493
239342,377938944,333111225183
239343,377920000,333151989687
239641,378731008,333736795821
239644,378864128,333736795821
239649,378824192,333743877027
239650,378775040,333764324751
239960,379197952,335920884453
239960,379197952,335920884453
239973,379260416,335959030077
239974,379185664,335999935755
240322,379404800,336170115897
240334,380089856,336174604821
240335,380072448,336174868755
240336,380048896,336175132689
240337,380063232,336175396623
240338,380116480,336175660557
240665,380782080,338296691469
240670,380654080,338298217785
240978,380521984,338591460735
240982,381281280,338602608366
240998,381326336,338681575782
240999,381192704,338681839716
241407,381441536,338865761817
241410,382043648,338866844151
241426,382050816,338911813185
241427,381859840,338946308745
241453,381816832,339020641971
241455,381904896,339026671533
241483,381856768,339106105437
241559,382271488,339347428068
241564,382118400,339394742841
241578,382160896,339409602939
241582,382215168,339410533869
241616,382353408,339501021288
241617,382441984,339501668847
241629,382432768,339563795637
241629,382383616,339577561125
241679,382479872,339658839498
241685,383001088,339669512457
241702,382887424,339748193433
241705,382855680,339748992396
241742,382888960,339829196619
241743,382941184,339830257470
241754,382999552,339892398582
241754,383064064,339899477742
241755,383085568,339899741676
241756,383067136,339900005610
241757,383074304,339900533478
241758,383073280,339900533478
242143,384222208,341211694164
242143,384150528,341222375307
242156,384179200,341260518885
242157,383971840,341301547323
242601,384495616,341533954509
242604,385370112,341537459307
242605,385263616,341537723241
242606,385311744,341537989221
243194,385951744,341713630137
243195,386475520,341713630137
243210,386428416,341781671913
243211,386277376,341794171950
243535,386704896,342324093111
243536,387100160,342324491058
243538,386516992,342324754992
243539,386542592,342331834152
243807,386831360,342528290049
243813,387738112,342540561957
243827,387427328,342683426976
243831,387420160,342701533053
244155,387825664,343032138009
244156,388434432,343038722037
244182,388507136,343102815033
244183,388579840,343119822408
244499,388972544,343274299500
244500,389522944,343278194061
244549,389434880,343363196154
244550,389381120,343363462134
244925,389562880,343564015146
244926,390169088,343583486928
244938,390266880,343663047684
244939,389879296,343663313664
245340,390162432,343880222400
245340,390928896,343893630861
245361,391007744,343974523563
245362,390850560,343997920596
245688,391905792,344556767082
245692,391753216,344572271670
245704,391753216,344617766526
245706,391695360,344652501468
246024,392445440,345158324841
246033,392793600,345182029797
246035,392801792,345182293731
246035,392243200,345182821599
246251,392407040,345499825770
246258,393257984,345501483030
246276,393241600,345553780836
246277,393190912,345581955279
246540,393289216,345826890123
246546,393574912,345854516238
246564,393609216,345913760214
246565,393443840,345935152167
246906,394101760,346425227478
246906,394404352,346462842165
246924,394439168,346544537922
246925,394353664,346544537922
247890,396443648,348857613555
247892,396222464,348898306449
247893,396206080,348898570383
247894,396186624,348899100297
247896,396230656,348899100297
247897,396247040,348899364231
247898,396279808,348899628165
247899,396290048,348899892099
248572,397093376,349383254484
248575,397677056,349429446003
248614,397736448,349512973953
248614,397676032,349513404636
249088,398202880,349854807357
249095,398773248,349860012381
249109,398648320,349910354211
249110,398227968,349939462653
249504,399221248,350265882516
249507,399602176,350299242546
249509,399557632,350299772460
249510,399585280,350299772460
249882,400071680,351064301280
249888,400716800,351092601552
249902,400585728,351167832972
249903,400376320,351175440000
250177,400939008,351720467802
250177,401228288,351726380742
250190,401234432,351808691322
250201,400823296,351873306048
250670,401457152,352066357401
250675,402405888,352080840012
250676,402293248,352088529903
250677,402299392,352088529903
250980,402381312,352412256207
250981,402895872,352422035064
250983,402782208,352429376112
250984,402798592,352429903980
251167,403005952,352613368800
251175,403397120,352613725827
251176,403364352,352613989761
251177,403343872,352614253695
251301,403474944,352855580418
251305,403501056,352861044261
251306,403473408,352861308195
251307,403452928,352861572129
251327,403619840,352944178356
251328,403772416,352946962962
251330,403805184,352947226896
251331,403793408,352947490830
251736,404274176,353155627341
251740,405046272,353205088368
251756,405037056,353273111730
251757,404728320,353288475144
251879,404855296,353397920799
251882,405611520,353411234121
251915,405708800,353495907831
251915,405674496,353496638253
252056,405622784,353646139473
252057,406215168,353650803330
252078,406119936,353701265874
252080,406085632,353730366132
252326,406296576,353875182012
252326,406849536,353875535970
252348,406829056,353936613162
252348,406778368,353959873113
252576,406985216,354128812356
252586,407790080,354135171324
252622,407802368,354217682412
252623,407770112,354217946346
252834,407954944,354389212914
252835,408517120,354390016992
252872,408524288,354477032349
252875,408537088,354477826197
253207,408588800,354759793641
253207,409548800,354787650954
253220,409566208,354855281484
253221,409464832,354869175870
253391,409506304,355047703692
253396,409988608,355048025937
253423,409701376,355148428272
253424,410058240,355148692206
253629,410322432,355329663975
253630,410286592,355332879264
253652,410459136,355419780045
253653,410925568,355420307913
253839,411236864,355545189615
253850,411901952,355548490836
253869,411305472,355627348791
253871,411696128,355627625001
254172,412641792,355988864715
254176,412746240,355989668793
254294,412616192,356124169764
254297,412953600,356140369992
254802,414102016,356983977735
254807,414130176,356988876882
254882,414198784,357090630600
254883,414462976,357093563541
255165,414862336,357398688636
255172,415299072,357405041466
255172,415273472,357405305400
255184,415323648,357469920126
255418,415872000,357718952085
255429,415791104,357730713516
255447,415884288,357805816038
255461,416285696,357895227261
255772,416776192,358016562222
255773,417714176,358027658703
255806,417418752,358241186424
255807,417468928,358244202228
256038,418199040,358603031754
256038,418210304,358603295688
256051,418201088,358667255694
256052,417997312,358681414014
256338,418863104,359132774913
256338,419088384,359174713821
256351,419061760,359255987079
256352,419083264,359256253059
256636,419547648,359508284454
256639,420297728,359530443657
256670,420276736,359612545545
256670,420349440,359612809479
256929,420502016,359916880884
256932,421161472,359916880884
256967,420676608,360011485878
256968,421212160,360023754717
257255,421817344,360300854727
257255,422281216,360301135029
257282,422293504,360436504527
257283,422313984,360447403569
257579,422801920,360992329071
257579,423206400,360997077837
257580,423123456,360997341771
257848,423157760,361292038404
257848,423734272,361292482386
257849,423681024,361292746320
257850,423658496,361293010254
258126,424316416,362386922568
258154,424399360,362464245000
258166,424193536,362517098295
258167,424464896,362538200739
258479,425211904,363149303088
258479,425366016,363161885988
258544,425419264,363275805222
258553,425813504,363291978852
258971,426618880,363756526221
258979,426772480,363775230753
258994,426424832,363842861283
258995,426846720,363857886084
259563,428486144,365928152667
259568,428524032,365948021373
259586,428640256,366025704924
259587,428712960,366025968858
260083,429505536,366584956518
260087,430144512,366587690997
260114,430220288,366668317719
260121,430017024,366679475580
260357,430562816,367215699444
260361,430287872,367215699444
260374,430339072,367283726898
260375,430662656,367296440742
260417,430707712,367377481779
260418,430921216,367378625493
260439,430925312,367414612587
260439,430957056,367449621693
260504,431006208,367532129712
260510,431484928,367532479578
260523,431418368,367578357036
260524,431380992,367613484810
260554,431475712,367688458434
260557,431735296,367695444501
260568,431788544,367765444299
260570,431642112,367765708233
260625,432213504,367905834681
260626,432329216,367956434307
260655,432316928,368037431355
260757,432533504,368162361138
260770,433084928,368246513118
260771,432928768,368246777052
260820,433049600,368335051722
260824,433492480,368335374990
260848,433499136,368396965728
260849,433565696,368413255980
260899,433654784,368511308484
260902,434137088,368517320655
260914,434084352,368566735647
260915,434038272,368587838091
260941,434084352,368668336938
260942,434076160,368670354294
260942,434001408,368670618228
260944,434000384,368670882162
260985,434062848,368751997878
260988,434595328,368757693942
261001,434567680,368841320100
261002,434636800,368841584034
261050,434713600,368933154810
261051,434983936,368933879094
261052,434993152,368934143028
261053,435085312,368934406962
261122,435128320,369018919038
261123,435556352,369023183925
261136,435428864,369076003461
261137,435312128,369104189157
261138,435316224,369104189157
261140,435041792,369104453091
261210,435164672,369187579002
261213,435847168,369190129341
261286,435774976,369306695076
261305,436091904,369426711390
261306,436164608,369442995504
261340,436235264,369544938477
261343,436667392,369546633588
261359,436667392,369632945121
261360,436831744,369632945121
261398,436859392,369717686349
261401,437252096,369717686349
261437,437211648,369799548855
261439,437341696,369806366127
261474,437345792,369889292553
261475,437538816,369889556487
261488,437501952,369958373697
261489,437432320,369970168887
261524,437500928,370051087164
261524,437904384,370057195497
261548,437897216,370138089222
261549,438065664,370138353156
261603,438088192,370238723778
261604,438436864,370239019425
261638,438391296,370318671228
261638,438619648,370318937208
261700,438664704,370422681684
261718,439004160,370518302517
261719,438665728,370518302517
261775,438769152,370631686722
261776,439286272,370652390196
261795,439345152,371207968197
261796,439344128,371207968197
261844,439488512,371298179406
261858,439967232,371367516300
261899,440026112,371465213823
261900,440350208,371473150257
261944,440293888,371659706583
261949,440403456,371702168244
261950,440398336,371702432178
261951,440390144,371702696112
261992,440693248,371895400668
261997,440722944,371917482123
262011,440746496,371970174807
262012,440854528,371998438251
262051,440980480,372154974642
262056,441153536,372196977999
262057,441154560,372197241933
262058,441137152,372197505867
262129,441136128,372284222508
262130,441580032,372301543944
262154,441638912,372382481658
262157,441499136,372382772190
262201,441421312,372530726634
262201,441630720,372532498470
262237,441585152,372614099088
262241,441589248,372625825737
262357,441272832,372800438538
262358,441738240,372808185717
262380,441600512,372888682518
262380,441477632,372915557751
262442,441280000,373054710303
262447,441622016,373110986556
262466,441556480,373188527910
262467,441538048,373188791844
262537,441477632,373271388864
262538,441738240,373283534943
262556,441181696,373364249643
262557,441501184,373364513577
262590,441425920,373451835834
262591,441598976,373473639033
262596,441515008,373488145173
262597,441517056,373488145173
262659,441445376,373572173370
262660,441554432,373585547049
262684,441574912,373643342457
262685,441568768,373664071506
262772,441679872,373945983708
262773,441654784,373955449527
262806,441540096,374048443296
262807,441649664,374049949152
262855,441582080,374235110106
262855,441603584,374275872564
262872,441548288,374356362204
262873,441455104,374386640958
262929,441414656,374467722915
262930,441833984,374482826487
262950,441748480,374552425269
262950,441521152,374563643487
263010,441641984,375132998229
263015,441626624,375140980698
263028,441602048,375218106714
263030,441503744,375218372694
263073,441455616,375300475605
263103,441619968,375408363231
263104,441640448,375408363231
263149,441192960,375497182137
263154,441697792,375497484945
263188,441642496,375554124363
263189,441716224,375569168601
263240,441658880,375674987721
263246,441586176,375675312012
263282,441534976,375793389741
263283,441650688,375797729307
263325,441535488,375879085428
263326,441671680,375880048071
263343,441613312,375908577495
263343,441625600,375922954737
263418,441560064,376012529640
263418,441999872,376016062059
263447,441879040,376097539917
263450,441764864,376097539917
263510,441694208,376204147770
263511,441686528,376234818333
263532,441649664,376315057338
263533,441720320,376315369353
263567,441657856,376397639013
263568,441770496,376402995441
263581,441647616,376452420663
263582,441630208,376480352655
263628,441347584,376561372209
263629,441825280,376562803386
263648,441655296,376643467959
263649,441720832,376647547683
263718,441616384,376729339602
263722,441413120,376732427016
263759,441421312,376801582839
263760,441799168,376813985691
263840,441647616,376937505780
263845,441966592,376945742976
263846,441951232,376946006910
263847,441945088,376946270844
263914,442004480,377251233282
263928,441788416,377253413295
263929,441886720,377253679275
264016,441882624,377706393603
264017,441607168,377724808626
264018,441641984,377725072560
264097,441606144,377846336934
264098,442094080,377858414472
264110,442044928,377921981646
264112,441810432,377936009022
264147,441721344,378016859781
264150,441762304,378017534961
264161,441657856,378053319501
264162,441689600,378081237171
264207,441712128,378198886263
264211,442132480,378199681134
264236,442099712,378265873326
264237,441813504,378281580468
264329,441786880,378371653572
264334,442286592,378374636640
264335,442189824,378374900574
264336,442121216,378375164508
264404,442045440,378462949161
264409,441932288,378466485672
264423,441817600,378547237200
264424,441960960,378547501134
264457,441949696,378644135760
264472,442085888,378714017913
264473,442001920,378725158383
264511,441961984,378806905290
264518,442171904,378816182877
264541,442110976,378897265857
264543,442034176,378897529791
264573,441911296,378997980207
264574,442014720,378998297337
264575,441892864,378998561271
264576,441893888,378998827251
264647,441871360,379083430374
264648,442179584,379104945087
264673,442121216,379190510853
264676,442156032,379190774787
264725,442010624,379273635741
264725,442001920,379296157086
264740,441997824,379374020685
264741,442079744,379374020685
264776,442053120,379458257574
264781,442195456,379458257574
264821,442104320,379605937854
264821,441800192,379637836017
264903,441748480,379742012199
264904,442257920,379772869971
264933,442217984,379854272127
264936,442150400,379855116102
264964,442100224,379937744835
264965,442053120,379938008769
265013,441963008,380019998127
265015,442197504,380020317303
265082,442071552,380107984311
265096,442341376,380154845895
265111,441837056,380270061270
265126,441944576,380323027095
265172,441945088,380441906856
265193,442114560,380536938441
265244,442156544,380624389596
265245,442338816,380630121465
265264,442296832,380710867878
265281,442103296,380808059016
265344,442022400,380928261516
265345,442294784,380928539772
265370,442234368,380994744240
265385,442127872,381092224887
265447,441849344,381177626973
265464,442429440,381239920512
265468,442233856,381274976676
265469,442228736,381275240610
265528,442203136,381359599236
265534,442196992,381360151656
265535,442218496,381360644742
265556,442173440,381441372741
265570,442253312,381504678027
265584,442226176,381558821325
265643,442155520,381679964985
265658,442521600,381761531844
265659,442247680,381761815215
265691,442216960,381842850114
265694,442352128,381850093977
265709,442313216,381902919651
265723,442070528,382017374937
265756,442310656,382099768380
265759,442467328,382100032314
265776,442394624,382166351358
265776,442348544,382181218617
265813,442344448,382262266815
265814,442528768,382283811195
265827,442457088,382364300835
265830,442375168,382364601597
265874,442294272,382445959764
265875,442429952,382448294250
265890,442308096,382508062002
265902,442120704,382564331094
265931,442211840,382679613987
265949,442441216,382727456628
265967,442385920,382842623922
266000,442267136,382938135294
266013,442607616,383004610857
266033,442448896,383100617361
266087,442521600,383667928149
266110,442651648,383749084785
266131,442433536,383818552623
266168,442515456,383930263200
266183,442587648,384018710757
266198,442367488,384098924187
266227,442436096,384179974431
266230,442651136,384180265986
266254,442657280,384246460224
266262,442479104,384296800008
266309,442433024,384403640082
266321,442660352,384511505202
266326,442566144,384511769136
266375,442535424,384622659267
266398,442648576,384728150004
266416,442568704,384787932078
266416,442597376,384809040660
266469,442535936,384890215710
266470,442547712,384891336918
266504,442448384,384965426670
266505,442736128,384973982019
266541,442599936,385481169051
266548,442682880,385483205844
266561,442635776,385536029472
266591,442541568,385835826783
266618,442567168,385917213594
266630,442586624,385973599308
266631,442515968,385987757628
266644,442527232,386068232946
266668,442196480,386137856280
266669,442522112,386149314903
266671,442467840,386149578837
266672,442469888,386149842771
266720,442422272,386231360526
266731,442660352,386299639638
266762,442574336,386387661627
266797,442811904,386440998801
266798,442640896,386470672962
266800,442634752,386470936896
266801,442605056,386471200830
266827,442572288,386552400432
266829,442689024,386552664366
266830,442320384,386552930346
266863,442299904,386635270593
266864,442623488,386635270593
266877,442577408,386701475061
266878,442542592,386712615531
266903,442507776,386793386496
266916,442541568,386859505032
266917,442292736,386874185082
266968,442783744,387041445582
266989,442606592,387113779866
267061,442536448,387267331143
267081,442476032,387400889931
267083,442486272,387438892335
267116,442406400,387549960468
267121,442635776,387586332210
267134,442582528,387655800048
267135,442367488,387667073508
267166,442373632,387747769794
267167,442648064,387749186649
267168,442610176,387749450583
267169,442611200,387749716563
267188,442547712,387830319756
267189,442571264,387830609265
267190,442551808,387830873199
267191,442549760,387831137133
267235,442469376,387912183285
267236,442767360,387917295216
267249,442653184,387998046744
267270,442571264,388074473028
267304,442654720,388166317968
267321,442703872,388223391138
267322,442492928,388251603432
267352,442461184,388332063405
267371,442622976,388415029728
267372,442561536,388415293662
267397,442496000,388514968644
267398,442401792,388515232578
267399,442323968,388515498558
267417,442309632,388575266310
267418,442510336,388596653148
267419,442509312,388596929358
267461,442630656,388943505390
267465,442564096,388943882877
267507,442496512,389025439506
267508,442632704,389025732084
267534,442536448,389106855984
267535,442537472,389106855984
267536,442492416,389107119918
267537,442486272,389107383852
267561,442413568,389207674680
267562,442343936,389230040529
267563,442290688,389230304463
267599,442251776,389310872874
267651,442587136,389441720712
267652,442518016,389458162368
267682,442426880,389539457109
267709,442260992,389606187399
267738,442425344,390036436647
267769,442383360,390145954935
267791,442315776,390243970611
267804,442510336,390313441518
267835,442457088,390419307696
267836,442575872,390419683137
267849,442529792,390472504719
267850,442272768,390500690415
267873,442271744,390580944765
267890,442483712,390627716325
267891,442432512,390662616993
267892,442415104,390662880927
267978,442366976,390752502888
268011,442505216,390851645910
268018,442478592,390898681404
268018,442504192,390905891508
268043,442486784,390986898786
268077,442532864,391071475311
268103,442379264,391163561679
268124,442508288,391245878397
268190,442425344,391339313079
268211,442501120,391392593988
268212,442426368,391423321839
268223,442379264,391500392613
268266,442335744,391583837700
268274,442627584,391586515914
268279,442539008,391628471190
268294,442601472,391754556963
268335,442525696,391865039940
268335,442742784,391892680377
268336,442608640,391892946357
268377,442428416,392117707641
268383,442472448,392161759044
268384,442428416,392162022978
268428,442379264,392245567296
268434,442739712,392246041968
268435,442661888,392246305902
268436,442639360,392246833770
268483,442570752,392361264504
268494,442518528,392418125913
268495,442541056,392439099459
268528,442473472,392521562466
268543,442592768,392564529489
268567,442611712,392680266594
268663,442398720,392767868130
268669,442910208,392768132064
268690,442831360,392834320164
268692,442566656,392849176170
268721,442503168,392930043297
268722,442670080,392930445336
268744,442537984,393445408191
268745,442546176,393445408191
268797,442459136,393562164204
268824,442789888,393643487589
268847,442603008,393714126762
268848,442581504,393721227405
268916,442550784,393818147448
268946,442603008,393972414825
268947,442514944,394004653647
268948,442525184,394004917581
269036,442763264,394532629062
269050,442691584,394542651393
269065,442655744,394612119231
269066,442606592,394633225767
269092,442543104,394713703131
269095,442383360,394715144538
269131,442370048,394796215242
269148,442598912,394871285028
269170,442438144,394973872491
269172,442509824,394974686799
269188,442403328,395023968801
269189,442343936,395058822411
269190,442386944,395059088391
269191,442382848,395059352325
269192,442387968,395059616259
269193,442356224,395059882239
269210,442333696,395140261395
269211,442417664,395140550904
269212,442438144,395140814838
269213,442395136,395141078772
269214,442419712,395141342706
269230,442379776,395221846668
269231,442351104,395222110602
269232,442352128,395222376582
269233,442309120,395222640516
269248,442299904,395268397260
269249,442412544,395303274399
269274,442374656,395377172850
269275,442493440,395387675991
269278,442387968,395394898371
269289,442400768,395468441841
269290,442395136,395468705775
269304,442414592,395524935993
269319,442557952,395627471283
269336,442583552,395693006709
269337,442618368,395718321867

